A comparison of control strategies applied to a pricing problem in retail

When sales of a product are affected by randomness in demand, retailers can use dynamic pricing strategies to maximise their profits. In this article the pricing problem is formulated as a stochastic optimal control problem, where the optimal policy can be found by solving the associated Bellman equation. The aim is to investigate Approximate Dynamic Programming algorithms for this problem. For realistic retail applications, modelling the problem and solving it to optimality is intractable. Thus practitioners make simplifying assumptions and design suboptimal policies, but a thorough investigation of the relative performance of these policies is lacking. To better understand such assumptions, we simulate the performance of two algorithms on a one-product system. It is found that for more than half of the realisations of the random disturbance, the often-used, but approximate, Certainty Equivalent Control policy yields larger profits than an optimal, maximum expected-value policy. This approximate algorithm, however, performs significantly worse in the remaining realisations, which colloquially can be interpreted as a more risk-seeking attitude by the retailer. Another policy, Open-Loop Feedback Control, is shown to work well as a compromise between the Certainty Equivalent Control and the optimal policy.

==> data/markdown_bellman_det_val_policy.csv <==
0.0033333333333333335,0.00333333328315943,0.00333333328315943,0.00333333328315943,-0.0033333333333333335,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.006666666666666667,0.00666666656631886,0.00666666656631886,0.00666666656631886,-0.006666666666666667,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.01,0.009999999849478415,0.009999999849478415,0.009999999849478415,-0.01,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.013333333333333334,0.01333333313263772,0.01333333313263772,0.01333333313263772,-0.013333333333333334,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.016666666666666666,0.01666666641579761,0.01666666641579761,0.01666666641579761,-0.016666666666666666,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.02,0.01999999969895683,0.01999999969895683,0.01999999969895683,-0.02,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.023333333333333334,0.023333332982115953,0.023333332982115953,0.023333332982115953,-0.023333333333333334,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.02666666666666667,0.02666666626527544,0.02666666626527544,0.02666666626527544,-0.02666666666666667,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.03,0.029999999548436074,0.029999999548436074,0.029999999548436074,-0.03,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.03333333333333333,0.03333333283159522,0.03333333283159522,0.03333333283159522,-0.03333333333333333,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.03666666666666667,0.036666666114754616,0.036666666114754616,0.036666666114754616,-0.03666666666666667,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.04,0.03999999939791366,0.03999999939791366,0.03999999939791366,-0.04,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.043333333333333335,0.043333332681072666,0.043333332681072666,0.043333332681072666,-0.043333333333333335,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.04666666666666667,0.046666665964231906,0.046666665964231906,0.046666665964231906,-0.04666666666666667,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.05,0.049999999247392,0.049999999247392,0.049999999247392,-0.05,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.05333333333333334,0.05333333253055088,0.05333333253055088,0.05333333253055088,-0.05333333333333334,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.056666666666666664,0.05666666581370996,0.05666666581370996,0.05666666581370996,-0.056666666666666664,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.06,0.05999999909687215,0.05999999909687215,0.05999999909687215,-0.06,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.06333333333333334,0.06333333238003121,0.06333333238003121,0.06333333238003121,-0.06333333333333334,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.06666666666666667,0.06666666566319043,0.06666666566319043,0.06666666566319043,-0.06666666666666667,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.07,0.06999999894634966,0.06999999894634966,0.06999999894634966,-0.07,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.07333333333333333,0.07333333222950923,0.07333333222950923,0.07333333222950923,-0.07333333333333333,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.07666666666666666,0.07666666551266718,0.07666666551266718,0.07666666551266718,-0.07666666666666666,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.08,0.07999999879582732,0.07999999879582732,0.07999999879582732,-0.08,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.08333333333333333,0.08333333207898791,0.08333333207898791,0.08333333207898791,-0.08333333333333333,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.08666666666666667,0.08666666536214533,0.08666666536214533,0.08666666536214533,-0.08666666666666667,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.09,0.08999999864530694,0.08999999864530694,0.08999999864530694,-0.09,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.09333333333333334,0.09333333192846381,0.09333333192846381,0.09333333192846381,-0.09333333333333334,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.09666666666666666,0.09666666521162523,0.09666666521162523,0.09666666521162523,-0.09666666666666666,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.1,0.099999998494784,0.099999998494784,0.099999998494784,-0.1,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.10333333333333333,0.10333333177794553,0.10333333177794553,0.10333172600902557,-0.10333333333333333,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.10666666666666667,0.10666666506110176,0.10666666506110176,0.10665537096024971,-0.10666666666666667,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.11,0.10999999834426408,0.10999999834426408,0.10993082257332211,-0.11,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.11333333333333333,0.1133333316274199,0.1133333316274199,0.11296656486216493,-0.11333333333333333,0.999999984947842,0.999999984947842,0.999999984947842,1,1,1
0.11666666666666667,0.11666666491058203,0.11666666491058203,0.11552572443717493,-0.11666666666666667,0.999999984947842,0.999999984947842,0.9994211186128086,1,1,1
0.12,0.11999999819374403,0.11999999819374409,0.11770489543568344,-0.12,0.999999984947842,0.999999984947842,0.9903425585247668,1,1,1
0.12333333333333334,0.1233333314768999,0.1233333314768999,0.11985345873171382,-0.12333333333333334,0.999999984947842,0.999999984947842,0.9813672435258206,1,1,0.9980840911146224
0.12666666666666668,0.12666666476006241,0.12666666476006241,0.12197219518629476,-0.12666666666666668,0.999999984947842,0.999999984947842,0.9725317698230201,1,1,0.9891946754205686
0.13,0.1299999980432182,0.1299999980432182,0.12406185976160071,-0.13,0.999999984947842,0.999999984947842,0.9638732932589433,1,1,0.9805361799528151
0.13333333333333333,0.13333333132638087,0.13333333132638087,0.12612317988731078,-0.13333333333333333,0.999999984947842,0.999999984947842,0.9554597195313957,1,1,0.9720969106247184
0.13666666666666666,0.13666666460953705,0.13666666460953708,0.12815686642887555,-0.13666666666666666,0.999999984947842,0.999999984947842,0.9472676786924513,1,1,0.9638660397612612
0.14,0.13999999789269876,0.13999999789269882,0.13016359745925188,-0.14,0.999999984947842,0.999999984947842,0.939235176157639,1,1,0.955833522568241
0.14333333333333334,0.14333333117585556,0.14333333117585556,0.13214402903146805,-0.14333333333333334,0.999999984947842,0.999999984947842,0.9314447230254962,1,1,0.9479900234315096
0.14666666666666667,0.14666666445901855,0.14666666445901855,0.13409878539642997,-0.14666666666666667,0.999999984947842,0.999999984947842,0.923904682720381,1,1,0.9403268506899435
0.15,0.1499999977421757,0.14999999774217565,0.13602844673058667,-0.15,0.999999984947842,0.999999984947842,0.9164274744326553,1,1,0.9328358987392572
0.15333333333333332,0.15333333102533442,0.15333333102533442,0.1379335451590303,-0.15333333333333332,0.999999984947842,0.999999984947842,0.909101182073448,1,1,0.9255095964996655
0.15666666666666668,0.15666666430849302,0.15666666430849333,0.13981463118144422,-0.15666666666666668,0.999999984947842,0.999999984947842,0.9019995557271709,1,1,0.918340861426011
0.16,0.15999999759165465,0.15999999759165465,0.14167220987253604,-0.16,0.999999984947842,0.999999984947842,0.8949957574749212,1,1,0.9113230583600668
0.16333333333333333,0.16333333087481774,0.1633333308748178,0.14350676279523467,-0.16333333333333333,0.999999984947842,0.999999984947842,0.8881226713816581,1,1,0.9044499626258217
0.16666666666666666,0.1666666641579758,0.1666666641579758,0.14531877895077666,-0.16666666666666666,0.999999984947842,0.999999984947842,0.8814725413484917,1,1,0.8977157268533151
0.17,0.16999999744113242,0.1699999974411324,0.14710870735454343,-0.17,0.999999984947842,0.999999984947842,0.8748716711352469,1,1,0.8911148510879219
0.17333333333333334,0.17333333072429066,0.17333333072429075,0.1488769641524122,-0.17333333333333334,0.999999984947842,0.999999984947842,0.8684088433668394,1,1,0.8846421558022213
0.17666666666666667,0.17666666400745443,0.17666666400745445,0.15062397728847898,-0.17666666666666667,0.999999984947842,0.999999984947842,0.8621403271977128,1,1,0.8782927574786564
0.18,0.17999999729061328,0.17999999729061325,0.1523501639818097,-0.18,0.999999984947842,0.999999984947842,0.8559096252829147,1,1,0.8720620464746056
0.18333333333333332,0.18333333057376902,0.18333333057376897,0.1540558978179982,-0.18333333333333332,0.999999984947842,0.999999984947842,0.8498382054177903,1,1,0.8659456669185402
0.18666666666666668,0.1866666638569279,0.1866666638569279,0.1557415440197619,-0.18666666666666668,0.999999984947842,0.999999984947842,0.8439564354262235,1,1,0.8599394984176474
0.19,0.1899999971400915,0.18999999714009153,0.15740752207098394,-0.19,0.999999984947842,0.999999984947842,0.8380565919734223,1,1,0.8540396393845137
0.19333333333333333,0.1933333304232513,0.1933333304232513,0.1590541233896353,-0.19333333333333333,0.999999984947842,0.999999984947842,0.83233026073772,1,1,0.8482423918138907
0.19666666666666666,0.19666666370641034,0.19666666370640995,0.16068169439268437,-0.19666666666666666,0.999999984947842,0.999999984947842,0.8266321334892447,1,1,0.8425442473607907
0.2,0.19999999698956672,0.1999999969895666,0.162290532810212,-0.2,0.999999984947842,0.999999984947842,0.8210341704778338,1,1,0.8369418745886635
0.20333333333333334,0.20333333027272724,0.20333333015394878,0.1638809503197636,-0.20333333333333334,0.999999984947842,0.999999984947842,0.8155244314601516,1,1,0.8314321072715933
0.20666666666666667,0.2066666635558911,0.20666665928795966,0.16545332295728504,-0.20666666666666667,0.999999984947842,0.999999984947842,0.8102468648545852,1,1,0.8260119336476666
0.21,0.20999999683905077,0.2099999544774242,0.16700788225197874,-0.21,0.999999984947842,0.999999984947842,0.80492663595955,1,1,0.8206784865321862
0.21333333333333335,0.21333333012220354,0.2133330226728401,0.1685449059111686,-0.21333333333333335,0.999999984947842,0.999999984947842,0.7996771967917328,1,1,0.8154290342094731
0.21666666666666667,0.2166666634053634,0.21666482740706344,0.17006466271302936,-0.21666666666666667,0.999999984947842,0.999999984947842,0.7945258678511558,1,1,0.810260972030818
0.22,0.21999999668852788,0.21999160470290896,0.17156742452482854,-0.22,0.999999984947842,0.999999984947842,0.7894367157097825,1,1,0.8051718146538885
0.22333333333333333,0.22333332997168792,0.2233026929361632,0.173053505232826,-0.22333333333333333,0.999999984947842,0.999999984947842,0.7846886767951787,1,1,0.8001591888657084
0.22666666666666666,0.22666666325483986,0.22657252895626878,0.17452319187188664,-0.22666666666666666,0.999999984947842,0.999999984947842,0.7797503231354364,1,1,0.7952208269373283
0.23,0.2299999965380003,0.22975411063367843,0.17597669452208967,-0.23,0.999999984947842,0.999999984947842,0.7750612310289761,1,1,0.7903545604636107
0.23333333333333334,0.23333332982116403,0.23278604040884768,0.1774142275153694,-0.23333333333333334,0.999999984947842,0.999999984947842,0.7702649958239006,1,1,0.7855583146462441
0.23666666666666666,0.23666666310432619,0.2356152706245215,0.17883606963121942,-0.23666666666666666,0.999999984947842,0.999999984947842,0.765733888992558,1,1,0.7808301029822586
0.24,0.23999999638748418,0.2382199513941461,0.18024238098912776,-0.24,0.999999984947842,0.999999984947842,0.7610718093926849,1,1,0.776168022324012
0.24333333333333335,0.24333332967063917,0.24062278831632974,0.1816333885626904,-0.24333333333333335,0.999999984947842,0.999999984947842,0.7565500929992173,1,1,0.7715702482799
0.24666666666666667,0.24666666295380002,0.24287775788465138,0.18300926990238292,-0.24666666666666667,0.999999984947842,0.9992591400919713,0.7520148784741507,1,0.9980840911146224,0.7670350309279739
0.25,0.2499999962369644,0.24507681513778584,0.18437023546164702,-0.25,0.999999984947842,0.9926327727414107,0.7475653794313608,1,0.9936097510039087,0.7625606908172603
0.25333333333333335,0.25333332952012516,0.24725497798804927,0.1857164737537084,-0.25333333333333335,0.999999984947842,0.9861842297606523,0.7431503145733568,1,0.9891946754205686,0.7581456152339201
0.25666666666666665,0.2566666628032755,0.24941379601069608,0.1870482077205796,-0.25666666666666665,0.999999984947842,0.9805427162528777,0.7388552269936963,1,0.9848373148981175,0.7537882547114693
0.26,0.25999999608643615,0.25155407079688175,0.18836560307876352,-0.26,0.999999984947842,0.9746717217129106,0.734554096818062,1,0.9805361799528151,0.7494871197661666
0.2633333333333333,0.26333332936959974,0.25367635912505415,0.18966884538135892,-0.2633333333333333,0.999999984947842,0.9691022732472798,0.7303287916963319,1,0.9762898380270051,0.7452407778403568
0.26666666666666666,0.2666666626527617,0.2557808617815193,0.19095810824782145,-0.26666666666666666,0.999999984947842,0.9635791600113683,0.7261358697865627,1,0.9720969106247184,0.7410478504380699
0.27,0.26999999593591156,0.2578689164306198,0.19223356743726763,-0.27,0.999999984947842,0.9587372680994927,0.7220077547361389,1,0.9679560706251994,0.7369070104385509
0.2733333333333333,0.2733333292190745,0.25994159236979764,0.19349539217030948,-0.2733333333333333,0.999999984947842,0.9541312483520843,0.7179177330719673,1,0.9638660397612612,0.7328169795746128
0.27666666666666667,0.27666666250223665,0.26199899011766953,0.19474375753091774,-0.27666666666666667,0.999999984947842,0.9495022226899378,0.7139219765519701,1,0.9598255862504795,0.7287765260638311
0.28,0.2799999957853968,0.26404210167421227,0.195978830619135,-0.28,0.999999984947842,0.9452657320433318,0.7099299125132251,1,0.955833522568241,0.7247844623815926
0.2833333333333333,0.283333329068557,0.26607136234415124,0.19720077373053715,-0.2833333333333333,0.999999984947842,0.9411942890597448,0.7061030388989425,1,0.9518887033525735,0.7208396431659251
0.2866666666666667,0.286666662351711,0.2680875188987189,0.19840977768978754,-0.2866666666666667,0.999999984947842,0.9371878342735056,0.7022043630917788,1,0.9479900234315096,0.7169409632448612
0.29,0.289999995634876,0.27009032019115414,0.19960594255764466,-0.29,0.999999984947842,0.9331957552839866,0.698427403674996,1,0.9441364159644844,0.7130873557778359
0.29333333333333333,0.29333332891803726,0.2720803971624778,0.20078945693151265,-0.29333333333333333,0.999999984947842,0.9294475082698623,0.6946178411550666,1,0.9403268506899435,0.709277790503295
0.2966666666666667,0.296666662201195,0.2740577684034,0.2019604200913687,-0.2966666666666667,0.999999984947842,0.9255272383301613,0.6908513251949017,1,0.9365603322719656,0.705511272085317
0.3,0.2999999954843514,0.27602260665584727,0.20311900635993108,-0.3,0.999999984947842,0.9218859776426639,0.6871859159435028,1,0.9328358987392572,0.7017868385526088
0.30333333333333334,0.3033333287672585,0.27797512586648493,0.20426532620084722,-0.30333333333333334,0.999999984947842,0.9181359485790954,0.6835026497851621,1,0.9291526200103956,0.698103559823747
0.30666666666666664,0.3066666620411674,0.2799153565482508,0.20539956365125683,-0.30666666666666664,0.999999984947842,0.9145303298345301,0.6799942640911764,1,0.9255095964996655,0.694460536313017
0.31,0.3099999952257249,0.2818435575689889,0.2065218308884826,-0.31,0.999999984947842,0.910900331190595,0.6763906248575994,1,0.9219059577982603,0.6908568976116118
0.31333333333333335,0.3133333277672095,0.2837597471821957,0.2076322303284917,-0.31333333333333335,0.999999984947842,0.9073774569392097,0.6728589702175721,1,0.918340861426011,0.6872918012393625
0.31666666666666665,0.3166666564136628,0.28566426099011394,0.20873089610428855,-0.31666666666666665,0.999999984947842,0.9038301238969324,0.6693316132585104,1,0.9148134916491654,0.6837644314625169
0.32,0.31999996684130205,0.2875569919573391,0.20981793709615534,-0.32,0.999999984947842,0.9003718686996465,0.6658411787911707,1,0.9113230583600668,0.6802739981734184
0.3233333333333333,0.3233332079038675,0.2894383162892648,0.2108935211180661,-0.3233333333333333,0.999999984947842,0.8969283563384138,0.6624586620699122,1,0.9078687960148847,0.6768197358282362
0.32666666666666666,0.32666621512364524,0.2913080555842893,0.21195772161326673,-0.32666666666666666,0.999999984947842,0.893521021911197,0.6590398351196594,1,0.9044499626258217,0.6734009024391732
0.33,0.3299985137439953,0.2931666735523764,0.21301066361508514,-0.33,0.999999984947842,0.8901565939632416,0.6556809558192628,1,0.9010658388044822,0.6700167786178338
0.3333333333333333,0.33332887890902946,0.2950139020121212,0.2140524580856936,-0.3333333333333333,0.999999984947842,0.8867876059570752,0.6523308494953122,1,0.8977157268533151,0.6666666666666666
0.33666666666666667,0.33665440390439905,0.29685022797030153,0.21508321887971027,-0.33666666666666667,0.999999984947842,0.8835401494289643,0.6490952864549525,1,0.894398949902259,0.6633498897156106
0.34,0.33996875509439645,0.29867541610477827,0.21610309165380928,-0.34,0.999999984947842,0.8802238262169467,0.6458111889208441,1,0.8911148510879219,0.6600657909012734
0.3433333333333333,0.34325967708875627,0.30048990122244734,0.21711213861381518,-0.3433333333333333,0.999999984947842,0.8770296006425312,0.6425591355253562,1,0.8878627927728003,0.6568137325861519
0.3466666666666667,0.3465066967729395,0.3022934984540793,0.21811047443228118,-0.3466666666666667,0.999999984947842,0.8737129477246002,0.6393584146752976,1,0.8846421558022213,0.6535930956155729
0.35,0.3496808059056136,0.3040865595086133,0.21909819661727933,-0.35,0.999999984947842,0.8705974429588973,0.6361686029754109,1,0.8814523387968377,0.6504032786101893
0.35333333333333333,0.35274766967919347,0.30586897574120336,0.22007540464788497,-0.35333333333333333,0.999999984947842,0.8673805918907174,0.6330262851993294,1,0.8782927574786564,0.647243697292008
0.3566666666666667,0.35567446981128054,0.3076410125416957,0.2210422050499534,-0.3566666666666667,0.999999984947842,0.8643120137908606,0.6298963674404714,1,0.8751628440287101,0.6441137838420617
0.36,0.3584394416611838,0.30940263199628043,0.2219986857730182,-0.36,0.999999984947842,0.8611815192918819,0.6267955788430614,1,0.8720620464746056,0.6410129862879572
0.36333333333333334,0.36103918748474056,0.31115404263639385,0.22294494624711045,-0.36333333333333334,0.999999984947842,0.8581736155123819,0.6237324752431738,1,0.8689898281062977,0.6379407679196493
0.36666666666666664,0.36348991592525665,0.3128952527797595,0.22388107875878616,-0.36666666666666664,0.999999984947842,0.8550808903893075,0.6206883101547335,1,0.8659456669185402,0.6348966067318917
0.37,0.3658219538537942,0.31462641378463285,0.22480717327861355,-0.37,0.999999984947842,0.8521335300095216,0.6176829482064993,0.9980840911146224,0.8629290550785674,0.6318799948919192
0.37333333333333335,0.36807003003985317,0.31634757350790843,0.22572332759370875,-0.37333333333333335,0.999999981784823,0.8491237689083938,0.6146934033253428,0.9950945344537021,0.8599394984176474,0.6288904382309989
0.37666666666666665,0.37027858810216524,0.3180588797407395,0.22662962305861206,-0.37666666666666665,0.9943588204799026,0.8461669011450595,0.6117304268786291,0.9921315519812869,0.8569765159452319,0.6259274557585836
0.38,0.37246989490629184,0.3197603289665479,0.2275261655688886,-0.38,0.9892695049232947,0.843266981053685,0.6088593825896222,0.9891946754205686,0.8540396393845137,0.6229905791978653
0.38333333333333336,0.3746458370776954,0.32145213162438546,0.2284130490676704,-0.38333333333333336,0.9846591992344794,0.84035451091849,0.6059481649703334,0.986283448764317,0.8511284127282622,0.6200793525416138
0.38666666666666666,0.376807190655153,0.323134213470806,0.22929033129941548,-0.38666666666666666,0.9804661455200497,0.8374941241845248,0.6030621465795428,0.9833974278499454,0.8482423918138907,0.6171933316272423
0.39,0.3789557165938064,0.3248068318242022,0.23015810556782404,-0.39,0.9766850412943381,0.8346179778393493,0.6002207032243767,0.9805361799528151,0.8453811439167601,0.6143320837301117
0.3933333333333333,0.3810920076399821,0.32646991648548035,0.2310164459654303,-0.3933333333333333,0.9731317419553918,0.8317889994443725,0.597383815987555,0.9776992833968454,0.8425442473607907,0.6114951871741422
0.39666666666666667,0.3832171109592704,0.32812366658719844,0.2318654299122945,-0.39666666666666667,0.9697390676101584,0.8289698272083491,0.5945840601054099,0.9748863271815572,0.8397312911455025,0.608682230958854
0.4,0.3853312260556136,0.32976808163456817,0.23270514404697315,-0.4,0.9665263241591727,0.82618598051088,0.5917946428812034,0.9720969106247184,0.8369418745886635,0.6058928144020151
0.4033333333333333,0.3874348609216896,0.3314032667902551,0.23353565717512392,-0.4033333333333333,0.9633371452270048,0.8234619868198448,0.589028380267643,0.96933064301982,0.8341756069837651,0.6031265467971167
0.4066666666666667,0.389528236366361,0.3330293242634127,0.23435706808796963,-0.4066666666666667,0.9603738992977748,0.820724351037438,0.5863760207964224,0.9665871433076482,0.8314321072715933,0.6003830470849449
0.41,0.3916115415729768,0.3346462530468572,0.23516946991352788,-0.41,0.9573255209070535,0.8179629684297356,0.5836549188220338,0.9638660397612612,0.8287110037252065,0.597661943538558
0.41333333333333333,0.39368505014507593,0.3362542366562687,0.23597289566707935,-0.41333333333333333,0.9543991001388998,0.8153111379820591,0.5809558540624788,0.9611669696837214,0.8260119336476666,0.5949628734610182
0.4166666666666667,0.3957488433090104,0.33785323314344595,0.23676744789615156,-0.4166666666666667,0.9515743236466837,0.81260179641419,0.5783452669138609,0.9584895791179666,0.8233345430819119,0.5922854828952634
0.42,0.3978032495958503,0.33944340457595445,0.23755318460774724,-0.42,0.9487454951184352,0.8100274434768115,0.5756892079547417,0.955833522568241,0.8206784865321862,0.5896294263455378
0.42333333333333334,0.3998483710465648,0.3410247637229167,0.23833015933617133,-0.42333333333333334,0.9459452986516131,0.8073323291751617,0.5730541593101447,0.9531984627325366,0.8180434266964819,0.5869943665098334
0.4266666666666667,0.4018843295600076,0.3425974094304638,0.23909844182134468,-0.4266666666666667,0.9432322378044735,0.804792400519712,0.5704410171471918,0.950584070245528,0.8154290342094731,0.5843799740228247
0.43,0.4039114224779646,0.3441614199865184,0.23985809937407926,-0.43,0.9405622780284301,0.8021438059184776,0.56784696777527,0.9479900234315096,0.8128349873954548,0.5817859272088064
0.43333333333333335,0.4059296349071698,0.3457168085024893,0.24060919883290804,-0.43333333333333335,0.9379630942168998,0.7996298107176428,0.565313088292588,0.9454160080668729,0.810260972030818,0.5792119118441696
0.43666666666666665,0.4079391234748358,0.3472637289869919,0.24135183421821446,-0.43666666666666665,0.9353100414901259,0.7970423148359687,0.5627587976145011,0.9428617171516831,0.8077066811156284,0.5766576209289799
0.44,0.4099400824842373,0.34880214056827025,0.24208604227134942,-0.44,0.932817803480445,0.7945469890910493,0.5602239291500399,0.9403268506899435,0.8051718146538885,0.5741227544672401
0.44333333333333336,0.4119324786517352,0.3503322224572241,0.2428118910660639,-0.44333333333333336,0.9302942054797683,0.7920445913272071,0.5577495597844855,0.9378111154781491,0.8026560794420944,0.5716070192554459
0.44666666666666666,0.4139164783361194,0.3518539351409991,0.24352946448428248,-0.44666666666666666,0.9277082963593084,0.7895376050123792,0.5552526709605615,0.9353142249017633,0.8001591888657084,0.5691101286790601
0.45,0.41589219175757597,0.3533674137145059,0.2442387994686224,-0.45,0.9252511678785429,0.787064128024325,0.5527743481440297,0.9328358987392572,0.7976808627032024,0.566631802516554
0.4533333333333333,0.41785957850542493,0.3548726886900008,0.24493997545333976,-0.4533333333333333,0.9228123771546249,0.7846306844445567,0.5504077160273868,0.930375862973383,0.7952208269373283,0.5641717667506798
0.45666666666666667,0.41981881209761196,0.3563698043010875,0.24563308260897165,-0.45666666666666667,0.9203021086056901,0.7821949297075335,0.5479657001179642,0.9279338496093588,0.7927788135733039,0.5617297533866555
0.46,0.421769954431736,0.35785887485225965,0.246318132220755,-0.46,0.9179046936872635,0.7797857308293452,0.545541447363206,0.9255095964996655,0.7903545604636107,0.5593055002769622
0.4633333333333333,0.42371296555785154,0.3593398780500643,0.24699519770444742,-0.4633333333333333,0.9155276052798207,0.7773724010784604,0.5431897282053504,0.9231028471751698,0.7879478111391149,0.5568987509524665
0.4666666666666667,0.4256480265361266,0.36081297185261785,0.24766434614613378,-0.4666666666666667,0.9130821359567101,0.7750158063451797,0.5408002340288198,0.9207133506822989,0.7855583146462441,0.5545092544595956
0.47,0.42757517638712195,0.3622781088591799,0.24832560999103842,-0.47,0.9107016787015983,0.7726225969475771,0.5384277469897961,0.918340861426011,0.7831858253899561,0.5521367652033077
0.47333333333333333,0.4294943771342127,0.36373545144127173,0.24897907314252923,-0.47333333333333333,0.9084202292388988,0.7703001031147553,0.5361589560574707,0.9159851390183135,0.7808301029822586,0.5497810427956101
0.4766666666666667,0.43140580511916793,0.36518495508426885,0.24962479761174372,-0.4766666666666667,0.9060272763068018,0.7679492415129172,0.5338197760003965,0.913645948132098,0.7784909120960432,0.5474418519093947
0.48,0.43330949830560916,0.3666267618520452,0.2502628033338558,-0.48,0.9036941597878005,0.765646878784476,0.5314968936555485,0.9113230583600669,0.776168022324012,0.5451189621373637
0.48333333333333334,0.4352054172944285,0.36806084416942625,0.2508931555331985,-0.48333333333333334,0.9014415260634695,0.7633368012852151,0.5292245081040288,0.9090162440785422,0.7738612080424874,0.542812147855839
0.4866666666666667,0.4370937221336359,0.3694873284216748,0.2515159088469547,-0.4866666666666667,0.899096483456959,0.7610681724738513,0.5269335567170773,0.9067252843159549,0.7715702482799,0.5405211880932516
0.49,0.43897446258104533,0.37090620524293394,0.2521311021868033,-0.49,0.8968406310105698,0.7587844334155419,0.5246582395749859,0.9044499626258217,0.7692949265897667,0.5382458664031183
0.49333333333333335,0.44084758734375984,0.3723175602545683,0.25273880690937406,-0.49333333333333335,0.894619846481041,0.7565621598809344,0.5224611253868364,0.9021900669640287,0.7670350309279739,0.5359859707413254
0.49666666666666665,0.4427132458977928,0.3737214462448919,0.25333907968034614,-0.49666666666666665,0.8923410577799838,0.754295904620483,0.5202164547512812,0.8999453895702473,0.7647903535341926,0.533741293347544
0.5,0.4445715054883398,0.3751178802353844,0.25393194500673194,-0.5,0.8901054803104999,0.7521069704062899,0.5179867918134817,0.8977157268533151,0.7625606908172603,0.5315116306306119
0.5033333333333333,0.4464222969712905,0.3765069742024466,0.25451748702426874,-0.5033333333333333,0.8879399975811622,0.7498636279573339,0.5158860946115164,0.8955008792804255,0.7603458432443708,0.5292967830577224
0.5066666666666667,0.448265771110671,0.37788869869600233,0.2550957685166408,-0.5066666666666667,0.8857074611106303,0.7476896787271906,0.5136858667052621,0.8933006512699748,0.7581456152339201,0.5270965550472716
0.51,0.4501019904922123,0.37926316916652486,0.2556667893087143,-0.51,0.8835256344235379,0.745499218655674,0.5115000767316725,0.8911148510879219,0.755959815051867,0.5249107548652187
0.5133333333333333,0.451930894849057,0.3806303785317363,0.25623059752375493,-0.5133333333333333,0.8813893553524036,0.7433584038226694,0.5093312593748197,0.888943290747524,0.7537882547114693,0.5227391945248208
0.5166666666666667,0.45375261994152566,0.38199040129068673,0.256787240696967,-0.5166666666666667,0.8792337857213037,0.7412028032034089,0.5071737655529999,0.8867857859123182,0.7516307498762633,0.5205816896896149
0.52,0.4555672387034088,0.38334329652546084,0.25733676371455727,-0.52,0.877063826448314,0.73907392216767,0.5050301310894474,0.8846421558022213,0.7494871197661666,0.518438059579518
0.5233333333333333,0.4573746839311756,0.38468906648719414,0.25787921278381293,-0.5233333333333333,0.8749511567369226,0.7369228820787895,0.5029056566395865,0.8825122231026311,0.7473571870665762,0.5163081268799278
0.5266666666666666,0.4591750727490059,0.3860278223230293,0.2584146358595723,-0.5266666666666666,0.8728433162669346,0.7348145816151923,0.5007892456356481,0.8803958138764115,0.7452407778403568,0.5141917176537082
0.53,0.460968497351658,0.38735952438715965,0.2589430740003478,-0.53,0.870730536555572,0.7327278758757712,0.498686191429637,0.8782927574786564,0.7431377214426017,0.5120886612559533
0.5333333333333333,0.46275490296082655,0.3886843097265882,0.25946457113695354,-0.5333333333333333,0.8686479195855957,0.7306504649797505,0.49659632018063876,0.8762028864741248,0.7410478504380699,0.5099987902514215
0.5366666666666666,0.4645343559131799,0.39000211810308977,0.2599791732829407,-0.5366666666666666,0.866580668408445,0.7285861147063106,0.4945233573970962,0.8741260365572461,0.7389710005211912,0.5079219403345429
0.54,0.4663069797127446,0.3913131013423461,0.2604869209102881,-0.54,0.864530353833228,0.7265249849797607,0.4924593681607916,0.8720620464746056,0.7369070104385509,0.5058579502519024
0.5433333333333333,0.4680727338815024,0.3926171974394277,0.26098785608768815,-0.5433333333333333,0.8624911649023886,0.7244706500558419,0.4904080857244739,0.8700107579498129,0.7348557219137581,0.5038066617271096
0.5466666666666666,0.46983165207945243,0.3939145449276306,0.26148205656358053,-0.5466666666666666,0.8604292320238202,0.7224406711575369,0.4884391502987847,0.8679720156106675,0.7328169795746128,0.5017679193879644
0.55,0.47158384894756666,0.3952051133719006,0.2619695438064026,-0.55,0.8584275470117978,0.7204191161610474,0.48641280917205965,0.86594566691854,0.7307906308824853,0.49974157069583697
0.5533333333333333,0.4733293152417039,0.39648898092022966,0.2624503427913182,-0.5533333333333333,0.8564295999188614,0.7184003835611446,0.48439869796790286,0.8639315620998859,0.7287765260638311,0.4977274658771827
0.5566666666666666,0.4750680799856442,0.39776618202498915,0.26292464363600154,-0.5566666666666666,0.8543973465325636,0.7164013577271128,0.48271640215818573,0.8619295540798153,0.7267745180437606,0.49572545785711203
0.56,0.4768002284014313,0.399036737428496,0.26339242582428624,-0.56,0.8524312374587526,0.7144209149678349,0.48072634258623037,0.8599394984176474,0.7247844623815926,0.4937354021949441
0.5633333333333334,0.4785257710141234,0.4003007273342825,0.26385364059561967,-0.5633333333333334,0.8504552613531982,0.7124584287495286,0.47874810559817244,0.8579612532443758,0.7228062172083211,0.4917571570216726
0.5666666666666667,0.48024474277599455,0.40155812521324696,0.2643083355715496,-0.5666666666666667,0.8484668540337829,0.7104922367260411,0.47680486124519805,0.8559946792019798,0.7208396431659251,0.4897905829792766
0.57,0.48195720542948545,0.4028090605424966,0.26475654915282065,-0.57,0.8465361841633766,0.7085596711141582,0.4748498286334293,0.8540396393845139,0.7188846033484589,0.4878355431618106
0.5733333333333334,0.48366317004397247,0.40405346148989774,0.26519831063728216,-0.5733333333333334,0.8446058725967399,0.7066019586215239,0.4729061846126949,0.8520959992809161,0.7169409632448612,0.4858919030582128
0.5766666666666667,0.4853626935180276,0.40529149171972106,0.2656336642397437,-0.5766666666666667,0.8426588339805583,0.7046958983724949,0.47102472047373906,0.850163626719474,0.7150085906834193,0.4839595304967708
0.58,0.4870558112457733,0.40652305204266814,0.26606267195607985,-0.58,0.8407575327522778,0.7027866825635383,0.46910349132879686,0.8482423918138907,0.7130873557778359,0.48203829559118744
0.5833333333333334,0.48874254389410665,0.4077483242249305,0.2664853390342533,-0.5833333333333334,0.8388403708217621,0.7008912195701911,0.46719326894006075,0.8463321669108956,0.7111771308748409,0.48012807068819247
0.5866666666666667,0.49042294961687755,0.4089671873088437,0.2669017017134114,-0.5866666666666667,0.8369619791244208,0.6990139944208174,0.465293927950345,0.8444328265393498,0.709277790503295,0.4782287303166466
0.59,0.4920970582907956,0.4101798470638321,0.26731190351680834,-0.59,0.8350733655018888,0.6971036016273416,0.4635641152218072,0.8425442473607907,0.7073892113247359,0.4763401511380874
0.5933333333333334,0.4937648898151842,0.4113861621745542,0.2677158849398142,-0.5933333333333334,0.8331766309499609,0.6952505165809365,0.4616861813888097,0.840666308121372,0.705511272085317,0.4744622118986687
0.5966666666666667,0.4954265008905616,0.4125863524616711,0.2681136688852329,-0.5966666666666667,0.8313529425261192,0.6933909560189463,0.45981876790235693,0.8387988896051487,0.703643853569094,0.4725947933824455
0.6,0.49708191486073794,0.41378026443874305,0.26850532614914124,-0.6,0.8294766025666424,0.6915229261298157,0.4580406656037401,0.8369418745886635,0.7017868385526088,0.4707377783659603
0.6033333333333334,0.49873117567670594,0.41496811408664913,0.26889087865681044,-0.6033333333333334,0.8276030188637911,0.6897090561656649,0.45619393797421204,0.8350951477967917,0.6999401117607369,0.4688910515740885
0.6066666666666667,0.5003742977270073,0.41614976624289113,0.26927033674168327,-0.6066666666666667,0.8258210308128581,0.6878353330033448,0.4543573906908541,0.8332585958598019,0.698103559823747,0.46705449963709866
0.61,0.50201132458331,0.4173254124560305,0.26964375865630347,-0.61,0.8239890844413736,0.6860509871130528,0.4526575875298513,0.8314321072715933,0.6962770712355386,0.46522801104889017
0.6133333333333333,0.5036423284238013,0.41849494211233745,0.270011224558302,-0.6133333333333333,0.8221474408585704,0.6841978355778303,0.45084106538914115,0.8296155723490718,0.694460536313017,0.46341147612636857
0.6166666666666667,0.5052672662408039,0.4196585218875836,0.27037269592721236,-0.6166666666666667,0.8203730462045244,0.6824424487337346,0.44903437743903113,0.8278088831926254,0.6926538471565706,0.4616047869699222
0.62,0.5068862014512003,0.4208160556560286,0.27072820516593654,-0.62,0.8185864347604536,0.6806178460149281,0.4472374271956436,0.8260119336476666,0.6908568976116118,0.4598078374249634
0.6233333333333333,0.508499236269817,0.42196768997470313,0.2710778345100891,-0.6233333333333333,0.8167755697291649,0.6788740197184406,0.44552537359791156,0.8242246192672048,0.6890695832311501,0.45802052304450164
0.6266666666666667,0.5101062933087072,0.4231133632930916,0.2714215730904821,-0.6266666666666667,0.8150159525915837,0.6770608069103703,0.4437475973454689,0.8224468372754172,0.6872918012393625,0.45624274105271406
0.63,0.5117074302447284,0.4242531791879929,0.271759444990734,-0.63,0.813238924765328,0.6753338347234813,0.4419792460115449,0.8206784865321862,0.6855234504961314,0.454474390309483
0.6333333333333333,0.513302772057048,0.42538711643933147,0.27209150329176046,-0.6333333333333333,0.8114789220917535,0.6735360493388849,0.4402893587430216,0.8189194674985717,0.6837644314625169,0.4527153712758685
0.6366666666666667,0.5148922367862684,0.4265152374554784,0.27241778778612324,-0.6366666666666667,0.8097689832890235,0.671849704989144,0.43853957616409023,0.8171696822031903,0.6820146461671356,0.45096558598048714
0.64,0.5164758697315807,0.4276375631122682,0.2727382980210349,-0.64,0.8079856387382427,0.670068891491319,0.436798934521923,0.8154290342094731,0.6802739981734184,0.44922493798676993
0.6433333333333333,0.518053784800271,0.4287541145286506,0.27305306407175833,-0.6433333333333333,0.8062743234443253,0.6684049301330004,0.43506732972187345,0.8136974285837719,0.6785423925477171,0.4474933323610686
0.6466666666666666,0.5196259273512424,0.4298649441468443,0.27336217914896155,-0.6466666666666666,0.8045837119067687,0.6666374528519428,0.4334328880383241,0.811974771864291,0.6768197358282362,0.4457706756415878
0.65,0.5211923384247729,0.4309700485212318,0.2736656141072742,-0.65,0.8028386209557474,0.6649777533440506,0.4317190878840859,0.810260972030818,0.6751059359947633,0.44405687580811487
0.6533333333333333,0.5227530970128844,0.43206950764371904,0.2739633935977482,-0.6533333333333333,0.8011203266294695,0.6632219553195577,0.4300140536427758,0.8085559384752279,0.6734009024391732,0.4423518422525248
0.6566666666666666,0.524308178720763,0.4331632694110637,0.27425555317964456,-0.6566666666666666,0.7994766235908718,0.6616040839664774,0.42834021987610327,0.8068595819727374,0.6717045459366827,0.44065548575003427
0.66,0.5258576311830884,0.4342514779686703,0.27454212547149803,-0.66,0.7977726727177008,0.6598533259364435,0.42665245373817995,0.8051718146538885,0.6700167786178338,0.43896771843118537
0.6633333333333333,0.527401506814317,0.43533400690133467,0.27482312807657905,-0.6633333333333333,0.7960619279736137,0.6582377953381944,0.4249731901807526,0.8034925499772362,0.6683375139411815,0.437288453754533
0.6666666666666666,0.5289397857741542,0.43641108239172044,0.2750985889841638,-0.6666666666666666,0.7944277685763954,0.6565357065032428,0.42330234873508804,0.8018217027027216,0.6666666666666666,0.4356176064800182
0.67,0.5304725295377809,0.4374825017121105,0.27536861251073047,-0.67,0.7927794296060421,0.654889020335521,0.421759661187223,0.8001591888657084,0.6650041528296536,0.4339550926430052
0.6733333333333333,0.531999776392469,0.43854853468349503,0.2756331663361031,-0.6733333333333333,0.7911018372621578,0.653238902402338,0.4201053946937289,0.7985049257516654,0.6633498897156106,0.43230082952896226
0.6766666666666666,0.5335215119917881,0.4396089749086976,0.2758922612213208,-0.6766666666666666,0.7894756034359924,0.6515672078063957,0.41845930957956146,0.7968588318714712,0.6617037958354165,0.43065473564876805
0.68,0.5350377906340842,0.4406640628227133,0.27614594385861574,-0.68,0.7878516226842025,0.6499685771700553,0.41691375279940557,0.7952208269373281,0.6600657909012734,0.42901673071462504
0.6833333333333333,0.5365486551887483,0.4417136418805057,0.27639427348455115,-0.6833333333333333,0.786218763765897,0.6483093018715992,0.41528375694278014,0.7935908318392643,0.6584357958032095,0.42738673561656104
0.6866666666666666,0.5380540932219355,0.44275787844363046,0.27663722441754596,-0.6866666666666666,0.7846014656582095,0.6467350347982507,0.41366169948218484,0.7919687686222067,0.6568137325861519,0.42576467239950344
0.69,0.5395541549775127,0.44379670214084205,0.27687482275985387,-0.69,0.7829925332928277,0.6450847152848099,0.4120474962160825,0.7903545604636107,0.6551995244275559,0.42415046424090747
0.6933333333333334,0.5410488704330565,0.444830189135108,0.2771071063718547,-0.6933333333333334,0.7813916627272617,0.643533332117919,0.41046553481641534,0.7887481316516277,0.6535930956155729,0.4225440354289245
0.6966666666666667,0.5425382513087944,0.4458583637916816,0.2773340960866297,-0.6966666666666667,0.7797998128970192,0.6418977164045538,0.4088668111722595,0.7871494075637967,0.651994371527742,0.4209453113410935
0.7,0.5440223294018237,0.4468812084168936,0.27755581013736214,-0.7,0.7782116196911613,0.64034117977369,0.4072757186959403,0.7855583146462441,0.6504032786101893,0.41935421842354087
0.7033333333333334,0.5455011298082751,0.4478988299812109,0.2777722736479194,-0.7033333333333334,0.7766202534760107,0.6387451174477686,0.40569219213450736,0.7839747803933781,0.6488197443573234,0.417770684170675
0.7066666666666667,0.5469746800421678,0.44891114071638577,0.2779835533804303,-0.7066666666666667,0.7750516986309883,0.6371924413775623,0.4041740684364528,0.7823987333280629,0.647243697292008,0.4161946371053596
0.71,0.5484430000361612,0.44991830057101984,0.27818963596887114,-0.71,0.7734902694738373,0.635625755232264,0.4026054380266895,0.7808301029822586,0.6456750669462039,0.41462600675955547
0.7133333333333334,0.5499061185865288,0.4509201886698115,0.2783905421791556,-0.7133333333333334,0.7719241690580012,0.6340643157946527,0.4010441593708918,0.7792688198781165,0.6441137838420617,0.4130647236554133
0.7166666666666667,0.5513640631875634,0.4519169654478363,0.27858630060402073,-0.7166666666666667,0.7703625711528796,0.6325377983189056,0.3995208080360071,0.7777148155095128,0.642559779473458,0.4115107192868095
0.72,0.5528168438187759,0.4529085471912566,0.2787769506332852,-0.72,0.7688364128849567,0.6309791581764036,0.39797402171886154,0.776168022324012,0.6410129862879572,0.40996392610130883
0.7233333333333334,0.5542645036524048,0.45389502791970004,0.27896249628830855,-0.7233333333333334,0.7672987836309231,0.6294428234926651,0.39643437168476386,0.7746283737052472,0.6394733376691923,0.4084242774825439
0.7266666666666667,0.5557070591512456,0.45487640039526805,0.27914296109811104,-0.7266666666666667,0.7657631732751963,0.6279228881001836,0.39490180779397405,0.773095803955704,0.6379407679196493,0.40689170773300076
0.73,0.5571445116630025,0.4558526818042023,0.27931838806171344,-0.73,0.7642309016393676,0.6264013783092589,0.39343667063716803,0.7715702482799002,0.6364152122438453,0.4053661520571969
0.7333333333333333,0.5585769237433219,0.4568239306921754,0.2794888088648408,-0.7333333333333333,0.7627401000888069,0.6248906644670535,0.3919180606579834,0.7700516427679465,0.6348966067318917,0.4038475465452433
0.7366666666666667,0.560004300006983,0.4577901137029589,0.27965421832975534,-0.7366666666666667,0.761236201025546,0.6233778173364586,0.3904063469620599,0.7685399243794828,0.633384888343428,0.4023358281567795
0.74,0.5614266343765809,0.4587513263493868,0.27981463912067206,-0.74,0.7597318897971118,0.6218891992458739,0.3889014542098868,0.7670350309279739,0.6318799948919192,0.4008309347052707
0.7433333333333333,0.5628440049534793,0.4597075046180193,0.27997011026046664,-0.7433333333333333,0.7582153478785973,0.6203776142260824,0.38743748258367106,0.7655369010653609,0.630381865029306,0.3993328048426576
0.7466666666666667,0.5642564009665224,0.4606587650998984,0.2801206481833228,-0.7466666666666667,0.7567634623457681,0.6189022771625936,0.3859460583158434,0.7640454742670538,0.6288904382309989,0.39784137804435055
0.75,0.5656638248053224,0.46160503631021566,0.28026626437498087,-0.75,0.7552496504791927,0.6174161054888075,0.3844612740684865,0.7625606908172603,0.6274056547812056,0.3963565945945571
0.7533333333333333,0.5670663556769799,0.4625464280556254,0.28040698070382375,-0.7533333333333333,0.7537957546759255,0.6159469732888905,0.38298307436836593,0.7610824917946384,0.6259274557585836,0.3948783955719352
0.7566666666666667,0.5684639681735462,0.4634828803483129,0.2805428325496207,-0.7566666666666667,0.7523395139730792,0.6144783238755974,0.38153442336941845,0.7596108190582661,0.6244557830222114,0.3934067228355629
0.76,0.5698566839433121,0.4644144931638649,0.28067383247175437,-0.76,0.7508614384784362,0.6130146795807841,0.3800692249916958,0.7581456152339201,0.6229905791978653,0.3919415190112168
0.7633333333333333,0.5712445637286343,0.4653412059928798,0.28079999708574105,-0.7633333333333333,0.7494058818228764,0.6115745043478484,0.37861043529332283,0.7566868237006538,0.621531787664599,0.3904827274779506
0.7666666666666667,0.5726275928778619,0.4662631274725435,0.28092134750349507,-0.7666666666666667,0.7479625350405146,0.6101130436586114,0.3771580012052678,0.7552343885776686,0.6200793525416138,0.38903029235496533
0.77,0.5740057936607013,0.46718019588680293,0.28103794642343616,-0.77,0.7465167938052917,0.6086628037434773,0.37577204002694253,0.7537882547114693,0.6186332186754143,0.3875841584887659
0.7733333333333333,0.5753792038859065,0.4680925087302372,0.2811497795292446,-0.7733333333333333,0.7450880943021185,0.6072315256522967,0.37433215438708617,0.752348367663297,0.6171933316272423,0.3861442714405938
0.7766666666666666,0.5767478419810844,0.46900001437205097,0.28125686090490043,-0.7766666666666666,0.7436506795363286,0.6057896810302896,0.3728984623113697,0.7509146736968336,0.6157596376607787,0.38471057747413023
0.78,0.5781117115743437,0.4699027993854746,0.28135921093855903,-0.78,0.7422396515863702,0.6043820640936373,0.3714709123671561,0.7494871197661666,0.6143320837301117,0.3832830235434633
0.7833333333333333,0.5794708426394516,0.4708008222709377,0.2814568657927407,-0.7833333333333333,0.7407948693791364,0.6029566774050684,0.3700702910780544,0.748065653504014,0.6129106174679593,0.3818615572813108
0.7866666666666666,0.5808252727785499,0.47169415925615943,0.2815498304991188,-0.7866666666666666,0.739386704461095,0.601563866050664,0.36865485943703946,0.7466502232101971,0.6114951871741422,0.38044612698749375
0.79,0.582174990135315,0.47258277904413526,0.2816381240758069,-0.79,0.7380046857859585,0.6001464174723408,0.3672454176950109,0.7452407778403566,0.6100857418043019,0.37903668161765336
0.7933333333333333,0.5835200241233028,0.47346674693868845,0.2817217662440485,-0.7933333333333333,0.7365814923771409,0.5987778683536638,0.3658419045349867,0.7438372669949088,0.608682230958854,0.3776331707722056
0.7966666666666666,0.5848604307593012,0.4743460532821941,0.2818008171483162,-0.7966666666666666,0.7351848949213995,0.5973609898175178,0.3644948794798076,0.7424396409082301,0.6072846048721754,0.37623554468552695
0.8,0.5861961679257328,0.47522072595234915,0.28187525604787117,-0.8,0.7338148070562169,0.5959928704945334,0.36310309288601705,0.7410478504380699,0.6058928144020151,0.3748437542153667
0.8033333333333333,0.5875272806456968,0.4760907935227426,0.28194510185187505,-0.8033333333333333,0.7324232472313538,0.5945824456379116,0.36171708753152854,0.739661847055182,0.6045068110191273,0.37345775083247884
0.8066666666666666,0.5888538367462136,0.47695625585796175,0.282010373610185,-0.8066666666666666,0.7310357357847012,0.5932251693414914,0.3603368253229508,0.7382815828331716,0.6031265467971167,0.37207748661046836
0.81,0.5901757721435454,0.4778171611474027,0.28207110698187765,-0.81,0.729699263111476,0.59183705097867,0.35898287345206153,0.7369070104385509,0.6017519744024961,0.3707029142158476
0.8133333333333334,0.5914931377738009,0.4786734828856075,0.2821273040241018,-0.8133333333333334,0.7282920174174153,0.5904888479837375,0.357613950624251,0.7355380831209998,0.6003830470849449,0.3693339868982965
0.8166666666666667,0.5928060068601442,0.4795253047988809,0.2821789833277131,-0.8166666666666667,0.7269459634042431,0.5891220666251908,0.3562506223942169,0.7341747547038247,0.5990197186677699,0.3679706584811215
0.82,0.5941143169012042,0.48037256384002364,0.28222616333594747,-0.82,0.7256184402386209,0.5877566362787292,0.3548928493688954,0.7328169795746128,0.597661943538558,0.36661288335190956
0.8233333333333334,0.5954181053430776,0.4812153715377829,0.2822688723548694,-0.8233333333333334,0.724223765387216,0.5864250292348274,0.3535535684523204,0.7314647126760746,0.5963096766400199,0.3652606164533714
0.8266666666666667,0.5967174506518024,0.4820536475825269,0.28230711912109246,-0.8266666666666667,0.7228924934815687,0.5850753349147173,0.35220676638191284,0.730117909497073,0.5949628734610182,0.3639138132743697
0.83,0.5980122985330185,0.482887504354957,0.28234092106271824,-0.83,0.7215995358879878,0.5837581277900987,0.3508653802277648,0.7287765260638311,0.5936214900277764,0.362572429841128
0.8333333333333334,0.5993026755839295,0.48371687293218957,0.2823702960323297,-0.8333333333333334,0.7202312516919182,0.5824132077511207,0.34952938028654135,0.7274405189313181,0.5922854828952634,0.36123642270861495
0.8366666666666667,0.6005886638858354,0.484541854149321,0.28239530781122146,-0.8366666666666667,0.7188854425523493,0.5810875365727224,0.34826195976608815,0.7261098451748057,0.590954809138751,0.3599057489521025
0.84,0.601870204944704,0.4853623879875561,0.28241593377246915,-0.84,0.7176096760327298,0.5797675823113629,0.3469365772411697,0.7247844623815927,0.5896294263455378,0.3585803661588894
0.8433333333333334,0.6031473304535766,0.4861785615949277,0.2824321856641659,-0.8433333333333334,0.7162688967496311,0.5784420839459027,0.34561644707419503,0.7234643286428936,0.5883092926068388,0.35726023242019034
0.8466666666666667,0.6044201260001922,0.4869903282810706,0.2824440807813963,-0.8466666666666667,0.7149194550926491,0.5771362034049742,0.34430152471763104,0.7221494025458881,0.5869943665098334,0.35594530632318494
0.85,0.6056885181374807,0.48779776253186713,0.28245164361634995,-0.85,0.7136649547883395,0.5758328180433452,0.3430029547486877,0.7208396431659251,0.5856846071298701,0.3546355469432217
0.8533333333333334,0.6069525475034565,0.48860083690772393,0.28245488572765465,-0.8533333333333334,0.712342448740693,0.5745307877218654,0.34169832198943006,0.7195350100588795,0.5843799740228247,0.35333091383617626
0.8566666666666667,0.6082123060641546,0.48939959996246724,0.2824538221503282,-0.8566666666666667,0.7110247788041342,0.5732486510534276,0.3403987802585362,0.7182354632536604,0.5830804272176057,0.3520313670309572
0.86,0.6094677049766586,0.4901940475768208,0.28244846964695763,-0.86,0.7097610107808435,0.5719488582495574,0.33910427834313517,0.7169409632448612,0.5817859272088064,0.350736867022158
0.8633333333333333,0.6107187934654689,0.4909842045170316,0.2824388512459073,-0.8633333333333333,0.7084623221115046,0.5706667968356745,0.33782706231259446,0.7156514709855545,0.5804964349494997,0.3494473747628512
0.8666666666666667,0.611965665126272,0.4917700971191201,0.28242498077014566,-0.8666666666666667,0.7071736430271592,0.5694004557462459,0.3365425434301414,0.7143669478802245,0.5792119118441696,0.34816285165752126
0.87,0.6132082192497676,0.4925517187119828,0.28240687088823724,-0.87,0.7059195265509021,0.5681131805801076,0.335262954648708,0.7130873557778359,0.577932319741781,0.3468832595551327
0.8733333333333333,0.6144465234269824,0.4933291113038108,0.28238453785284506,-0.8733333333333333,0.7046189537969445,0.5668448441147731,0.333988250669455,0.7118126569650348,0.5766576209289799,0.34560856074233154
0.8766666666666667,0.6156806487128152,0.4941022682121101,0.28235802594954323,-0.8766666666666667,0.7033655530031595,0.5655708088476636,0.33278913866841964,0.7105428141594787,0.575387778123424,0.34433871793677556
0.88,0.6169105072376464,0.49487122614224965,0.2823273535080358,-0.88,0.7021204954265363,0.5643185824343143,0.3315241186850362,0.709277790503295,0.5741227544672401,0.3430736942805917
0.8833333333333333,0.6181361731349335,0.49563598685615184,0.2822925061146764,-0.8833333333333333,0.7008334470032279,0.5630407704690328,0.33026387796315826,0.7080175495566596,0.5728625135206048,0.34181345333395635
0.8866666666666667,0.6193576946522136,0.4963965690679133,0.2822534995256301,-0.8866666666666667,0.6995989905213092,0.5618092498192783,0.32900838578402464,0.7067620552915007,0.5716070192554459,0.34055795906879743
0.89,0.6205750041325797,0.49715299737758056,0.28221035689756063,-0.89,0.6983625281110435,0.5605573117713509,0.32778689352256485,0.7055112720853173,0.5703562360492623,0.339307175862614
0.8933333333333333,0.6217881792866219,0.4979052694925102,0.28216310308751413,-0.8933333333333333,0.6970799236701261,0.5593138638517181,0.3265407873755832,0.7042651647151148,0.5691101286790601,0.33806106849241163
0.8966666666666666,0.6229972355866996,0.4986534225754551,0.28211173673290335,-0.8966666666666666,0.6958663413684856,0.5580913686428086,0.32529932131437356,0.703023698351454,0.5678686623153992,0.3368196021287508
0.9,0.62420213847563,0.49939744895208893,0.28205627312033854,-0.9,0.6946404379240233,0.5568520878356099,0.3240624615725446,0.7017868385526088,0.566631802516554,0.33558274232990554
0.9033333333333333,0.62540295845802,0.5001373855604804,0.2819967324478317,-0.9033333333333333,0.6933842441600925,0.5556228937336877,0.32289237352390465,0.7005545512588335,0.5653995152227786,0.3343504550361302
0.9066666666666666,0.6265996882484888,0.5008732265588286,0.2819331716633312,-0.9066666666666666,0.6921759657178561,0.5544119415394388,0.3216646267961629,0.6993268027867346,0.5641717667506798,0.33312270656403137
0.91,0.6277923242824586,0.5016050102870127,0.2818655589998866,-0.91,0.6909755325244049,0.5531958283959835,0.32044138490116825,0.698103559823747,0.5629485237876923,0.3318994636010439
0.9133333333333333,0.6289809236807224,0.5023327327153423,0.28179390930362613,-0.9133333333333333,0.6897253297565948,0.5519679267309617,0.31922261387654627,0.6968847894227103,0.5617297533866555,0.33068069320000704
0.9166666666666666,0.6301654657212972,0.5030564188242526,0.2817182373040576,-0.9166666666666666,0.6885357138957686,0.550774636930307,0.3180082866868215,0.6956704589965432,0.5605154229604885,0.32946636277384006
0.92,0.6313459686842484,0.5037760915714925,0.28163857078627313,-0.92,0.6873311955366049,0.5495534037150709,0.316816999060496,0.694460536313017,0.5593055002769622,0.3282564400903138
0.9233333333333333,0.6325224798019315,0.5044917286940538,0.2815549136270264,-0.9233333333333333,0.686112545587928,0.548359977605412,0.3156114604720107,0.6932549894896208,0.5580999534535661,0.32705089326691766
0.9266666666666666,0.6336949694254869,0.5052034056108452,0.281467277784341,-0.9266666666666666,0.684928767340263,0.5471627486020421,0.31441025930081745,0.6920537869885214,0.5568987509524665,0.3258496907658181
0.93,0.6348634707742429,0.5059110580695465,0.2813756775749107,-0.93,0.683736496341935,0.5459702792100718,0.3132133667005442,0.6908568976116118,0.555701861575557,0.32465280138890856
0.9333333333333333,0.6360280238183279,0.506614791891595,0.2812801573622462,-0.9333333333333333,0.6825244674644965,0.544785074467089,0.31208515186843133,0.6896642904956504,0.5545092544595956,0.32346019427294725
0.9366666666666666,0.6371885914016734,0.5073145232399559,0.28118072520147225,-0.9366666666666666,0.6813575516061217,0.5435879023421013,0.31089679916888185,0.6884759351074852,0.5533208990714303,0.3222718388847819
0.94,0.6383452152308159,0.5080103664585218,0.2810773711881643,-0.94,0.6801800590949444,0.5424176357092758,0.3097126665064972,0.6872918012393625,0.5521367652033077,0.32108770501665923
0.9433333333333334,0.6394979382438793,0.5087022384775152,0.2809701092262092,-0.9433333333333334,0.6789906392555788,0.5412330278416799,0.3085327254231426,0.6861118590043213,0.5509568229682663,0.31990776278161787
0.9466666666666667,0.6406467136342222,0.5093902399854856,0.280858972376725,-0.9466666666666667,0.6778362270455939,0.5400821403875415,0.30743612407339665,0.6849360788316651,0.5497810427956101,0.3187319826089618
0.95,0.6417915865960545,0.5100743101239203,0.28074400276383926,-0.95,0.6766541631020133,0.538901976748888,0.3062644800862063,0.6837644314625169,0.548609395426462,0.31756033523981364
0.9533333333333334,0.6429326017834041,0.5107545240313316,0.2806251665752146,-0.9533333333333334,0.6754855663731502,0.5377616937603958,0.3050969367786211,0.6825968879454495,0.5474418519093947,0.31639279172274626
0.9566666666666667,0.6440697098277615,0.5114308534221561,0.2805024773306719,-0.9566666666666667,0.674335634854532,0.536570203967575,0.3039334676122635,0.6814334196321933,0.5462783835961386,0.31522932340949006
0.96,0.6452029592032259,0.5121033350930211,0.2803759484555817,-0.96,0.6731696169098429,0.5354510117754725,0.302774048492801,0.6802739981734184,0.5451189621373637,0.31406990195071516
0.9633333333333334,0.6463323839096095,0.512771976550196,0.2802456416672971,-0.9633333333333334,0.6720193665691077,0.5342626097363323,0.30167682225763637,0.6791185955145896,0.5439635594785348,0.31291449929188636
0.9666666666666667,0.6474579459666543,0.5134367769251005,0.28011152289179,-0.9666666666666667,0.6708815705010908,0.5331562784370079,0.3005254127363708,0.6779671838918938,0.542812147855839,0.31176308766919053
0.97,0.6485796950704746,0.5140977820936229,0.2799736043807173,-0.97,0.6697136809651617,0.5319723110083808,0.29937796046695875,0.6768197358282362,0.5416646997921813,0.31061563960553296
0.9733333333333334,0.6496976458415155,0.5147549627645943,0.27983189918867163,-0.9733333333333334,0.668581082047573,0.5308658426728335,0.2982344520259609,0.6756762241293064,0.5405211880932516,0.30947212790660317
0.9766666666666667,0.6508117822506407,0.5154083695127493,0.2796864207893678,-0.9766666666666667,0.6674514591162674,0.52969699773255,0.29709588796288483,0.6745366218797112,0.5393815858436565,0.308332525657008
0.98,0.6519221499528457,0.5160579947375846,0.27953718193080507,-0.98,0.6663017090123097,0.5285975303785113,0.295960169384025,0.6734009024391732,0.5382458664031183,0.30719680621646994
0.9833333333333333,0.6530287483362444,0.5167038460200284,0.2793841950304057,-0.9833333333333333,0.6651858307730187,0.5274495898655455,0.29482830591373616,0.6722690394387937,0.537114003402739,0.3060649432160905
0.9866666666666667,0.6541315732661093,0.5173459681907543,0.2792274727973188,-0.9866666666666667,0.6640543904813798,0.5263481360934451,0.2937002767838871,0.6711410067773803,0.5359859707413254,0.304936910554677
0.99,0.6552306680666583,0.5179843185127644,0.27906704095563306,-0.99,0.6629323795169076,0.5252038852559252,0.2926670953324308,0.6700167786178338,0.5348617425817791,0.3038126823951306
0.9933333333333333,0.6563260329884887,0.5186189877844425,0.2789029636016197,-0.9933333333333333,0.6618373119394831,0.5241152271073356,0.29154664572949507,0.6688963293835989,0.533741293347544,0.30269223316089566
0.9966666666666667,0.6574176614915843,0.5192498970268027,0.2787351887795859,-0.9966666666666667,0.6607158249954693,0.522965494570814,0.2904299513548139,0.6677796337551715,0.5326245977191167,0.30157553753246835
1,0.6585055962440503,0.5198771434664606,0.278563728849795,-1,0.659583248963251,0.5218926755878458,0.289316983514778,0.6666666666666666,0.5315116306306119,0.30046257044396346


==> data/markdown_bellman_det_vals.csv <==
0.6594195571267419,0.6641381313114008
0.6653691792995782,0.6701098759090969
0.6544163655658893,0.6443078671469806
0.6588835931116359,0.6435113557053601
0.6532314717185179,0.6517602779620023
0.6530916905530814,0.6345353713820789
0.6542221378686424,0.658963912607964
0.6638085091267812,0.6685874369940894
0.670386036716058,0.6751455898631424
0.6604918759401884,0.6420624951537913
0.6613346016043047,0.6441678197382426
0.6530119290023069,0.6577493461157402
0.6798753058734494,0.6848163196739107
0.6641199009092612,0.6460335449377129
0.666831613729862,0.6716241431989914
0.6761879731455283,0.6809180932838226
0.6721596360623621,0.6581174021034033
0.665035323351639,0.6468636477209433
0.6638348001926841,0.6562601988824235
0.6677932193787198,0.6528975459400991
0.6546056230384834,0.6553162933711623
0.6640248036466245,0.668743176441112
0.6614537426877781,0.6662564768434358
0.656311614226713,0.6609977412059067
0.6646861729326439,0.6694766878631684
0.658805747737704,0.6635654840451195
0.6541120053893115,0.6588177771123823
0.6316729755107995,0.6133179530113605
0.6600724019254902,0.6648648758632949
0.6591894135629655,0.6535333741502355
0.6513478401411226,0.6561040148249779
0.6438652908549747,0.6486648394260417
0.6725484775917113,0.6599356076970995
0.6596627087310863,0.641097459306752
0.6640556181482801,0.6664974597520382
0.6498105896733979,0.6546118510487298
0.6812038821222952,0.6687963783901335
0.6440376172957845,0.6247269664769388
0.6658180998725998,0.6524644284223673
0.6593695482681917,0.6640748574638053
0.6667205864634347,0.6714537618820807
0.6453647441327389,0.6260985924500635
0.6605742506942669,0.6452363480319835
0.663471624669475,0.6650221273956254
0.6582429320218913,0.6390990546280647
0.6704411608016416,0.6637424369792041
0.6614302312106324,0.6662188742050998
0.6571444617570429,0.6389945770777996
0.611486366258372,0.5925210051280895
0.6681767302675166,0.6522085528702474
0.6617319830947853,0.6496936473370966
0.653606741978225,0.6583595806455981
0.656668306542657,0.6390885264419817
0.6722193829488445,0.6664267762231753
0.6616002164845335,0.6435894856202534
0.662974323356228,0.6677334422868157
0.6707664653006136,0.6755142511006871
0.656724682702986,0.6594375700068261
0.6520795875055267,0.6469637455464399
0.6656603973323634,0.6705305240133472
0.6729218414138232,0.6776503088734462
0.6661775866493571,0.6486542450806436
0.6717393370171221,0.676447416656598
0.6732851702299443,0.6612019526471766
0.6643809888745538,0.6467010748054342
0.6724339159761092,0.6773241855188393
0.6668562548474496,0.6716176064843375
0.6398699965936676,0.6202932667928235
0.6624711172419905,0.6467184915306994
0.6703390909613733,0.6751330234801887
0.6639888751566551,0.6637892633282403
0.6502555275682074,0.654991267157621
0.6656116709881292,0.6508751217675799
0.6697331211331958,0.6556918599952194
0.6639488980256647,0.6500446758852374
0.6692669410218157,0.6732059560838473
0.6668824893540908,0.6716097044165659
0.6612902526775338,0.6660187119522921
0.6664955066695362,0.6711886656375929
0.6429313524207398,0.6477479184545548
0.6616193914871955,0.6663655867088122
0.66530311450612,0.662891990350553
0.655558526505315,0.6365663146934336
0.6559276854094441,0.6607451706889267
0.6646149401507577,0.66189180564584
0.6605258262811571,0.6653899097155364
0.6557904554012366,0.6605083375360539
0.6576174203196109,0.662288719000155
0.6386823544856474,0.6202142686525501
0.6738460898167036,0.6735544375602158
0.6462007856343165,0.6268059769829082
0.6461149167482964,0.650919001913427
0.6641037732777445,0.6663670297299444
0.65760403452179,0.6390153583094116
0.669123402550577,0.6738179128260331
0.651909911671766,0.6566200311375013
0.6567940363926277,0.6615413525241068
0.661644473811992,0.6663553734972908
0.6680275234706174,0.6728119931618501
0.6656315773101222,0.6643683757601553
0.6619059270559969,0.6520424466585508
0.6324776670235863,0.6122084407926771
0.653987180225545,0.6587389339082075
0.6691648449352029,0.673954302911438
0.648038733683078,0.6292283919174929
0.6683207279666299,0.673082987697715
0.6482574838069277,0.6288722207050036
0.622172759422987,0.6019889350101448
0.6571119116779173,0.6619579413018768
0.6428515965762385,0.6243054935773424
0.6534182843780693,0.658210937082128
0.6597546902876767,0.6645261323089032
0.6648412144027807,0.6696280349751944
0.6646737779434262,0.6694779920840419
0.6335989747901926,0.6141021628678127
0.6549439814555595,0.65965095748022
0.6732536304295094,0.6562700486612669
0.6679607697178103,0.6726868691113305
0.6453743264445952,0.6501947484483309
0.6710043328823617,0.6543160121242515
0.6673866145525268,0.6643835810235545
0.6706682440395175,0.6754762040241766
0.6416150683909749,0.6237375627906462
0.6661047610232134,0.6573777232666198
0.6516390618879416,0.6335681608758489
0.6669186985695156,0.6717161276534183
0.654273541229845,0.6590387511862029
0.6579367896179674,0.6389550950450663
0.663236060012352,0.6681237485158242
0.6608006164252034,0.6655466733354483
0.671360993957156,0.6743546418386319
0.6605213824844516,0.6614846357542015
0.6562967192097982,0.6388182224094009
0.6762010872844838,0.6810917706338702
0.6530191928020317,0.6341502401409692
0.6658340470309183,0.653757293108362
0.650228269442868,0.655013032758681
0.6656621585113378,0.6643985821716453
0.6605547151388773,0.6652831230575061
0.6599986722684372,0.6581687325247099
0.6585248319441515,0.6632463919268434
0.6552301082990096,0.6369618907544337
0.6767939560722378,0.6800514402072262
0.6728384821270008,0.6605043566732596
0.671385132246771,0.6560851702093852
0.6715801902655512,0.676467321866811
0.660480341252295,0.6652374976006702
0.6586134285578484,0.6517847152691741
0.6597909677843378,0.6470056152409909
0.6561370241609521,0.6367050601661577
0.6334920358798148,0.6159340431661959
0.6657014373234009,0.670358656765818
0.6609846202088776,0.665740759975159
0.6653719547095986,0.6549296103202027
0.657774859985629,0.6535254022939797
0.6621131043719728,0.6531541553021739
0.6564626453018598,0.6612174857293223
0.6530497705001934,0.6578938546556778
0.6759751605602693,0.6807707139945911
0.6615090533439512,0.6433456343111366
0.6683285771229152,0.6730981489371705
0.663639827450621,0.6462738808744026
0.6589282774682935,0.6636543934390151
0.6542585057176049,0.6354745396265332
0.6560686128466477,0.6608321893501087
0.6639470772088781,0.6687292293744606
0.6609876570298956,0.6656751848360551
0.6716732865042486,0.6765064126918828
0.667628574543538,0.672371403727454
0.6591242145751602,0.6638772809784407
0.633877792947133,0.6158810382181737
0.6670064866928426,0.6717367352106374
0.6457588275855055,0.650595070311429
0.6477630587572912,0.6525540103434092
0.6717605900509297,0.6765584575191147
0.656365739329927,0.6611655728510132
0.65612656520658,0.6376830676375832
0.6525639775944543,0.6573755523794099
0.6599899283613092,0.6647782293431709
0.6544858729910314,0.6356512990644936
0.6739226936958036,0.6616416522628595
0.6682135119976486,0.6729673627245453
0.6593662144276665,0.6641090880333229
0.6675182193305227,0.672397119461376
0.6634440171902662,0.645010066798571
0.6548454234654008,0.6459939345043211
0.67161793944698,0.6764166669608127
0.656408894760553,0.6612234658224514
0.6551189195657559,0.6457430780522628
0.6706912761207529,0.6598606446204184
0.6488046943874981,0.6535681085193724
0.6816860872839215,0.6865786886160183
0.6601595496940726,0.6584673975951727
0.6723388694729331,0.6770163854097331
0.6693957547119668,0.6741002774854511
0.6466290978926992,0.6351677703005995
0.6649249298430007,0.6697517669817348
0.6377483138025987,0.6184072408935519
0.6653930870394715,0.6701610733508966
0.6632617114467692,0.6679416107295261
0.6452498566598731,0.6501663522436795
0.654247283208689,0.6481541457479472
0.6413508924763092,0.6219234542793479
0.6525748893609477,0.6572952309390814
0.6777277697390071,0.6826139744653528
0.6701898635862862,0.6711614709014739
0.6647908614504854,0.669547677139493
0.6534709553097299,0.6582059977055361
0.6587585790858124,0.6635167424646002
0.6442148632109037,0.6242741731114926
0.6709723664277837,0.6536049335097436
0.6400689751977247,0.6200934272145839
0.6566615792758601,0.6613393476877322
0.6621097712909149,0.6668288019995133
0.6683009935384163,0.6641080451574178
0.6441685793671741,0.6247268372423955
0.6662558747868242,0.6675545090264912
0.6744873025731499,0.6792476921864273
0.647371694412361,0.6420590829731054
0.6720106271823513,0.6768005208620748
0.6749826657800982,0.6723061470152669
0.6643458978059171,0.6691341716484689
0.6533337193495967,0.6580527245444816
0.6639225590338879,0.648100292773694
0.6535151629455361,0.6582245605534065
0.6556305280917184,0.6603630226610101
0.6661463425163322,0.664494218704919
0.6671799070471472,0.6636621659147719
0.6592281515848972,0.6483570656428196
0.6750900655015211,0.674678971799425
0.6605975784945515,0.6467899833265479
0.6592145675095503,0.663349383783232
0.6738800161780426,0.6786493494122872
0.665461949995102,0.6703144753772405
0.6529024962524721,0.6576384367629421
0.6588865876639072,0.6541178428721238
0.6650641317339478,0.6698516384709501
0.6682667212040493,0.6731359882082183
0.6563251822513435,0.661020020088499
0.6617240704518152,0.6489356062160705
0.6640472165574446,0.668713361250934
0.658761420821927,0.6635227237032184
0.662705579565234,0.6674266912411089
0.6381007182386838,0.6180565738041481
0.6647041258834525,0.6468828313926709
0.6336397822970808,0.6145905121426688
0.663075639933975,0.6680571618678489
0.658452572575954,0.6633079592131405
0.6592148969918954,0.6639828171431665
0.6444899692707108,0.6301390843799233
0.6641914907893886,0.6689314139288628
0.6680592773210183,0.6729442745740176
0.6641817548651832,0.6689123147033091
0.665661609551423,0.6703690450158686
0.6606969700238359,0.6418868818901181
0.6548573421247955,0.6596418554903997
0.657343882645623,0.6620640537087198
0.6632206362819784,0.6679178080149979
0.6649126871753253,0.6696523269224444
0.6632504001534325,0.6678980688445282
0.6607345912059991,0.6655547231191297
0.6735335111452327,0.6747448495884741
0.650519947704392,0.6306000109815362
0.6633687921123561,0.6450495168265471
0.6699713447723545,0.6605923049347004
0.6694953674779321,0.6741463427299914
0.6643501101284744,0.6690838835510533
0.6421192736466799,0.6228170202813665
0.6587088606667716,0.6634285283021235
0.6637348132897736,0.6685013835057245
0.6570169071790195,0.6617701855560658
0.6489719127536299,0.6537387952435694
0.6515824189109458,0.6563872268703005
0.6650605173751644,0.669710819305286
0.6611577870707916,0.6522301201574553
0.660292440643159,0.6650138747704629
0.6568520130146256,0.6601694160116576
0.6431240371647284,0.6239318282976688
0.6595378777022398,0.6642416863828979
0.6536074705046805,0.6583232388587359
0.6527826976854944,0.6575733254771453
0.6683746321040194,0.6732799832819009
0.6544336943189701,0.6592291246019276
0.6616759911850989,0.6593567793492425
0.6578153126135043,0.6402289801248662
0.6675911460405718,0.6723069395244821
0.6579115834140521,0.6626367870145988
0.6754489149026579,0.6802126498461567
0.651560701362731,0.6325903072911621
0.6540114241265589,0.6588223617282261
0.6546643115235811,0.656008764688277
0.6396675268418459,0.6205672975215031
0.6582144450975015,0.6435372783608074
0.6706321923499283,0.6754015726425594
0.6505658865206375,0.6393296277663236
0.6573317077569046,0.6592260449352434
0.6000784655604946,0.5812677233106315
0.6535932381945544,0.6563867086136451
0.664510356020066,0.6490837869261908
0.6624727063192649,0.6595456883064097
0.6584439623251368,0.6443546935811187
0.6815670217946145,0.6864059993662748
0.6702099518333403,0.6749807182098275
0.6634361373458856,0.6681996527501147
0.6561221334376377,0.6368885067216267
0.6351301015730325,0.6141244361858881
0.666309691051411,0.6550190792181592
0.6646932918032358,0.6693410655769373
0.6380877206393766,0.6241732919977618
0.6713949149721776,0.6760533163336709
0.6574789180296119,0.6540139503532278
0.6623994032489884,0.6671928189642251
0.6609447762218801,0.6657470512911503
0.6628172070142766,0.6464698209398709
0.6575071855979326,0.6622640906592818
0.6580716077723834,0.6399873281986325
0.6677790591463753,0.6565321034762304
0.6321020759857271,0.6139048060142434
0.6529823069918721,0.6578170626360226
0.6698475776323782,0.6645414295380225
0.659433750155717,0.6465035440408659
0.6371167973577629,0.6175906383221796
0.6682417190835933,0.6730670200740054
0.6758943742127712,0.6806271615778996
0.6557036303425086,0.6382711613010408
0.6188114047183709,0.6006889894488999
0.6658890906831864,0.6706566046372029
0.6501199838765535,0.6446812350562535
0.6634750911546801,0.6643668157196903
0.6761771221028773,0.659460322686756
0.623534591123837,0.6052399875233196
0.673124697460008,0.6740524815809297
0.6537751383918267,0.6355773563461342
0.6441072715472655,0.6384899791179317
0.6438996116061952,0.6340395398707557
0.6454784122534045,0.6502747847560797
0.6527858806294876,0.6576088099638453
0.6337055661023696,0.6151379652794564
0.6684679161403453,0.6731650078647093
0.6568845882818182,0.6372001337393549
0.662612674848417,0.6673573871883564
0.6610517934970177,0.6658944596167182
0.6661293697590132,0.6650687418550025
0.6558078180723751,0.6606001143876528
0.6466264714776209,0.6440785864356282
0.6481047421765126,0.6435533450422549
0.6606972341382082,0.6654709295066588
0.6714573014850858,0.6761900091911981
0.6610902973871702,0.6658337662295789
0.6543904475745038,0.6591456354953066
0.6728951350961331,0.6775449020857574
0.6380170632560767,0.6182097802473809
0.6625016801618109,0.66719556047127
0.6604746469630086,0.6652085093149123
0.6632717186680455,0.6680402885935531
0.667769415667863,0.6725199196542988
0.6615894458503139,0.6663138705425965
0.6673793381466449,0.670052864940984
0.6548888098806561,0.6467498420510958
0.6567267011854577,0.6615086120962983
0.660830467669668,0.6437387034853695
0.6424297748739131,0.6245107070079814
0.6443075585119582,0.6459221690298759
0.6587024413119509,0.6593432385793815
0.6608030950739254,0.6531864540102824
0.6583226485491636,0.6630318020443795
0.6583605908222896,0.663129333131731
0.6596512665728776,0.6644283632195127
0.652909967208164,0.6576818720235993
0.6657521545626953,0.6473945464939211
0.6629237210836192,0.6637927543633722
0.6724883888274926,0.6773113266399311
0.668351628680788,0.672944823132797
0.66600511120361,0.6707204972774492
0.6606047640980834,0.6653349626604257
0.6642140288397871,0.6455137801419606
0.6473149111760192,0.6521087247870607
0.6645292131977428,0.6692560826610499
0.6434098910987548,0.6482449651703076
0.6629047177897924,0.6675920299557745
0.6567773551829579,0.6614690048935928
0.6755905181766573,0.6762506940563204
0.667161804214757,0.6719842697555952
0.6580229335160772,0.6395972793646791
0.6652188689134522,0.6699347764315895
0.6696819593161094,0.6686805452622554
0.6551798952947443,0.6599574117088658
0.6647066432637829,0.6694085449947303
0.657961200706069,0.6613675319630408
0.6235542489575047,0.6040486248774871
0.6632142180608875,0.6677654377424449
0.6692298147782801,0.6513840564702763
0.6697577827486032,0.6563233159611161
0.6522238330214111,0.6569474754987557
0.6592140639722178,0.6584615104341616
0.6656183224382893,0.6704042432085559
0.657062814353222,0.6395038634528352
0.6673944112792483,0.672278748559141
0.6496713766486794,0.650603475896307
0.6448999892470311,0.6264367275008174
0.651513042590292,0.6324438402225728
0.671134198063291,0.673180972003537
0.6512770645716363,0.6341789560306804
0.6447278862893804,0.6271953060942494
0.6631968426266015,0.6680247972741855
0.6662924189466944,0.6709908171182353
0.619418572886193,0.5996573857116639
0.6700966858490689,0.6747658558751713
0.661399576674867,0.6662024578691444
0.6633605035015617,0.6680511005741461
0.6514986123437436,0.6563223016482873
0.6485909114889226,0.6533762015522905
0.6341320159287298,0.613573305784734
0.6587078933459887,0.66353829626017
0.6602718051208553,0.665058930421828
0.6563028087717304,0.6491439923198008
0.6705176387340016,0.6752934413475726
0.6493478612888448,0.6432785853113165
0.6704878590399908,0.6726761953067297
0.6554268606860143,0.6601639652983929
0.6701150473158295,0.6613484769420892
0.6412118518956923,0.6222626525824194
0.6657099940137954,0.6704622091202838
0.6665684397517132,0.6614065068535689
0.6655896041336284,0.6703329009246799
0.6685116655254064,0.6733063168106628
0.6675011201286065,0.6722599533354066
0.6525362217088628,0.6573839062079545
0.6634763541579376,0.6452725447330417
0.6636360400109147,0.6683781839522922
0.6584162787983899,0.6398326731300319
0.6408381986850845,0.6456696003436233
0.6533491386078573,0.6580963008910331
0.6623763096508026,0.6671282126784259
0.6616944794065402,0.6665451051690784
0.6547310077825992,0.6595649927615277
0.6649142504707681,0.6697724693389292
0.6594117443493174,0.6640979440836225
0.6570163734847407,0.6618842359313349
0.6648219117341475,0.6695648482428012
0.6446236615061942,0.6242352795683507
0.6573359343121616,0.6621207177508994
0.6669241928082217,0.6684102400336247
0.6580822547588302,0.6397883147089168
0.6544566044361185,0.659216780378765
0.661964129854662,0.6644994447430911
0.6504557734580358,0.6552612477092838
0.6536156112080884,0.6515958178847705
0.6615581789267994,0.666337439819125
0.6648228262073511,0.6686926435882357
0.6580962731370152,0.639611190623881
0.6708742515334518,0.6638555948745888
0.6569531851240629,0.661812550426857
0.6661070745410889,0.6708103641066019
0.6547584064924834,0.6353823131474308
0.6626857370047414,0.6673759665198524
0.6557948892705672,0.6605427149171614
0.6518782154996805,0.6567117351940501
0.6577868831893625,0.639348900049528
0.660648782409693,0.6644523725380115
0.6625310543677143,0.6672943228423105
0.6728988302660472,0.6776936635020139
0.6501968769718649,0.654991066576704
0.6662733994779667,0.6655288021047439
0.6705901860736456,0.675406866303969
0.6706409305671391,0.6654708033268141
0.6694690825054327,0.6689072616874353
0.6587146621611516,0.6401682343388312
0.6681628906401368,0.6606417834491896
0.6655903322301715,0.6702755284310251
0.665474052689326,0.6693032552961653
0.6651297748248952,0.6598490454245496
0.6537339581327903,0.6421620108139757
0.6575644154583089,0.6622918203767014
0.6605833484219429,0.6653586454273046
0.6548640759821241,0.6595811023725517
0.6238932617149343,0.6055219868705518
0.6544513136310814,0.6591754944410763
0.6560653243856999,0.6371685311639655
0.6635468803313691,0.6682195635916438
0.6597703263978338,0.6504197540312799
0.6510588104539771,0.6558076800662539
0.6635867082230691,0.6458346703060841
0.6558938548805572,0.6580971176775033
0.6699393552217787,0.6726203603421257
0.6457456871078042,0.6505510497446487
0.646030973414131,0.6508219648742225
0.6095867670458499,0.5890567936467193
0.6572965588136043,0.6401077049765136
0.6529142390340887,0.6576256667888754
0.645236139464827,0.6500491244149034
0.6556582527889729,0.6366659701972501
0.6587343435700054,0.6444012922815221
0.647025559137712,0.6342081246281357
0.656594622698716,0.6612922264606242
0.6787199561535747,0.6636982672926693
0.6653941596069626,0.6471416666743375
0.665476584303686,0.6701884431596566
0.6659156271097557,0.6706687508658287
0.657702827197324,0.6537232972787496
0.6714776616416207,0.6545059201904667
0.6516455975894874,0.6564423030805491
0.6603334941694672,0.6650076012762309
0.6551231284599711,0.6509352259345267
0.660876435078921,0.659683608505179
0.6629570370904592,0.6677169678610748
0.6693033819422041,0.6673327640052371
0.6687141965945125,0.6516620359280035
0.662997246724642,0.645105616456209
0.655901307190019,0.6606655983733838
0.6746256889311182,0.6688845785510438
0.6524610796287652,0.6327872293728036
0.6619847408608616,0.666841362894616
0.655755566834061,0.6387210749206035
0.6555471130368344,0.6569545151171192
0.6576054408977654,0.6623473849760555
0.6587671990194415,0.6403867530091225
0.6529281125959353,0.6350346391213016
0.6505464363164489,0.6553023778902185
0.6694857732801359,0.6523090184055875
0.6480548876383159,0.6292909651356206
0.6425094093614655,0.6473455800841245
0.6663804132617613,0.6685688432218565
0.66229422857509,0.6669938883504118
0.656417093450278,0.638058654685142
0.6756687290601274,0.6803986059388825
0.6606286458757187,0.6653473975079914
0.6498626553673749,0.6402877024182266
0.6557749345184991,0.6408316849579196
0.6561331023293122,0.660846030902784
0.6714836491391343,0.6763412566156753
0.6431539491971642,0.6240023748996257
0.6441830354297314,0.6261533541127242
0.6646908731211219,0.6694254153597702
0.6685408115604793,0.6734346757197921
0.654084320901761,0.6588261306013758
0.6596505354145288,0.6644253778505472
0.6612719512837598,0.665951354631314
0.6416869108174945,0.6222823872213636
0.6603897404617071,0.6648403365941676
0.6536358704691076,0.6583974301663821
0.6444244029614714,0.624934082812289
0.6650822823508183,0.6468624872648586
0.6633343682032202,0.6680815940360523
0.6504430904878367,0.6306720604625954
0.6585468079669632,0.6632610322275245
0.6600387138031135,0.6420296747196582
0.652071749282479,0.6331509579257878
0.6674388779435243,0.6722064297607145
0.6502999460587502,0.6318583235065565
0.6512435062105957,0.6560156589039291
0.6701515245469958,0.674943627078524
0.6514169411863142,0.656151053854878
0.6754333545665017,0.6697335458660583
0.6444157927185299,0.6492186204654707
0.6541363659945186,0.6450530401799983
0.6623558389313579,0.6670606255562723
0.5844440459006878,0.565652390317942
0.6723733652286199,0.6771174726870786
0.6650614274401218,0.6698378719041996
0.6635430479600939,0.6536153603279207
0.6553497930159916,0.6442352018114661
0.6773071067473283,0.660116443620606
0.662267840663891,0.6494962552677763
0.6498215026356797,0.6472319744411056
0.6591693715007814,0.6486205574088271
0.6675796340300353,0.6723512418671862
0.6620849158428244,0.6668094329372459
0.6663768838825509,0.6596578551226173
0.6705346107705843,0.6753427415724269
0.6519282872553431,0.6568928865326586
0.6648122615626634,0.6669480253904692
0.6615219320017451,0.6661874647342526
0.664075648235101,0.6688096720767027
0.6605321652421063,0.665221687562277
0.6561573916622783,0.6610383576024716
0.6538446565100331,0.6586501842401593
0.6300589460010539,0.6096953741060379
0.6612926748073278,0.6661335922080797
0.6653508913608079,0.6701093735169206
0.6709970228455067,0.6758215646285388
0.6618800961136362,0.6449870403588991
0.6611251628758849,0.6658537130592008
0.6681720649910649,0.6728861976766912
0.6644590415899876,0.6607021319128203
0.6381248930361949,0.6265952260049835
0.6660476840312783,0.6556514630134003
0.661126171700614,0.6659213670714716
0.6701664117548476,0.6592492867192732
0.6720672348296589,0.6768144736795894
0.6716864700601415,0.6765718588233893
0.6655393518324115,0.6702356633852324
0.6726728428120843,0.673847666237257
0.6199954406339034,0.6000384010934505
0.647518686377216,0.6286720379188429
0.6663716511755181,0.6604389270008408
0.6511742163986122,0.6559419539583475
0.646380099939674,0.6511434457801903
0.682103160318699,0.6682186835683145
0.6520401237868092,0.6327133632823917
0.6593299225415497,0.6410203552793905
0.6178662172420973,0.598773975544849
0.6602409655269881,0.6649445752635912
0.6436634580058423,0.625093881974182
0.6598433106547882,0.6511186798065904
0.6670123941883752,0.671745449577949
0.661303859895976,0.6660878506813912
0.6603159154050594,0.6650741863047096
0.6622153175673062,0.6473387179799476
0.6748210454026349,0.6718282461373661
0.6541653955072035,0.6589690462991098
0.6572697098438212,0.6620165113302123
0.6692448444754505,0.6740444502564257
0.6645124983387951,0.6692328430543654
0.6630492261545796,0.6678330835101344
0.6554682844460504,0.6602532913135406
0.6632763119280054,0.6679749609855079
0.6507612971149812,0.6330457781934103
0.6528747377948497,0.6479642363846212
0.6675258740458023,0.672245085585635
0.6589967262411198,0.6637976408372118
0.6762987889577918,0.6594736072104791
0.6644103185952018,0.6691677968376729
0.6200084413818511,0.6006088466070567
0.6494133748851136,0.654174391828871
0.6676916984988357,0.6717334809472192
0.6619535247004387,0.6638480849894279
0.6489019760921046,0.6301774030109001
0.6600838179184265,0.6642677909853958
0.6642112166646941,0.6690026165794924
0.6201825467225828,0.6004257865532612
0.672369286725556,0.675788596569635
0.6585817323223241,0.6407607283520047
0.64758671383076,0.6524329321080875
0.6701665148862057,0.6636265550330132
0.6780472037648883,0.6828508826589406
0.6497715586174333,0.6404040152837978
0.6587083012276814,0.6634411082131815
0.663107392930881,0.6677982709428696
0.6483902773977318,0.653278903817115
0.6194473246207155,0.6006572200154798
0.6646548606083031,0.6694348662121385
0.6572922019014927,0.6387334401013085
0.6679229228225584,0.6639815959098359
0.6559565270294583,0.6607200037041867
0.6543698134834759,0.6349741741254238
0.6694451624325882,0.6742537659347858
0.6645668296969998,0.6694236017969487
0.6567968626776897,0.6582804336710719
0.661723741956549,0.6665162913693066
0.6663668196469934,0.6553138938938706
0.6682866563620931,0.6731110169871618
0.6594776003704,0.640717965810222
0.6655345718465374,0.6615710923261541
0.66111336800484,0.6658374262236516
0.6582952883948754,0.663169164629183
0.6641474859766736,0.6632684236515749
0.6599524004965001,0.664645018292574
0.6522141170243064,0.6569352072769031
0.6669928224450488,0.6718163575440038
0.6633700726607136,0.6681138225685288
0.6608137286194399,0.6578598353465317
0.6667401395017515,0.6715024401337422
0.665389523414805,0.6616887702290395
0.663740541655638,0.6684570118324282
0.674814593910781,0.6695435381089643
0.651116856239047,0.6327096745980454
0.6522896360836101,0.6500189198080846
0.6668420390017955,0.6716620462369262
0.6566723946455395,0.6594874479529915
0.658839080568653,0.6403319276072585
0.6678454102503715,0.6726511674170719
0.6519707268155386,0.6566949400652359
0.6597954848295107,0.664555236685308
0.6508620208373246,0.6554065112069989
0.6690805945971896,0.667588740281274
0.671139392457887,0.663715322560088
0.6514063683686675,0.6362603636667774
0.6702100530088754,0.6691252499910714
0.6404693704336998,0.6206010490527882
0.6546733435063257,0.6594819318426663
0.6655911274142128,0.6702368994677361
0.6822632420552087,0.6801232055028368
0.6544354914255969,0.6496765900723579
0.6740235222033195,0.6637581306137798
0.6547752530960051,0.6596073517219034
0.6688161224971947,0.66679008630839
0.6578268498942965,0.6626102723346312
0.6627017999194207,0.6674552868567699
0.6565476436175554,0.6612686235161976
0.6408626650347761,0.621173464772678
0.635752312643787,0.6165470085897988
0.6489047639907504,0.6295217399562566
0.6676960007311952,0.6725371651722005
0.6631356379306586,0.6678086221465993
0.6534400883073619,0.6583165079347411
0.670411970289117,0.6750896830175039
0.6641464694034946,0.6689013869995961
0.6641449346866792,0.6688578221089931
0.6587208307165877,0.6634576849378875
0.6599715543112084,0.6646810006845832
0.6347919010622269,0.6155544570418452
0.6772248949430398,0.6785844833748166
0.6371587298621209,0.6186217718232254
0.6510423534225829,0.6558533027526751
0.6665018005377511,0.6499352571644508
0.6575713853901561,0.6596079537050461
0.663471246767511,0.6659099068320959
0.6603386909307037,0.6650823190560446
0.6479168838945366,0.6387053791970553
0.6552775998488174,0.6378125008656955
0.6706258806924059,0.6753826028138785
0.6682144051969696,0.6696168540976941
0.664266584882001,0.669004851632568
0.6529675063747549,0.6535213004693473
0.6713831527171672,0.6623857915738924
0.6480817730082555,0.6288251234725242
0.6627844123095606,0.6675224577031719
0.672995018761967,0.6626702696147088
0.6686887970976781,0.6589412425405689
0.6636846798365723,0.6627865826488318
0.6682841192711404,0.6730162682139939
0.6674249622112199,0.6723520603084688
0.6735855023236308,0.6783466052932434
0.6541644331297111,0.6358078756352351
0.6673007424868211,0.6660119342866045
0.6517718437166533,0.6565512191324725
0.6561663663124071,0.6370439650911636
0.6691870709064636,0.6741055077137335
0.678009894059666,0.6827279576548244
0.6403060865801034,0.6451383475922337
0.6655595264200345,0.6494218096843427
0.6151659772136788,0.5956992453995462
0.665272015196033,0.6671880932842428
0.6622205728560737,0.6669888831679248
0.6748266063259858,0.6632236593165569
0.6587760268798876,0.6400422152710304
0.6620686319470768,0.644902026070498
0.6519654431323593,0.6341949186071858
0.6672710765999612,0.6507454280643775
0.6568600019833519,0.6380240926686781
0.6314058629574497,0.6132285169811712
0.6649172784267181,0.6696894499010179
0.651060803347549,0.6320738721458738
0.6404559741117746,0.6220638300519428
0.6535001258108712,0.6346362670888224
0.6319849442925957,0.612213671377485
0.6642093205544175,0.6688773836884115
0.6671906376615006,0.6719440368096598
0.6673810245888978,0.6722285129635521
0.6548558532492452,0.6596091620997544
0.6674220280972668,0.6722223693641134
0.6654579143594501,0.6701870529167535
0.6624189217262705,0.6671905129216803
0.657512168115098,0.6562616702877594
0.6628489624850563,0.667649271249378
0.657127586641339,0.6618231566143931
0.6503561704273646,0.6306939243301234
0.6491162502180428,0.6538728777936708
0.6764591829192956,0.6811866877763042
0.662819265334831,0.6608241840974602
0.668874048149238,0.6737573695191275
0.65668522264046,0.639915047603842
0.6628121640241427,0.6441696702217252
0.6670314148349877,0.6716897478418519
0.6563974351069473,0.6397879016093038
0.6519287343390807,0.6567037282262137
0.6635932825930524,0.6661053933597461
0.6545529273586307,0.6592872516645751
0.6608132718378488,0.6594658858932771
0.6597147287290249,0.6512506298209061
0.6629407858585508,0.6479035937298148
0.6564993471226214,0.6443090888520948
0.6622472182537207,0.6439588470275032
0.6610506468593325,0.6658854792985354
0.6518624551500941,0.6322106663954701
0.6670057430832756,0.67172593784478
0.6711865803657785,0.6541199136816194
0.6536692361396346,0.6584539010828142
0.6588337811485018,0.6635656781612986
0.6546183970262809,0.6593188703998346
0.6653047050017902,0.6475531664086525
0.6424370554344062,0.6332275294765907
0.6592842074668595,0.6640473052191116
0.656158150380587,0.6609035607248266
0.6566333535417788,0.6614826431984491
0.6559505622764618,0.639676680774086
0.654563998506911,0.6536730095708876
0.6422952484412323,0.621794079350017
0.6522015755150752,0.6569736584204686
0.6572752713168604,0.6620701508799782
0.6596678225717636,0.6643679975942002
0.6469178197535776,0.6274735361905037
0.6575622718037696,0.6624318393072471
0.66286293635839,0.6651083943598599
0.6639335541763878,0.6685781434386224
0.674761049039927,0.6794905008358746
0.6461267089021692,0.6502759448290683
0.6521506111464048,0.6569210395677937
0.6487687537298203,0.6535749097869963
0.6644176632757015,0.6691766331964595
0.6642222660416854,0.6460609374281059
0.6496771806799255,0.6296550210153155
0.6701280621783483,0.6749036056329003
0.6526572261949045,0.6437621182188248
0.6572750658928153,0.6620481100694849
0.662236830952325,0.648324668358099
0.6546514659950515,0.6593706545504938
0.6446127413245366,0.6439316172398692
0.6422948301383056,0.6229015987620005
0.6357681723196069,0.6171783342125462
0.6586696723444707,0.652097939152672
0.6658755972273565,0.657815801259916
0.6654093208370296,0.6702771290290621
0.6561799388706658,0.6374212275027222
0.6684260490887053,0.6732556531171076
0.6739045884322397,0.6786858358337887
0.6699717660120078,0.6722104616189165
0.6487704212073176,0.6536024561131177
0.6671038050481036,0.6719212422602363
0.6474474874745908,0.6288869612330868
0.6602652988276122,0.6450098580708008
0.6679705752226424,0.6703546083500915
0.6669303829817399,0.6565120518774703
0.6570183856552237,0.6617361189404205
0.6684277620914467,0.6703644824270023
0.6496820830307073,0.654436457206148
0.6611313142796171,0.665860124568543
0.6402103494453014,0.645056770357876
0.6722352350753128,0.6709502206034146
0.6496984184919443,0.6544808549375872
0.6627752552721111,0.6674649826951982
0.6490592950302491,0.631492290812245
0.6709815382531754,0.6757292782834351
0.6591612771587008,0.6639236543399367
0.6682286530575856,0.6730900528567954
0.6723792757251086,0.6771989414343718
0.6558483066099718,0.6463196443436879
0.6742601963550182,0.6693404776530673
0.6560665306241935,0.6384572420484118
0.6503657431610622,0.6551492293586925
0.6661335582954059,0.670880780948492
0.6724419898446559,0.6772507162679181
0.6625093166497813,0.6478303650294336
0.6729428482644253,0.6777470441769853
0.6613929731126056,0.6660996067375113
0.6467200609299483,0.6282219662860044
0.6667052468684221,0.6682015509576149
0.6683928792632824,0.6693597150214055
0.6682540049178427,0.6695022295540718
0.6647036759220194,0.6694968668433505
0.6555654192801966,0.6479247912507828
0.6672918442484914,0.6721127992085562
0.6576889670071195,0.6624540311781935
0.6670596996471693,0.6717370237764542
0.6504770783252901,0.6552429673494464
0.6573961959251864,0.6449221081626793
0.665105947201523,0.6481575434390576
0.6512861853113602,0.6322382098259945
0.6560225335209345,0.6597773687755049
0.649296385139791,0.6541333198530569
0.6583100942167737,0.6630816618642588
0.6661223788796964,0.6708579453239061
0.6617299531157158,0.6435071247165215
0.6850983468723699,0.6896688387404752
0.6690939820572279,0.6535949589712754
0.6705738544638035,0.6660157143116469
0.6716018950898679,0.6763408530566872
0.6666240496042415,0.6714357403997808
0.6692462736737227,0.6739529664228845
0.6526278561372434,0.6573458501053643
0.6623755209224023,0.6673006914625297
0.669786438133487,0.6745513991241926
0.6588461260673932,0.6636755405051077
0.6389776368955161,0.6207387880126661
0.6618825860472235,0.6665803273323118
0.6568979636382817,0.6390655274566159
0.6651537740863123,0.6698944301851509
0.6565203979756191,0.6613090602185511
0.6560892171875156,0.6607781498061707
0.6626478890426788,0.6528091423710616
0.6299008220321847,0.6105346429767148
0.6664665953997636,0.6491926384566555
0.6651982355610202,0.669882992185274
0.6111250999495634,0.5916909385164424
0.6601493057391734,0.6648214059667359
0.6669972643109031,0.6715399979220154
0.6386511198297055,0.6207239453197826
0.6601633664737476,0.6649582142061724
0.6619736727875332,0.6666761860049139
0.6454182527263304,0.6269557107169478
0.6644078027056342,0.6579251412691869
0.6653204189056506,0.6689394219707375
0.6598194691890391,0.6407760006479115
0.6442548261953759,0.6250576073331915
0.6578975207069623,0.6451626911614082
0.6445465579627033,0.6265162969514853
0.6747308306847701,0.6794844217060338
0.6705982436851269,0.6753963665521006
0.6312586425178588,0.6116323597611124
0.6213388710260821,0.601977419754277
0.6545813313642701,0.6592861241951036
0.6729252235519501,0.6777861906357864
0.6616737286005491,0.6664316229326686
0.6490338026741852,0.6454571847588363
0.6636921427312337,0.6657332045800646
0.6581890789663587,0.6475466131268713
0.6379913229133599,0.6185992573193524
0.657761685530362,0.6624406178536923
0.6586285588177893,0.6399076768769658
0.6466621063981869,0.6280511228645431
0.6585618486676588,0.6632799205876379
0.6568356142449479,0.6615426422735081
0.6524822679124842,0.6327159599441684
0.6551537988667282,0.6598892477220673
0.6700835779529852,0.6747686939764195
0.6641839817844746,0.6596269900529832
0.6666474055658345,0.6714321370058098
0.6619171982870832,0.6666207785891396
0.644390348930458,0.6492160630545776
0.6615843087158229,0.6663513403326604
0.6607749819124202,0.665523112059611
0.6616010935980325,0.6662923719018323
0.6585612781549655,0.6633235537167
0.6598544974992757,0.6645959098520764
0.6577642536621333,0.6526275650368809
0.656480814774113,0.6385311120033155
0.6625967168277224,0.6673139745096879
0.6577723817933211,0.6625388864217345
0.6528573635519298,0.6577014934890498
0.6538353689205318,0.6586204819558634
0.6599069015482077,0.6646796458507926
0.6651467028210392,0.6698944608387493
0.6509747576055246,0.6318950164793391
0.6681393499058258,0.6514120792648208
0.6697454965363623,0.6526431887579935
0.6572251323671188,0.6381330469429267
0.6594098355657743,0.6412568616985278
0.6657122339727479,0.66893638108491
0.639871505227351,0.6213642301271433
0.6563576199052941,0.661063241647129
0.6341650614259138,0.6148068540501997
0.6572310093439703,0.6620818629510352
0.6468738433170841,0.6516321043212454
0.6572645399698791,0.6378714840540347
0.6514459087569051,0.6335435387025719
0.6553650666869992,0.6474167238868451
0.6713820995000541,0.6761244364280236
0.6560750139287121,0.6582153935471706
0.6720797711116357,0.6768025827191799
0.653498762073871,0.6582424917655731
0.6589888910413098,0.64198566646975
0.642529729926206,0.6473458941082031
0.6510650825946505,0.6329343517092509
0.6676190647789594,0.6724302488894971
0.6546066193307806,0.65944705627228
0.6649534094297715,0.6696662341720669
0.6592201469024572,0.6639731623048862
0.6769919716191429,0.6651546557117753
0.6585472401773169,0.6397490730238562
0.6613275787089201,0.666128219873292
0.6589783646766362,0.6636930523592646
0.662980327753607,0.667752540414709
0.5951391830559072,0.5745288899166703
0.6579452557066512,0.6396774794317877
0.6701464594205212,0.6748315758131264
0.6692715113152728,0.6739831497894322
0.6633443335811491,0.6680886787145631
0.6594992743491425,0.664291598987623
0.6449823155800503,0.625372453873827
0.6633832174775292,0.6681437121366881
0.6698178673101332,0.6745249017973309
0.6532057011780597,0.6497169535172035
0.6586806332728646,0.6633847247812522
0.6667467724549792,0.6611042986221637
0.6497318253256883,0.6303165425680406
0.6070713362300145,0.5873876860827308
0.6570212733198741,0.6618167928110982
0.6521258000223369,0.6570169509030349
0.6690223213306568,0.6737140005898584
0.6430476885087668,0.6479005813377632
0.6695885045347627,0.6576786228362193
0.6349262637598496,0.6156155625546598
0.6729024952319902,0.6598544844414708
0.6583132378197509,0.663116751099381
0.6517488465783429,0.6344895040863737
0.6531304558043076,0.6414190254701211
0.6564205042544025,0.6579657633097158
0.6741524532633526,0.6586325161972404
0.6530871503621003,0.6578037958048383
0.6606752765087385,0.6497090837146966
0.6673286528755746,0.67204090027775
0.6686804546634075,0.6734626060429248
0.6469244895356074,0.6303459140266136
0.6649877779983893,0.6534527260123095
0.663229150418474,0.6680475144155985
0.6572339552766889,0.6619128239263353
0.6623035947428163,0.6437468145600839
0.6618171644155404,0.666750945659079
0.6722725081196452,0.677011434464122
0.6596812417614712,0.6644202965823904
0.6625515381270694,0.667384016425051
0.6404955909984191,0.6197177443746593
0.6586541968600321,0.6634129037283931
0.6591169089678853,0.6443133625621021
0.6650800834717564,0.6697317853418513
0.6567198578404458,0.6393853691037988
0.6587677709861268,0.6590064075827629
0.6563799042106153,0.6384813513952144
0.6575338450494259,0.6623250755183274
0.6688764052052478,0.6522110225341141
0.6449324140594129,0.6497444885412513
0.6651915092161935,0.6699588294729186
0.6616564574357552,0.6664365810036809
0.6563442056443689,0.6506360989277905
0.652256757950626,0.657040621505944
0.6574110979999725,0.6508194100332387
0.6601971982778069,0.6537346266382904
0.6701735400550477,0.6715498751131058
0.6164112983312328,0.5967471088627837
0.6542093423660607,0.6554590785294356
0.6693237604026423,0.6741086271563121
0.6672306065127159,0.6719479476113998
0.6668688972059554,0.6716222822879903
0.655088528073313,0.6470823223113806
0.6631898949285009,0.6679757924247407
0.6396404233293153,0.6212968675521732
0.6596885821234224,0.6644414218333441
0.6544590887877211,0.6357827501896485
0.6608837076041977,0.6656258013340978
0.6425296022025975,0.6243136910276427
0.6572397043581132,0.6620390307743442
0.6757549125667417,0.6805141223142366
0.6572029856092831,0.6544331720971849
0.6455433432855514,0.6318773625655312
0.6766629192326524,0.6753577165019107
0.6374275720388101,0.6184761810905366
0.6631157358084584,0.6678456814939215
0.6653180309403741,0.6700129268030536
0.6670114019612641,0.671711922546668
0.6657186315393466,0.6483571058437159
0.6820524526344642,0.6868865288280019
0.6636444754552439,0.6683830964906919
0.6597322486660757,0.6644429178163673
0.6695916028972263,0.6742446720222008
0.6636341985101113,0.6578049849745874
0.6424029513008773,0.6229496009118396
0.6451115514156862,0.626346796228438
0.6612153488001613,0.6659574846258094
0.6507194671451042,0.6513764572191945
0.6554932302114622,0.6602126649015778
0.6462460313747278,0.628432217498947
0.6505603175456504,0.6513116988781118
0.6551462094233693,0.6415691925909408
0.6458908362924309,0.6270759603094066
0.6505111085391939,0.6508714150436674
0.6652902463344541,0.6699262316702835
0.6652135275671609,0.6529121314132741
0.6552826279877044,0.6415315989249599
0.6596893586840626,0.6644562204922145
0.6351423596846093,0.6170062862892741
0.6564556408198667,0.6611432800458075
0.6671497137812672,0.6702705054940283
0.6593415090411772,0.6399625928044588
0.6634050593572924,0.6511595625977512
0.6505415612098222,0.6553309870202852
0.6666082613905304,0.671542479485641
0.6586196257962114,0.6633451670706374
0.6776211444347072,0.6824788066164559
0.643378703886297,0.624062973092451
0.6693043441536227,0.6740139070364674
0.6350313262684272,0.6149149382190477
0.6602374168561789,0.6650244168701768
0.6562541609677162,0.6478659082203035
0.6591616665748424,0.6639582496463072
0.6616237974537676,0.6664202065860005
0.6581636485448853,0.662824617752863
0.6515916300542448,0.6523872432045753
0.6684286075762271,0.6732568040777605
0.6631891481068541,0.6679380432341466
0.6784798922574313,0.6831743861571071
0.6527108248617457,0.6574047078264091
0.660298040216047,0.6433405727139788
0.6709008712583372,0.6755869863067807
0.6617737714983289,0.66653618280656
0.6672383494554043,0.6720723661237543
0.654729037704489,0.6426254189869236
0.6604962054921356,0.6652198635478273
0.6648767423219891,0.6549203383228117
0.6444185591916368,0.6258680870755691
0.6653443953128175,0.6701219930489654
0.6568814425877537,0.6617444065894434
0.6441163307730915,0.6249872627597226
0.6743645780999045,0.6791294231935671
0.6596157547030291,0.6411547824360184
0.6648716863945643,0.6696357729170896
0.6577015520053372,0.6568231550405808
0.65078909082948,0.6556121279866507
0.6419555960919914,0.6388109347187303
0.6786897199166892,0.6834166330782722
0.6510382529633519,0.632587675251477
0.6631031126199245,0.6604293137598869
0.6676087092779317,0.6723198585889086
0.6733061557647446,0.6780825789118772
0.6479636660445329,0.6299096915035984
0.6631071078686743,0.6449941353136591
0.6588248035678945,0.6408128145906229
0.6544386468446799,0.6592228792527262
0.6645734777785265,0.6693614433057783
0.6459839172645637,0.6269528496738566
0.6638842381058062,0.6686020702043861
0.6565017193493372,0.661361204009741
0.6372850300736395,0.6191989277312712
0.6652274769171965,0.6699936751207219
0.6607327932902805,0.665507076852802
0.6709769118220678,0.6757693848193385
0.66443121166764,0.6691628108306136
0.6742618418520936,0.6778203702403591
0.6506554930850228,0.6554314353341057
0.6722796792642465,0.677087936649257
0.6606012780973074,0.665338588574709
0.6709932942487828,0.6684009609901957
0.6738730329577864,0.6786363494956189
0.6674663117384293,0.6723323762179074
0.659882413884936,0.6457057336612566
0.6519736751082967,0.6567863215334383
0.6597757308245707,0.6594595154025211
0.648124218620293,0.6303832473264183
0.6565577246902531,0.6583094241939532
0.6430301341940861,0.6229139244327312
0.6513174499589278,0.6523396045456031
0.6652636311708393,0.6699191625425537
0.6651436113007847,0.6585569071338786
0.6610012387194031,0.6657842338682138
0.6688517222677951,0.6735670281197055
0.6518657387821605,0.6566398021108493
0.5965702151373073,0.5773072480098117
0.660792677722925,0.665518567005393
0.6551296839062943,0.6599153466005705
0.6617605541069221,0.6664413884900445
0.662253344544267,0.6670408991866378
0.6698656154113205,0.6723632668224172
0.6719406839488081,0.6767325764151304
0.6607196193439927,0.6654090239091524
0.6572573577479403,0.6620163378280923
0.6564731800199499,0.6612314136456217
0.662227828982463,0.6669955583862978
0.6769384479322582,0.6817232575467795
0.6628366542113173,0.6676438202088634
0.6551991321277305,0.6369726772581845
0.6636329278084349,0.6449794227284213
0.6623240574891153,0.6538618984624646
0.6589675380338382,0.6637111067575896
0.5872457706354293,0.5677797331519192
0.611106822935685,0.5937079358601326
0.6544309355800928,0.6591899040702593
0.6656417109976609,0.6474042739448324
0.6762317888994445,0.6811693687486031
0.6552178048139099,0.65993906648169
0.6634124225895721,0.6495392357472851
0.6663259835459815,0.6710838327537162
0.66239889715467,0.6441343336634524
0.6653824015418319,0.6702342929041799
0.6598979578128086,0.6638937919393492
0.6671434729026895,0.6639079453259072
0.6641323841814587,0.6688760296355934
0.6579322147431578,0.6626583427898417
0.6523071616862239,0.6570416412257482
0.646509213388976,0.6263075294316168
0.6564891412940264,0.6478357184219821
0.6677485838056292,0.6686508739990608
0.6647522614921542,0.6694855844933778
0.6749400479725475,0.6659209653762911
0.6567590321253174,0.6380100714824226
0.6569672049335108,0.6617135393582357
0.6629692260250123,0.667679966904161
0.6560503505021402,0.6367626575158688
0.6456345658828373,0.6262126493445331
0.6704481451963988,0.6700749568554906
0.6161882061220387,0.5968766607920879
0.6497151162369457,0.6304134645768269
0.6420304795768883,0.6224230615068508
0.6543452494619688,0.6591193903686067
0.6528952556727338,0.6576335035364995
0.6581042554613059,0.6628335120495551
0.6589690032409896,0.6520822528230636
0.6732916494764823,0.6781370314532352
0.6540261766466131,0.6368267418894212
0.6664314379566433,0.6487145194325942
0.6573394687002811,0.6469694022241703
0.6341684275367596,0.6151430627649226
0.6732025543847374,0.6779644368936457
0.6646393872329954,0.6659138934901395
0.6611784449228744,0.6428124725713779
0.6689681880516025,0.6737602575342774
0.6760155189591649,0.6807863320264629
0.6394843794135261,0.6443252408082052
0.6592614774657904,0.6468410903503432
0.6513638647092985,0.6332284571957979
0.6541115532675406,0.6588321971966767
0.6476907943056287,0.6524875539044879
0.6465734146784095,0.6284374636269425
0.6571352342775099,0.6433529329015875
0.6689121639831617,0.6521527821643756
0.6506190253495662,0.6554139864595648
0.6596645149634869,0.6530861421849113
0.6742951075713515,0.6789957966706979
0.6692382132343571,0.6722921896041016
0.6644712922618177,0.669182525805373
0.6667225181223502,0.6685602570879192
0.6680567182957311,0.6728611109574103
0.6614532147901999,0.6662428252049634
0.6576882845276588,0.6623697155195658
0.6590201118465384,0.6422564562401435
0.6693646234848173,0.6643214880280017
0.6544392031183348,0.6560828833323106
0.6651132806021378,0.6698253084902548
0.6580647301168103,0.6627847642346261
0.656523379882477,0.6613162711433085
0.6639894283921992,0.6687560367526955
0.6690058062385768,0.6610233186730459
0.6684763649112467,0.67316015632762
0.6707512275001046,0.6754259506130595
0.6469614070617531,0.6517517122420924
0.6643470053188752,0.6539470366928873
0.661368011912552,0.6656260271965292
0.653082251675974,0.6579404062088519
0.6644086764778754,0.669261412908341
0.6666443120715252,0.6536054638645415
0.6631886770001811,0.6679692125564526
0.6678898124333088,0.6727009276745202
0.6696835192243109,0.6729730795941982
0.6571707089578371,0.6590685779297187
0.6627953106008483,0.6675376811192011
0.6616587613912622,0.6578486670243036
0.6551075137612479,0.6370746739024098
0.6562624389985527,0.6373218856161618
0.6504086017315754,0.6306797384350173
0.6666363180698638,0.6713556963738148
0.667858250092253,0.6726747540236362
0.6351509066859111,0.6156184048985867
0.6347845653581605,0.6150440456896153
0.6638696835962887,0.6536974265145761
0.6776309915939449,0.6730952735662414
0.652799020777788,0.6352008329530329
0.6619904653883775,0.6667179968018033
0.6747573836986944,0.670503928646842
0.6624907213201887,0.6673227231123006
0.6450457127173033,0.6450049185544713
0.6653787440245336,0.6700265817880733
0.668534878814399,0.6577014236697376
0.672167410433295,0.6703476106493003
0.6574300331328317,0.6390503359411539
0.6487351375484158,0.6378807689913322
0.6618333669041838,0.6665393024883568
0.6680555335644667,0.6728492389574179
0.650736929922083,0.6319423014411525
0.6600918240405813,0.6548799454528023
0.660371241709579,0.6651260232907006
0.6693272145216468,0.6741656754522894
0.6519352657831903,0.6533280719371959
0.6530431979256099,0.6577978844009497
0.650496192959355,0.6552556776815819
0.6669982663381825,0.6718601047536696
0.6547092958912638,0.659413283337033
0.6635791514432241,0.6683093569869594
0.6597114803193894,0.6644472292793202
0.664225800235934,0.6689095311641619
0.6641758725449425,0.6689864090865347
0.6589393483341224,0.6637424133993983
0.6724586694078811,0.6771749620666058
0.6529662810180141,0.6577963247941434
0.6512110183381241,0.6320173637908042
0.6431823690196261,0.6480243328193176
0.6722086622383981,0.6769804860302686
0.6598545073170913,0.6411649029259946
0.6688695351588387,0.6692033008358115
0.6506617905772233,0.6447969771540117
0.661205560318841,0.6659122985367564
0.6108024565372008,0.5930743400644618
0.6599481086404977,0.6646906368367358
0.66148410932041,0.6482117931174425
0.6645667965938888,0.6471163550283132
0.6435083390081883,0.6242920782744786
0.6494717284155298,0.6311714935046726
0.6663508697629855,0.6488113578922304
0.6485662213022448,0.629523314921896
0.645519899385458,0.6503372548002416
0.67875698961503,0.6836425460708051
0.6657553269289552,0.6706151523681799
0.6690370325843378,0.6737827905134403
0.6533299547346723,0.6354904246412839
0.6600588387835714,0.6649069412709689
0.6581342880899831,0.6629029061807882
0.6758083734305087,0.6721915203563742
0.6355376439734157,0.6161728290651827
0.6516243159375276,0.6563696224776626
0.6620839147674045,0.6668398577482754
0.6621706222879249,0.6556762413898333
0.6702778111235501,0.6673375620013718
0.6668702146409927,0.6716080080333915
0.65447218563416,0.6481951126078047
0.6638901528300435,0.6558441686191295
0.6460884138692345,0.648391141689993
0.6573295918887445,0.6415951143304714
0.6439067391888689,0.6282258505540073
0.6623574257292912,0.6670384649402609
0.6677115610306812,0.672431367426714
0.6732764931992834,0.6653265741961288
0.657599582571707,0.6624692817993358
0.661029020474456,0.6658251555905988
0.6670008996441179,0.6717879843088832
0.6516647295130329,0.6563787353898334
0.6765071564616449,0.6814678130940167
0.6500073029903815,0.6306309022774945
0.6607564245613211,0.6655290447240745
0.6642915434976008,0.6690079959708569
0.632386672812213,0.6130294204982876
0.6668426932812316,0.6514064809215157
0.6590042837459655,0.6418000197738437
0.653698159721977,0.6585136526834396
0.6401580328579068,0.6217366720510481
0.653715478385352,0.6584614128874176
0.6728521270016335,0.661047705592432
0.6702511667145072,0.6751735534699943
0.6690246527458896,0.6509097267736854
0.6529571588698266,0.6577315075021066
0.6558081349986196,0.6605704434022766
0.6608187632708291,0.6425874455023968
0.6708982489888466,0.675648729850158
0.6412488880988333,0.6214223330510115
0.667001516201271,0.6697058980020357
0.6657416070382762,0.670453363471629
0.6529579630489939,0.6576908436859051
0.6597992707056157,0.6646020789473409
0.6721841535623931,0.6770641721667605
0.6503733033500598,0.6551428002085755
0.651781268334039,0.6565598248876597
0.649495920919402,0.6543083002566594
0.6716525945318647,0.6716199605818307
0.6700540315238412,0.6525398399182486
0.6477277113352353,0.6296587380682962
0.6471913448427833,0.6519571962375932
0.6642750838997145,0.669070487028895
0.6644852746197594,0.6468139675105409
0.6742281801677538,0.6790285873702258
0.6543661621766763,0.6559342371862297
0.6527670842562994,0.6337748415375913
0.6554663170016597,0.6362040328726446
0.6527506081718499,0.6575089193766819
0.6625609675362777,0.6672987122731227
0.6745677636216452,0.6795015288730253
0.6133836447367345,0.5932671223508275
0.6614710636951372,0.6662553711920841
0.6680833352179713,0.6727708443482453
0.6704802873383752,0.6751179423381617
0.6550608505680303,0.6599398962305485
0.6620490355529567,0.6667478496486116
0.6598162203861465,0.6645812500282755
0.6440192030160009,0.6488587100180706
0.66131335532694,0.6464572408396703
0.6465033283482305,0.6513352830232609
0.6489361317406221,0.6537585990930297
0.6669362599933615,0.657127632786298
0.6633652631193158,0.6463833898057916
0.6504616768251203,0.6552503903170739
0.6579502505729526,0.6627394846122066
0.6522066782475098,0.6439301607314911
0.6671821523699905,0.6718941924996591
0.6502392314306056,0.6303758287395959
0.6652501940807791,0.6700308140470999
0.6688186510142036,0.6721324740298353
0.6417647249984925,0.6227428361155892
0.6637392628322066,0.6512910595661615
0.6668310016434779,0.6693964168448359
0.6656486736620546,0.6705019623564037
0.6674344596084711,0.6720842226951197
0.6726182546074395,0.6747148284272769
0.6437378325716886,0.6251323645605784
0.6677069889894641,0.6724297218941406
0.6721830611416093,0.6769925796284649
0.6552547355121218,0.6599713382387211
0.662995116764801,0.6677233961801836
0.6684072375985409,0.6732574858513721
0.6681807599109377,0.672848726683435
0.6648373081653226,0.6695657846383232
0.6669745606414696,0.671729015909781
0.6535956602238446,0.6583658296970498
0.6543398930079968,0.6590347951275555
0.6557986829941511,0.636579723138799
0.6520793888152376,0.6567630827126025
0.631594417707126,0.6119435261080415
0.6383273279280843,0.6204204883326533
0.6402354711437311,0.6215111981586744
0.6380437225263659,0.6190521823378825
0.6640030815828282,0.6687309795920643
0.6392115658377481,0.6207652436954129
0.610538822843897,0.5913267180627476
0.6533372189177171,0.6345486039921466
0.6615177851087907,0.6426045527943773
0.63448942687234,0.6157284938556435
0.6380628995397825,0.6236939412587719
0.6639069206603259,0.645402288461045
0.6635673845131056,0.6634552540152979
0.6551733564245303,0.6598690854138614
0.6593561900818252,0.6641075047088795
0.6584664455019843,0.6632974490692022
0.6630874081123966,0.6678839735936609
0.6628700084071419,0.6485638897798913
0.6621334596242413,0.6668302388688597
0.6543479440021212,0.659151199670591
0.6607477519213639,0.6585456326142582
0.6652609346460305,0.67013368704843
0.6769737648800496,0.6818530263797348
0.6560426138913429,0.660830938111246
0.6393666276384196,0.6209085645993875
0.6684852777300763,0.673279324024694
0.6610086014741785,0.6658120578409719
0.647623633495336,0.6523982920839579
0.6306397354762378,0.6111041022543451
0.6139094435021852,0.5948905457617135
0.6630213335955037,0.6590942768440822
0.6553743243286957,0.6601450744555593
0.6730053718704672,0.6777721723261465
0.6548773527099896,0.6596091072995164
0.6606671359581818,0.6653710793099576
0.6579035607185835,0.6626088110863662
0.6769855933525288,0.6794664071163586
0.6760661243745087,0.6807749217474174
0.6669400284866953,0.6716653267956603
0.6554433515775904,0.6365953550347447
0.673337058785596,0.676928506185266
0.6538049603384462,0.6437240522583045
0.659719055138177,0.6644312116146289
0.6634455964769067,0.6683601658997584
0.653199087586954,0.6579624337932545
0.662772673392027,0.6449783886928651
0.6440862278761498,0.6250770705528318
0.6349412967434139,0.6155840906476103
0.6579331726114428,0.6390758221109456
0.6574724893394608,0.6622010937152788
0.6695817837996476,0.6743708726653768
0.6595283703409138,0.6642736251973937
0.6624085551965991,0.6671120963890642
0.6619741332139735,0.6647856994410812
0.6576658914571759,0.6560303713414293
0.654529951236986,0.6525674487518682
0.6592955302431598,0.6426442619730681
0.6730591103006578,0.6555841147471778
0.6648046849019971,0.6695394559562493
0.6665257310765178,0.6712220295393365
0.6559004839407987,0.637734214668456
0.6646952367934291,0.6470854218181742
0.6512363744711365,0.6369576105088692
0.6598780868136933,0.6645406439655923
0.6659463379795685,0.6607302544240996
0.6532749381108305,0.6347418393762266
0.6671841245760963,0.6719966493861813
0.6585851650050032,0.663325321013266
0.6556043354415793,0.636518401798958
0.6422645749543358,0.6240628042404108
0.655670700441583,0.6394291812399138
0.6626917283057887,0.6674807745819138
0.6560405518257606,0.6378832804569066
0.6430276079192437,0.6465423548738722
0.6717044020004024,0.669129263725331
0.6564242149982081,0.661191398572085
0.6467485797429596,0.6284190283945232
0.6303040039441801,0.6106856263000092
0.6635977907292495,0.6633111834910956
0.6696533529397853,0.6743186309183948
0.6593700515680241,0.6641620061762348
0.6608706536933407,0.6655941737047603
0.6672292333861494,0.6680086999651402
0.6523346890847086,0.6570518141848177
0.6681482110327628,0.6730277939569075
0.6769616500312238,0.6715963040802689
0.666888065224765,0.6717816233348795
0.6549461803709873,0.6379590906085567
0.6551641867962705,0.6599137389758469
0.6573612116482577,0.641538484973301
0.6275955239754318,0.6080788091643039
0.6566383860247242,0.661372187114603
0.6612196369154999,0.6659223342498722
0.6507171084879337,0.6335949376846783
0.6559480249537106,0.6586705179003048
0.6705270712245683,0.6699802738425911
0.6447274752993105,0.6251344649351426
0.654666080480366,0.6448342195993542
0.6630823916916013,0.6678714041327178
0.6536029065838103,0.6466911319202495
0.6619487509093156,0.6640381498080878
0.6676060745730956,0.6723442469837764
0.6644635799453669,0.669191421045802
0.6623147121326864,0.6671296733540285
0.666536582330201,0.6642836033797103
0.6721151485029673,0.6638274669752061
0.6654850754773881,0.6515034399113121
0.6623005946802493,0.667052063371806
0.6400991705354245,0.6276100679202752
0.6712838715943564,0.6760580200789119
0.6719778406377175,0.6767677993404293
0.6646052591892943,0.6655533663187887
0.6689487321637837,0.6736693958655935
0.6357326577032386,0.6406343129573979
0.6511165723406813,0.6558227344643568
0.6502859969774841,0.6524958937063083
0.6603594116682943,0.6443996880802977
0.6691718152383166,0.673951246225039
0.6547807185606365,0.6595119372121113
0.6465869010458707,0.6513777143613909
0.6603333394095176,0.6544728869869392
0.6693998125861654,0.6742365721373442
0.639126450994991,0.6186505112003304
0.6423955044135882,0.6235795766744722
0.6631754552043858,0.6679433688476639
0.6674089876365553,0.6721644571759215
0.6668124929061373,0.6716065497382295
0.6253012037551292,0.6074787766644697
0.6585867659854244,0.6600558660858499
0.6524945176247858,0.63367565626298
0.6682613820479752,0.6730579551238713
0.6481133545707145,0.6529485685715234
0.6675707839543095,0.658435599973217
0.6673929278604511,0.6720547251177496
0.6392273952003104,0.6437962530220473
0.6436567612373216,0.6255877252160743
0.6622089702685791,0.6669817125444281
0.660219612464262,0.664964813463107
0.6583872504297695,0.6631070351575765
0.6655388548128021,0.6655802090852044
0.6545462799341994,0.6351555562275785
0.6617654690157337,0.6665402969117393
0.6486965973358807,0.6443209642086589
0.6618555396650048,0.6611031861579312
0.6626538994494522,0.6673407948154748
0.6606988465001958,0.6616525713361322
0.664021272639376,0.6643609493668223
0.650964555777847,0.6557520939909491
0.6575443430709749,0.6623217192356997
0.6733428709699347,0.6622587965069666
0.6665478645542307,0.6712800534821399
0.6651769180636583,0.6699345743325855
0.661224055975526,0.6660236145405558
0.6797971269324644,0.666247231701975
0.6622936003447714,0.6670427964219214
0.6707050793993001,0.6756008419970917
0.667154808658578,0.6485746731086709
0.664741537135145,0.6541866658486726
0.6738044958732381,0.6786396588720247
0.6631103345079221,0.6448342577765813
0.668944071005279,0.6738027681431168
0.6575524684909522,0.6622738201217643
0.6646640833862096,0.6693615895954833
0.6683351476114429,0.673084230199103
0.6772539970202236,0.6820003569400352
0.6693965745831327,0.6741710268399639
0.6764331567200741,0.6813295996510624
0.6671656557541707,0.6719992889098194
0.6749114543808872,0.6795883737247624
0.6580297122503148,0.6442249431111737
0.6476529653952079,0.628361574858025
0.6551348500767712,0.6599196903006026
0.6705160049028082,0.6752641920917037
0.6609100603564669,0.6656932238168515
0.6798565651182438,0.684815913988547
0.6403221454602884,0.6205187685269301
0.6632428037904186,0.6680456293630701
0.6731754005236658,0.677546811154079
0.6479089510256986,0.6527049160622163
0.6355873430699495,0.6174128529763615
0.6608730896092994,0.6655091791866413
0.6559432934540478,0.6366438034990162
0.6695048227103606,0.6662389998763244
0.6605103531701194,0.6652407294084739
0.662067196827807,0.6436603567562339
0.6655666488321921,0.6704473825670949
0.6629654923898239,0.6676938523557654
0.650149590555855,0.6351906213092147
0.6422964906979686,0.6236207892238735
0.6520148884079318,0.6567540035985453
0.6539276375663882,0.634501922712606
0.6623955233966023,0.6671837649477342
0.6565265802538658,0.6613650599463583
0.6549148544072042,0.6598170841625958
0.601843875109178,0.5828029899060487
0.6622807667624127,0.6646163662653242
0.6412271398717713,0.621514276582013
0.6677910985305845,0.6530614459288605
0.6663840286741134,0.6671873023225224
0.6457930406283161,0.6261753356249724
0.6661034897568305,0.6610558052649899
0.6493411814416432,0.6442600754213569
0.6541779362365016,0.6349091693942601
0.6647904772331364,0.6468567459601706
0.6723740285943848,0.6610134541783375
0.6595178824788812,0.6602862200694485
0.6553157793296119,0.6538030475843964
0.6713345022679459,0.6710539985744641
0.6485233285253201,0.6533269023670422
0.6521723303704028,0.632914499512798
0.6619900334137017,0.6575955045524391
0.6399341257582901,0.6205929347494905
0.6586127412924188,0.6633334657201166
0.6338164695235784,0.6141888809313418
0.6650203233598464,0.6697403931074362
0.6585601335479006,0.6555918845985598
0.6501567415368057,0.6550398137575049
0.6610506188350413,0.6658625337544188
0.6546028457577964,0.6594064034850882
0.6704013161546373,0.6543200958678409
0.6768830196953757,0.6816680322211305
0.6599199556265078,0.6540835870694471
0.6570898574651595,0.6619488263166162
0.6673256895629255,0.6720515865629287
0.658539844297749,0.6632583248607633
0.6686139022158998,0.673502137152782
0.6642646786219051,0.6690446684342064
0.6487402319810293,0.6524358061736982
0.6665341835378152,0.6712702389449583
0.661657859552371,0.6664629344190821
0.6644699919980818,0.6691887165545716
0.666611648660181,0.6713857219465127
0.6613272853099129,0.6660124355591025
0.6671981104776529,0.6702536720326076
0.6355077982923223,0.633542643058979
0.6617366253973659,0.6513050570575019
0.6663475775085379,0.6710354666273689
0.6655704360865986,0.6524419221999391
0.6724271658171889,0.6772289441517525
0.656202988802802,0.6515453462692677
0.6661244043536847,0.6482799710945486
0.6458846857499031,0.6279578904799966
0.666034224397736,0.6708082604414901
0.66207976006862,0.6668533268291326
0.6686737521158771,0.673373202391261
0.662683496048841,0.6647271163113907
0.6628689687345095,0.6675910268053913
0.6745084798448844,0.679204229875384
0.6638205562378392,0.6686282969245766
0.6576681271071743,0.6624042756825245
0.670129073147172,0.6748596092390349
0.6688995223187275,0.6736834424915362
0.6672474983321961,0.6720702047726351
0.6595392767068268,0.6642908880337841
0.6626367018208635,0.6674045739670709
0.6682462121424737,0.6614895794242697
0.660674887319284,0.6651794496506174
0.6708174827290305,0.6755116642891998
0.6584915343267458,0.6598991541155531
0.6592944494132134,0.664065519374933
0.6680932454390427,0.6517517373030645
0.669711717317963,0.6744460425391825
0.6393953866766466,0.618220160905382
0.6572879991011343,0.6619956099712037
0.5930492178859192,0.5732725190557977
0.6708993365877824,0.6719712352940753
0.6532615102266286,0.635200470571987
0.6757343421245563,0.6804900580871001
0.6619833265190125,0.6667233699073658
0.6726357608442004,0.6774033704890604
0.660134592230069,0.6648047709400658
0.6583245804470799,0.6630857352695114
0.6593785826497338,0.6641614364235221
0.6689164582716216,0.6737703420617378
0.6688783152677383,0.6736300189231248
0.6292433471520261,0.6107492671626465
0.6663481172349793,0.6711059444845575
0.6614573069116553,0.666175927024341
0.6489699409502168,0.6538142150992754
0.6284664647895924,0.6084312005685992
0.6460975619170863,0.6508931595356959
0.6749339515635938,0.679838311367537
0.6544238678192206,0.6360190082352117
0.6559701386098837,0.6459350259297938
0.6721975012595605,0.6632764923694539
0.6626581435295769,0.6674293185653473
0.6615088285620281,0.6662082023217779
0.6697751864600261,0.6745765155898072
0.6546798849807954,0.6383791022578579
0.6783194844047516,0.6829791327090035
0.6760572598625997,0.6801969415867825
0.6712831265671375,0.6759454995194694
0.6720506912411619,0.6767796164992498
0.6669859512655381,0.6717689364604089
0.6554104785789027,0.660131219531936
0.6541927634018724,0.6448308067751702
0.6459487411503144,0.6266324092238368
0.6779173178281034,0.6613505587440657
0.6520626248412751,0.6338468867225375
0.6595083477304677,0.6643062707216496
0.6633495389834593,0.6680283644846904
0.6693384351701905,0.6740643836602898
0.6631504279880857,0.6679112326397044
0.6601119729251381,0.6458991826552174
0.6670195199983648,0.6717979219675088
0.6562939366537893,0.6480281536898793
0.6514660270800011,0.6561872167453948
0.6668495609954065,0.6627897543864786
0.6613486542135194,0.666021522234197
0.6584274284939031,0.6524284861239664
0.6700766294397317,0.6749055715786424
0.6556155178298813,0.6375051633695861
0.6661037241435074,0.6660997330797367
0.6663433072849955,0.6483754834689973
0.6512463381569438,0.6324053973312085
0.6362404471220701,0.6175699145744606
0.6738314480360982,0.6566523023543716
0.6623153770034277,0.6443826638427901
0.6671772267990068,0.6718619608502567
0.6547168115617737,0.659460804629094
0.6571343117884505,0.6393064905838121
0.6605198525264641,0.6499218711348569
0.6561094015857664,0.6370323180312394
0.6505091820846978,0.6379613939673561
0.6773980113191099,0.678759456663711
0.654479095376623,0.6578751591154886
0.6682537301560527,0.6729281341083603
0.6593881564250947,0.6640804216747782
0.6655848251577665,0.6498958261651759
0.6715062132288653,0.676194195929935
0.6712896490424344,0.6760032859484009
0.661942421926679,0.6666704683449567
0.676860145284785,0.681751726495908
0.6461101722211401,0.6509605186835147
0.6608980119806079,0.6607918749281231
0.6726610084418656,0.6552099173871025
0.6537381265478036,0.6586069265360224
0.664658082380319,0.6694098037887021
0.6571734464530636,0.6390944462455413
0.6521766210346058,0.6326833761312833
0.6785065980510585,0.6834307496855287
0.6589177741074238,0.6635736873559042
0.6705107763571221,0.6613773405690313
0.6496090455111384,0.6310869528478513
0.6645689241458193,0.6692892747363597
0.6613461871795127,0.6570254449597482
0.667627934832376,0.6710623346217215
0.6575349947421987,0.6622684109139616
0.6209021413719183,0.602183127996345
0.6427879672384322,0.623406681790336
0.6607829933441729,0.6655229866189114
0.6694449906583027,0.6741288450100815
0.6407650069097951,0.622340219452915
0.6462167741986649,0.6510309106356607
0.658064876440249,0.6467930101378949
0.658544885658435,0.6396167211261954
0.6503306373708484,0.6315450629159307
0.6575141592261957,0.6386412095986422
0.6607583649607299,0.6654609926650751
0.6658789821543356,0.6705917770806129
0.6551192593950927,0.6598394811996163
0.6354846354407278,0.61616573155614
0.6532266592815946,0.657967005106554
0.6578701073819071,0.6625696718216083
0.6569363161171601,0.6617324079907161
0.6664377082318347,0.6711686803528321
0.6639288710334836,0.6686513391805587
0.6427238844248079,0.6475859186431624
0.6677644472032715,0.6724395842434339
0.6441707623383528,0.6242226378626528
0.6595986716242005,0.6633200370898609
0.6359888736708856,0.6165684963681028
0.6741850644087017,0.6720005347288814
0.6652649623585289,0.6477542675297319
0.6647111204118068,0.6694182716917187
0.6669708451021287,0.6718174454354379
0.670781986656976,0.675629174329466
0.670253880153042,0.6749157911654132
0.643287609391055,0.6247694820589488
0.6683298733620454,0.6731224694137177
0.6481925065397861,0.6529733488449442
0.6497234708342091,0.6317606906350055
0.6574366303354149,0.6386379475060189
0.6667976337425819,0.6715164417256992
0.6667846216923068,0.6715172506452287
0.6521624871461025,0.6569363966914308
0.678025591578082,0.6829708460915584
0.6616600770956483,0.658499154561519
0.6782761920198991,0.6830403404895511
0.6681257981397385,0.6728183094539124
0.6571896470835084,0.66194825005282
0.6714849688295007,0.676273448125192
0.6669325388613272,0.6717789849778506
0.6593375784507934,0.6550819279208127
0.6507267025750806,0.6489357600419093
0.6564708838953951,0.6612102858456235
0.6546886111475047,0.6594154806983886
0.6595966919895522,0.664397155269375
0.6738338287262731,0.6786275181934941
0.6512532559738935,0.632196246135935
0.6665124832927306,0.6712066747801329
0.6683203597077096,0.6731162875874888
0.66135672402386,0.6661294950140998
0.6536803539244123,0.6584015839071404
0.6693451491980473,0.6740338643690481
0.6686813509158023,0.6735073422564565
0.6675923489050124,0.6501802265293852
0.6564005617629031,0.6612150578275888
0.6530335330858938,0.6349140750249866
0.656097817574395,0.6609188973162443
0.6835284765597639,0.6883272421470957
0.6286444368307778,0.6102816460199162
0.6650299935158631,0.6472919487947111
0.6386562580002629,0.6435244106693767
0.6361765675463854,0.617041665780422
0.6685334311542536,0.6704957117516921
0.6596886842261115,0.6642713480629625
0.6591530458100121,0.6587075156820377
0.6540738646351814,0.6588629329046637
0.6660496123280774,0.6709134602198981
0.6620562514828561,0.6553046945889454
0.6464267611522598,0.6442010415654863
0.6620735957692012,0.644214318596552
0.6688620968810133,0.6736530775975771
0.6609288083368218,0.665701828550353
0.6506738309434513,0.6554426157032485
0.6596930039165847,0.6644080864336633
0.6614147583144263,0.6661563547173774
0.6594499282933017,0.6641669380876997
0.653924727375415,0.6471304452260349
0.6594050654822456,0.6623344925086596
0.6625851067027693,0.6470920599802602
0.627099331730842,0.6063318438148644
0.6614076974097873,0.6661619875216004
0.6668601828482836,0.6691436486636264
0.6715261087563804,0.6724538935147731
0.6421097490034136,0.6220960312836541
0.6669086288485624,0.6716519008797048
0.6662213105364734,0.6710473102633172
0.6638633777192939,0.6686583350201452
0.6792582398225531,0.684053132807814
0.6660677006780906,0.6709254998776149
0.6605470092309929,0.6485104417820183
0.6597530156167611,0.6645006424009207
0.6712260323471448,0.6759149836449466
0.6651820411898968,0.6575974872186539
0.6572533531208374,0.661949035660077
0.6655886893648971,0.6483773560131985
0.6640618930000323,0.6688247502173174
0.6558993293765844,0.6529979875879747
0.6645649683026583,0.669350722029951
0.6541001970439058,0.6589082759475327
0.6486730521353069,0.6507413449556907
0.6551243892035193,0.6539699294109155
0.6557009440068525,0.6537079948968771
0.6530274215623603,0.63476024031805
0.6708566183731064,0.6756442877626858
0.6653870085062867,0.6490693950809743
0.6456064420101132,0.65044987636431
0.6602633441584038,0.662158885717006
0.6641583999227741,0.6688334888080321
0.6539648485413805,0.6350090663226737
0.6663506383348212,0.6485861093504908
0.660147105610676,0.6649464957292441
0.6569685233321837,0.6557976262446276
0.6629039135871873,0.6439111315163408
0.6549771189932986,0.6597919392563851
0.6528414448657767,0.6521802137664467
0.6599257811672959,0.6506715180688453
0.6606555786367685,0.6653978730719038
0.6617744394880324,0.6665642621911272
0.6754055992959243,0.6800768906994895
0.6539249749271618,0.658717539715027
0.6744485660112399,0.6754205889313425
0.6571622408007701,0.6382793403301301
0.6422199062797167,0.622630941807234
0.6598211751334992,0.6410138753841477
0.6530342155978883,0.6346360877740537
0.6581883862684512,0.6630105592054083
0.6572412093247204,0.6619313516303296
0.6658310851489749,0.6705239482302844
0.6733649892876928,0.6715719515452926
0.6726445717924013,0.6774285351906075
0.6649295923654175,0.6631773104791352
0.6261939291612405,0.6075860753686283
0.6625151789613902,0.6671720421182499
0.6694006394404877,0.6742488330022572
0.6555414747851612,0.6602401283125123
0.6638566045687582,0.6685580719897252
0.6451353581426347,0.6273642946278888
0.653468870358006,0.658231745306499
0.6601304686072289,0.6649874632039275
0.6640963628450889,0.6648175160478195
0.6738521780847667,0.6786866551504077
0.670441537124216,0.6540893872216198
0.6559195997842491,0.6607221076553036
0.6636847216160595,0.6455339447151505
0.6596010897193988,0.6406793907364954
0.6626324290812926,0.6639271736009504
0.65353167228008,0.6348157687613928
0.6590741208909333,0.6638932054310202
0.6688551267118188,0.6736775729840347
0.6725774243810387,0.6773579064116827
0.6485846101201911,0.6297582829331637
0.6488152387368467,0.6535763736612283
0.6655944286156449,0.6703376365758856
0.664977102408221,0.6697447337029776
0.6709836453605864,0.675722603374111
0.6587103410309922,0.6635185848526949
0.6764321789122649,0.6588989018847693
0.6652362722657884,0.6700613346284755
0.6705853560763775,0.6739601457800031
0.650583086913616,0.6553457367124185
0.6645320350699151,0.669279020654238
0.6638056117088775,0.6686649353416079
0.6570426365001243,0.6382879520877361
0.660005979513871,0.6647259251049145
0.6619525933589123,0.6627542873538275
0.6720937206792812,0.676869248023795
0.6546015819943356,0.6593935429256919
0.6651163018403938,0.6698507752335283
0.6547723740263351,0.6595595529559433
0.6451802109145892,0.6272686742612276
0.6583659389032364,0.659471810178836
0.6537363867957251,0.6437407874178918
0.6592453972878924,0.6638994023691249
0.679165551632179,0.6838953640006129
0.6522684324723691,0.657049211630256
0.6645297304784168,0.6692608991248516
0.6635878814884192,0.6682190770538367
0.6602273171399519,0.6649546261737441
0.6562212791067292,0.6609572049024883
0.6690593520346669,0.6614899724877917
0.6672054791529928,0.6719911718400025
0.6526663506158353,0.6339541833976012
0.6611490467654817,0.6523649155351606
0.6521631344087137,0.6325410406938368
0.6674411219038554,0.6723251376908567
0.6686333523749974,0.6734168338857364
0.6562332393291954,0.6573480566667957
0.6174193108449556,0.5969849160315097
0.6627187523638155,0.6674583951085127
0.6543947889342008,0.6591602247599855
0.6600301104987669,0.6555739529856165
0.631080398169399,0.6136307747557983
0.6628085187160031,0.6637921625335355
0.6620672711316534,0.6667723323979249
0.6594770080116734,0.6642932385752256
0.6650110277713537,0.6554928568547953
0.6647637126225378,0.6695899452046303
0.6543755521276864,0.6368164232611029
0.6683542256665812,0.6526376163627405
0.6533349464404519,0.6581675465304833
0.6241811489342788,0.6042772795698335
0.6573375784544522,0.6391139753358801
0.670822284452689,0.663403568062053
0.6546410536142069,0.6453042381551024
0.6741687733625839,0.6676834823652256
0.6485215212794446,0.6533276777004463
0.6692659143157957,0.6547126735660428
0.6779683192563554,0.6828137910034658
0.6647038211041894,0.6667878627017446
0.6683764868469511,0.6615771646413227
0.6480116001643462,0.6522288224400042
0.6462057785627325,0.6510221520993841
0.6438477268640619,0.6256798489397373
0.6456774203204123,0.6255964379054102
0.660787445336335,0.6654547619156762
0.6639510192369485,0.664202932462807
0.6532729601410449,0.635793520282063
0.6669587535405819,0.6716936708733452
0.6621539495066514,0.6668585438133341
0.6740139035130452,0.678905942503413
0.678393461673408,0.6831138865976036
0.6660688739005124,0.6612527174458518
0.6665717091024244,0.6483308524421361
0.6346803905461029,0.6165219267426365
0.6668211565581452,0.6714750400251233
0.6562419257964853,0.6373041651504847
0.649710413543024,0.6546098563432445
0.6511088974754049,0.6509962251380963
0.6612439840200719,0.6659617301309041
0.6516335394808295,0.65638736097323
0.6690567758159575,0.6737524758109892
0.5993567080217608,0.5800690524978979
0.6674477711355629,0.6618254439429192
0.6561202139926624,0.66089407849865
0.6409616150410997,0.6225591714756515
0.6667303729170537,0.6715077935999764
0.668931718695507,0.6735858782971158
0.6587854654938796,0.6634718282239156
0.6536210952432556,0.655259538733588
0.6767347687749425,0.6816234732559164
0.6741089968941931,0.6788762801701322
0.6597564315594201,0.6645401853688181
0.6488983567589777,0.6287767054014751
0.6625947594860263,0.6449061853201797
0.6635361914026752,0.6653086069850042
0.6577449973463836,0.6624468349003376
0.66018464166418,0.6649745817330441
0.6719871296307329,0.67671569926561
0.6745892257628133,0.6793854077228086
0.6701945590392216,0.6634772876780729
0.6486726946350401,0.6480010086404286
0.6765826661323562,0.6814168164298923
0.657675000209494,0.6623817298504786
0.6641034331681437,0.6478096615824628
0.6615720078884912,0.6662371291759034
0.6748979850037373,0.6797097547369733
0.6697060853546414,0.6745423148154609
0.6323016895586757,0.6130774255423374
0.6667783663287021,0.6508940671371177
0.6342271683599559,0.6155593427032486
0.6565410960544065,0.6538139367003477
0.6692292436993925,0.6707945535603637
0.6485008185575405,0.6533160212906117
0.6708075982743801,0.6755839769241465
0.6577380484338808,0.6624674505436464
0.6349296143140981,0.6155191482018677
0.6538507269773395,0.6349148012291962
0.6640719970096537,0.668825124287118
0.651283534650678,0.6326105528041276
0.6436701474346769,0.6314052860580603
0.6506097001884571,0.6318026791912855
0.6424672297687768,0.6224996939384057
0.6671190612193423,0.6719321369767627
0.6536397426285634,0.6546801587482503
0.6481760906272411,0.65301390551216
0.6621230995705087,0.6491083425093545
0.6671122196601028,0.6718363927336413
0.6539886727929138,0.6587264575245264
0.6712732593025847,0.6759750365466664
0.6553153141171786,0.6600298688473646
0.6630944080449108,0.6678769113082768
0.6588991731504039,0.663653848521067
0.6750641677617526,0.6629823258506088
0.6605825949959233,0.6653825721831124
0.6574547563011708,0.662147978715202
0.6485951140609306,0.6339215037662486
0.6715954459768424,0.6762677883350664
0.6635500628245445,0.6547088225337412
0.6640954075467235,0.6688558831586366
0.6430491066047873,0.6331312297701706
0.657828468315683,0.6626712906905903
0.6528754790244521,0.6575938403020759
0.65311816076664,0.6482966657399887
0.6647160732993447,0.6482980085471663
0.6608709154916442,0.6656935767368468
0.6544227118884579,0.6491050396795606
0.6487814225604387,0.6535732736303528
0.6619845652243926,0.6667081166885985
0.6539811680794756,0.6587811543634471
0.6658969165196668,0.6477880345287435
0.624288537955874,0.6041675284836174
0.6725895930736931,0.6773619590372997
0.6505696197994087,0.6553840162997853
0.665935621756643,0.6614514978294689
0.6149593012632031,0.5957639760166764
0.6581827569352965,0.6630094095799137
0.655330870489969,0.6600501144767379
0.6594835542350846,0.6405969122088547
0.6714089317084541,0.6761146677343802
0.6562775659507105,0.6514549848068542
0.6654436883009953,0.6701395882560717
0.6616621958107678,0.643526009346348
0.6539644751046485,0.658783053302458
0.6585427888599915,0.6633043089056708
0.66021236740999,0.6650238102493021
0.670179624022604,0.6626156360720048
0.6569584156386152,0.6617830463543988
0.6662532236939581,0.6710446506734673
0.6580096200860515,0.6394244367755403
0.6680981553722084,0.6729169345564333
0.6516437622234171,0.6329931732215196
0.6596045195498388,0.664433962602202
0.6531959570901889,0.6579184995396108
0.6377040398389152,0.6177613181651712
0.6722401365794753,0.6769933015288165
0.6670604616631022,0.666004121115078
0.6476350859930985,0.6472019137683621
0.653748685328054,0.634666028169885
0.6573287040668055,0.6474048918105955
0.6601736091017556,0.6649172297360152
0.6587272864463491,0.6635162712009117
0.6435112841902447,0.6250887851778392
0.6676450342615499,0.6500445250953217
0.6701697610225823,0.6695074281362792
0.6615584855246885,0.6662594719762847
0.6592591859926745,0.659356241900727
0.6630519524727171,0.6439493537434822
0.6646358659172213,0.6691479502207583
0.6691860753495233,0.6738968627884658
0.6411230961959729,0.6225579899385293
0.636609336333199,0.6180591740644127
0.6565459375755831,0.6379897886764578
0.6593204868940349,0.6641435544700729
0.6643220163965091,0.6689982501081168
0.660626224463627,0.65419992018874
0.6325121994655178,0.614659608273666
0.6630487789034664,0.6677980892899021
0.6608160867836893,0.6474839763729632
0.6621953994277319,0.6560652425112583
0.6526490502561196,0.6574500663197829
0.6620685371702236,0.6667426556776832
0.6552307827336791,0.6362589681196462
0.6671104755515569,0.6719359582236466
0.6543335786845854,0.6590530722585657
0.6619541254440349,0.6667090774487237
0.6570453344697575,0.6619608355044029
0.6617255626251775,0.6443467903989935
0.6503252001097413,0.6550636293074373
0.658372154604952,0.6631337067477079
0.6640901124721867,0.6688735245849962
0.6419628320761083,0.6225956429865547
0.661067454640893,0.6654162677122989
0.6531514667703855,0.6578962466146088
0.6761862167539208,0.6810800243099615
0.67053849255822,0.653267656331012
0.6501755515259691,0.6518176718386666
0.6641736429279758,0.6689614757497112
0.6489616144847687,0.653711082269932
0.6611581938319736,0.6528305336675334
0.6531067768792724,0.657821169646728
0.6538010722083883,0.6359672019263366
0.6569770168449401,0.661919677713154
0.640268022305494,0.6214059619925852
0.6664495990799132,0.6712450600693226
0.6721727483393615,0.6768317572511461
0.666941118755371,0.6717360530925798
0.6495960682011758,0.6303146947070519
0.6601726491876566,0.6649156658521435
0.6809870495358878,0.6859591383621029
0.6468997371151787,0.6303348365475508
0.6605824445524509,0.6654052512829274
0.6410308777910806,0.6209639901050436
0.6231770251157853,0.6042413836568081
0.6749075356646873,0.6796967981272936
0.6598231677738485,0.6645082422572436
0.6468597881192621,0.6516464213747721
0.6597025697083079,0.6644378205611708
0.658960901883958,0.6636429968735746
0.6716875915784306,0.6551470857165522
0.6705989706499542,0.6602652707842978
0.6627292159499695,0.6674189138861416
0.6680449814165744,0.672813480288815
0.6619246879249572,0.6666839986272929
0.6470376315847571,0.651844547092505
0.6501348367856793,0.6387553868005664
0.654239380796772,0.6589292192096265
0.6443457846598604,0.6269818259245626
0.6255193560496582,0.6052996950430666
0.6584915221546856,0.6632571608242948
0.6334432046694647,0.6140319352800764
0.6629396011523365,0.6675902414868256
0.6568906552564407,0.6380412968828647
0.6624300568840508,0.6671962937769677
0.6627746064405162,0.6675153133798549
0.6779757966163535,0.6828488079791717
0.6636655291429023,0.66840520973205
0.6481367581011741,0.6529737461275895
0.6529224358939948,0.657688145291503
0.6637020115051286,0.6684445494263365
0.6316563922781656,0.6125903711412569
0.6572169110317365,0.6620523125645401
0.6602223475875884,0.664947757702804
0.6761604540911366,0.6809268880620628
0.6706220012599761,0.6753914789044348
0.666419623652,0.6678593527334684
0.6665561019103863,0.671334611230782
0.6672360753615728,0.6720442708076799
0.6645009811461597,0.6691532063002729
0.6585952653008528,0.6410502631665054
0.6603983660385773,0.6650918600877382
0.6437055911749474,0.6255716847356516
0.6511395993071467,0.633222170880165
0.6622321568147795,0.6583389663025853
0.641252266378322,0.6218844588067822
0.6544682364999881,0.6574597210645523
0.6540773013017044,0.6588225235133679
0.6665824575866295,0.6568338170528508
0.6637293495022635,0.6685375096367936
0.6639517767115319,0.6638493768986512
0.6700563565581088,0.6747483533898377
0.6664504040311813,0.6578250110755504
0.6573901872412062,0.6382396530297825
0.6630889837571214,0.6457540878915102
0.6523139311940397,0.6340540544073021
0.6678148691042227,0.672523617483871
0.6666569087002157,0.6713447041742044
0.6384428168201242,0.6210668876121552
0.6592407070691593,0.6640499531463382
0.6543520671762355,0.6352721907933814
0.6543414722170942,0.6352709317633138
0.6600411555596036,0.6420742650574438
0.6651712330488622,0.6698743216210237
0.6613501269185161,0.6609689904370599
0.6561565374151044,0.6469116474678023
0.6567226443403562,0.6614690536229375
0.6611374167146842,0.6658433545314959
0.6471447280266516,0.6519999091109582
0.651509025988846,0.6335076881996989
0.6608273926258592,0.6423472380342131
0.6587093372790953,0.6595017029318488
0.6560171810770338,0.6511279776649485
0.6549139211962454,0.6596301110482596
0.6578294785663064,0.662562309247286
0.6509208872342893,0.6321622941634849
0.6677920215027305,0.6725104590983022
0.6675532280459339,0.6722811313146981
0.6395326712209104,0.6199409791966606
0.657743760220817,0.654856511554806
0.6678977847619918,0.6727276893031277
0.6613788730952197,0.6543201643105114
0.6526292436554069,0.6573488172580917
0.6620020790171786,0.6432897528185342
0.662586097706376,0.6673263870598103
0.6583635309243351,0.6630629661705808
0.6672409057975125,0.6637887841948016
0.6399863096276023,0.621466623380196
0.6796424704252352,0.6844205629569062
0.6641044444401069,0.6456363646977364
0.6703358727341935,0.6749841851281583
0.6741779581522076,0.6789508200902451
0.6665005620204583,0.6531354210987257
0.6633229990631967,0.6681011789738958
0.6416484679630426,0.6233977440974312
0.6611675246368224,0.6619420210348428
0.6614571325508805,0.6662739891709761
0.6640399773718505,0.668933672751223
0.6678237278329584,0.6724940602313174
0.6603445400232172,0.6650494487429661
0.665011949661555,0.6697410369615675
0.661424912753955,0.6438612387749697
0.6742216446752236,0.6790666909356773
0.6610626657748876,0.6657150760089918
0.6694517576741488,0.6553340403038128
0.6534420906415461,0.6581779895683807
0.6424640609745541,0.6244552825828581
0.6515508961137817,0.6340594420770905
0.6576746389289623,0.6532726546255199
0.6527568241095598,0.6472749240978592
0.6591927310250132,0.6412627912518504
0.652264688195153,0.6359233012905202
0.6672632501969569,0.6720458636000198
0.6480660417189066,0.6293076028492967
0.6339362983098191,0.6149728650487537
0.6720820712288806,0.6767423169443145
0.6684130045613487,0.652587900655879
0.6500870929895516,0.6548962396260641
0.6667029822165794,0.6489108107017203
0.6577177953277685,0.661319543530216
0.6593222623838287,0.6640302283033604
0.6616876637655602,0.6664766139983372
0.6597653411115522,0.6410627868491143
0.6171137761729482,0.5978200889269285
0.6602504223635608,0.6650651986145089
0.6596330601067767,0.6644707080937342
0.6678203109796697,0.6726536459394392
0.6756501262913334,0.6803461060531596
0.611704176052967,0.593367796674312
0.6788197287908796,0.6835357430492457
0.6533434831187178,0.6581052946383266
0.6509158788082294,0.6334756284345471
0.653170232232848,0.6516442300971375
0.6482203249683568,0.6346306121696639
0.6579880112318436,0.6524475650687617
0.6618217100377918,0.6532078088380945
0.6679572488127159,0.6726494620760426
0.6640981659189833,0.6687929762564528
0.6577022393197145,0.6422095867644592
0.6671048123028313,0.6718411183804875
0.6594819888734218,0.6413849311033405
0.6453640335242858,0.6260626728027816
0.6563690196113225,0.6612425900041065
0.6646592361443735,0.6693932959543488
0.6367577693567587,0.6217137330079682
0.6429355818846396,0.6477581346944175
0.6498527203925489,0.6545868231067736
0.6609117921330565,0.6656097036663093
0.6613984051489971,0.6520285783996014
0.6510309224339261,0.6558188208495459
0.6598355535057658,0.6646174283675996
0.6432254144378216,0.6244490579620432
0.663694047117156,0.6684350251514912
0.6590795310097577,0.6584822822301624
0.6681465587140463,0.6666218354163356
0.6272020258301001,0.6067933752811848
0.6545786325512952,0.6593861377250415
0.6609111412825378,0.6655966698704195
0.6632315574934535,0.6679827167154453
0.6461334393529968,0.6269931899393459
0.6576582990308485,0.6624998359547671
0.659484359806031,0.6643698719959567
0.6588043829274557,0.6402233145074578
0.6597357627384324,0.6645068631521857
0.6666443221048559,0.6708309246759673
0.6721276137984821,0.6669838496486603
0.6538271460414952,0.6581688925109933
0.6533250292973805,0.6339832065235249
0.6294764166066219,0.6096308834306203
0.658327846636825,0.6631192546747307
0.6578425190099401,0.6625917644042276
0.6669605699239807,0.6716889913779516
0.6644682361631091,0.6692020783222541
0.6585864390479904,0.6549213407526892
0.6573059962580922,0.6621207258915163
0.6439642759350233,0.6258394968672121
0.6591620723794818,0.6408368164465821
0.6493499847532215,0.6541232910475985
0.6541165697595857,0.6355960112911583
0.6453882977253314,0.6502202849317298
0.6402622694636366,0.6220387683945083
0.6597890796374649,0.6413957390507251
0.6678196876331753,0.6644677290375096
0.6649222506054864,0.669635462978477
0.6596195006966971,0.6522154020335548
0.6652735441207318,0.6517527155036955
0.632465730147147,0.6131820480291987
0.6691769737937172,0.6738781726787062
0.6508010766379896,0.6526355177878462
0.6618625641272651,0.6665921495012475
0.6486311769631116,0.6299319659059673
0.6588506475156443,0.6635769328600081
0.6664570036596137,0.6580111827042068
0.6704395824365401,0.675393581354512
0.6421437235709815,0.6240120068344054
0.6571913653553267,0.6620164074874824
0.6547647561336613,0.6355471131202961
0.6662267874185618,0.6487410175127281
0.6562485991560976,0.6610057094791955
0.6668977538680257,0.648808350651934
0.6579379327525137,0.6626638047153022
0.6611274430263078,0.6658754779416387
0.6116859433751805,0.5924831607973866
0.6520620803275814,0.6337349582093387
0.6721568998952032,0.6579357635434948
0.6621165428050027,0.6619646304422615
0.6506785358739909,0.6554271486994869
0.6663192690275168,0.6634656027587253
0.6510878952848167,0.6558305826964879
0.6584220154604066,0.6401881751417046
0.6634622249408576,0.6682815042975303
0.6703332278514145,0.6751458410937978
0.6614484728702782,0.6662354293385838
0.6436181063083604,0.6255361753248314
0.6630693262234504,0.6495356027972702
0.65821522511586,0.6629393860609821
0.6539607296966442,0.6473233116134439
0.6657207066819231,0.6705210266094063
0.6599503698996169,0.6615740588878953
0.6784496075167483,0.6831308780705322
0.6630103899244073,0.6558296433702904
0.6564512064554705,0.6611580059542612
0.6526805127923389,0.6574573991893549
0.6557745748015964,0.6604722744556457
0.6559686315601152,0.6607175413093279
0.6650269465357015,0.6698097386996654
0.6687959106902546,0.6735780752129285
0.620329208117399,0.6002957705712657
0.6529541577391056,0.6577835914276561
0.6666317148994338,0.6715312693716037
0.6712718462149938,0.6760176909870721
0.6570822999615045,0.6617683605903865
0.6386991590758819,0.6193468605183452
0.6704435602374987,0.6752109480878679
0.666482531018747,0.6484689337466932
0.6674333649836841,0.649298416460793
0.6655521402748635,0.6702805822550459
0.6641519492463797,0.6688866981979416
0.6661271802734632,0.6709706598287358
0.6553955378329411,0.6362554055281082
0.6564093551614704,0.6611181534124406
0.646999473853269,0.6517861561088517
0.6606146135974039,0.6547488576315542
0.672318434361422,0.6771103150860105
0.6655032309192369,0.6702245612009603
0.6770917287806634,0.6818519035549655
0.6635419693962371,0.6556015773386701
0.6544509439441913,0.6470093798913752
0.6659866717083489,0.6707898580618107
0.6570604868349602,0.6618049673589311
0.6527635604805146,0.6419575277583205
0.6608203591558544,0.6655548892449604
0.6519613152679369,0.6333595593375596
0.6697420857558757,0.6744175672666223
0.6617017578126997,0.6664015287360552
0.6704459663916343,0.6611064052485082
0.6536886019978191,0.6584320733310256
0.6562794261256534,0.6534376337812039
0.6529668223751988,0.6577925076446401
0.6450340428334224,0.6498204472584581
0.6587044202133541,0.6635206419086744
0.6576929092461006,0.6400348733431735
0.6783645869193935,0.6751949323728822
0.6598874183052033,0.6646034821279576
0.6549823021840899,0.659768266220965
0.6517087541278499,0.6521361993457538
0.6174387598961995,0.5982172491179611
0.6369134294097776,0.6173599680827079
0.6409182122693023,0.6226174030815261
0.6720750045688842,0.676795634686517
0.655692184924787,0.6370019332721155
0.6659865761396565,0.6706944366697072
0.6662037241904458,0.6708888636520188
0.6615656290379363,0.6451810925737276
0.6380911247528412,0.6186807640735823
0.6391509817223661,0.6211497177380807
0.6681473892607297,0.67282121305444
0.6604112707561358,0.6652381420406187
0.6658960373727183,0.667535048516453
0.6637658355176979,0.6685032442028507
0.6561108710622099,0.6376694542164637
0.6631124479309356,0.6473807904318334
0.6502065932193535,0.6307317843666567
0.6679358272201121,0.6727441302127071
0.6680027707059399,0.6728102289696277
0.6703899522842203,0.6610142115203519
0.6684813139690575,0.6732650380358877
0.6400780260332094,0.6210949583484195
0.6560297715865986,0.6590123324343967
0.6609348689524064,0.6487222994073306
0.6396368122341317,0.6207403780386368
0.6567140600521172,0.6383510181194763
0.6628176395425316,0.6675809018389696
0.6745557420589228,0.6793287546051433
0.6700913274466811,0.6617045699007015
0.6542540410602636,0.659018354007915
0.6509353337746195,0.6557216828266457
0.6500462348299535,0.6309134884333436
0.6456215766785036,0.6272815260847735
0.6680881258857695,0.672878029528852
0.6736095028230008,0.6783117554340545
0.6617742748503356,0.6665972283819623
0.6587338799182489,0.6573205819976975
0.6697056278126033,0.6743971887236899
0.6728235288771587,0.6707565420442124
0.6655811480224532,0.6702412389579321
0.6632650932117722,0.6680064932301332
0.6519396866658451,0.633311436330073
0.6542030032712234,0.6364655527756229
0.6579983240631692,0.6627461428738213
0.666085015305018,0.6662419767770815
0.6695360326700441,0.6741873830081471
0.6632649294124812,0.6445554330819969
0.6341013522218479,0.6155408220954158
0.6643462304688501,0.6690798939797755
0.672132621444443,0.663379555362232
0.668452510638897,0.6731659238800463
0.6559323965146622,0.6369587706202208
0.6690252945960582,0.6610308496165977
0.6536212081406327,0.6584355149094305
0.6610509149984272,0.6657215715288403
0.6448131978778758,0.6247050153296595
0.6564628989080088,0.6545787348361862
0.6789388019513785,0.6838580915205655
0.6541205935619276,0.6450214828838879
0.6693379082191764,0.6740310207636037
0.6563516359562315,0.6611094809730232
0.6626186921604847,0.6673386290995038
0.6615295074099465,0.6490849084544752
0.6433664198948055,0.6244451434282782
0.6587293859613796,0.66342968034267
0.6501389374979487,0.6550274786532307
0.6645054210963253,0.6692338149748479
0.6669669523825363,0.6537044605438834
0.6374650579442401,0.6192067107997062
0.6576032482828753,0.660840766669475
0.6657456692696342,0.6705024345449387
0.6517631516463054,0.6565680979222304
0.6703735188250725,0.6752000512377182
0.6626580009501606,0.6673687997155041
0.6639050775459994,0.6686086422803956
0.6639737461361984,0.6516956798360656
0.6602868183072601,0.665139046776456
0.6591334109996928,0.6409284286527814
0.6344998623627038,0.6164256245298528
0.6657294617417371,0.6704743037941205
0.6574903699945893,0.6411040353051842
0.6606440643358085,0.6434151291384211
0.6560258230531812,0.6607943721361053
0.6703727870481554,0.6704698272454864
0.6553213066553629,0.6376701296628184
0.663449340631437,0.6682027563241189
0.6663797767159748,0.6710816044094134
0.6572102286701536,0.661900961394149
0.6599978064850225,0.6540443381917698
0.6632358396087108,0.6681810804746391
0.669774951736915,0.6745815126451655
0.6531124835292474,0.6473650014678598
0.6540615453888684,0.6588392266432637
0.6586176152194508,0.6634304108713838
0.6583813718330831,0.6631531714550648
0.6606290456823278,0.6653552135309507
0.630361489077733,0.6103571535960907
0.6714598227159552,0.6598507917524925
0.6672762644544306,0.649555150760442
0.6547142689890345,0.657411605175243
0.6592849425960572,0.6639644215101578
0.6629892320020934,0.667760174435419
0.6680145873303375,0.653378179544986
0.664487821118974,0.6692048279133822
0.671968719873656,0.6731528285306155
0.6779632727646043,0.6827773428600037
0.669086601335171,0.6739350211622402
0.6509225343545937,0.6557122841868778
0.6476349000339355,0.6292738147378502
0.6736833838731231,0.6784912633591997
0.6718149593401014,0.6699366548157192
0.6517070755467389,0.6330819783446731
0.6734035123407662,0.6665183589251134
0.6291162666091485,0.6114504642574357
0.6352393333073239,0.616761253890903
0.6498393036267315,0.6307593330774057
0.6548160786896366,0.659543256381559
0.6684615634009679,0.6670958714123847
0.6583383471649975,0.6631043387789461
0.6624532382462545,0.6671809940733759
0.6667813836558693,0.6548862797333673
0.6568658871781006,0.6400244641282816
0.6704490888451744,0.6751752638543466
0.6690691475441303,0.6737744632406705
0.6609897997949358,0.6657024866364716
0.6617149454017045,0.6664645281073353
0.6670133076386298,0.6718968022907666
0.655552792524809,0.6602977174506846
0.6623217914403894,0.6670302812413237
0.6646657942124478,0.669415777876065
0.6673923615427648,0.6721251835222292
0.661750080435048,0.6665057583562786
0.6563667730730025,0.638269837776792
0.6642439624599948,0.6675746875396953
0.6485840161158298,0.652021429353744
0.6185081400206724,0.5992872873739898
0.6745018360491579,0.6627382384644811
0.6647323747910678,0.6694445703423141
0.661381582129015,0.6661666640350156
0.6676033812607981,0.6723023760861877
0.6598855439894353,0.6630909256980592
0.6729027274789485,0.6776883531272848
0.6619201893842406,0.6467255776986566
0.6623528393665432,0.6671395473081236
0.6722461726071317,0.6771170918536303
0.6656192490975691,0.6471413289037218
0.6458425330865787,0.627697066700053
0.6096400208998173,0.5897332641114338
0.6673728210626014,0.6676596693347266
0.6743310574329126,0.6571364407723913
0.6586511857601185,0.6634110975200278
0.6613312887010261,0.6428105639672141
0.6343773754031221,0.6158080196219706
0.6451619558210276,0.6259758434845657
0.6720033052548695,0.6753934482695241
0.664790247501065,0.6696514298262289
0.6725965589772113,0.6556228817191692
0.6698861805547286,0.6745996634946716
0.6638987494213415,0.6686530099352381
0.6657829628495933,0.6477092972759998
0.6561390146202748,0.6608756090817935
0.6670677294546614,0.671880065445275
0.6739386753279277,0.6786763607259251
0.6663481528381496,0.6710818728919309
0.6626362641260068,0.6497059853151832
0.6326217321031741,0.6132346406977173
0.6622278482247939,0.6433263865577998
0.6527331885510528,0.6574880811972869
0.6622175566871478,0.6669592739144329
0.6503580066784173,0.6377018331650073
0.6602598370885929,0.6650257274862249
0.6586295705363331,0.6584739056572311
0.6557424871779388,0.6370795213766766
0.6647918470534954,0.660841384849954
0.655436705236172,0.6601434015541097
0.6566238558068546,0.6613132582172968
0.6618330570909277,0.6665974911710952
0.6594437175820314,0.6641028981346224
0.6646180236212562,0.6554651648663635
0.6610451144526636,0.6613292470358811
0.6749771642372754,0.6643136413346278
0.6689137321097858,0.6736455150942877
0.6401764436572908,0.6450386320431244
0.6807574469659131,0.6855442729631411
0.656321871578015,0.6374243963897868
0.6769875616725741,0.681754638569201
0.6531774510436,0.6579172647735823
0.6710097165017579,0.6538014079149539
0.6571834496077724,0.6620117899672806
0.6680332542050829,0.6728504313074251
0.6540361617213004,0.6588359783340274
0.6616613908721054,0.6664569551023405
0.6545090324895378,0.6593110770451902
0.651010021303173,0.6557273013593188
0.6561507344091603,0.6609413596390207
0.6727145890642896,0.6643578496240736
0.6585959827749972,0.6398223728900216
0.6623901365709577,0.6525037363913891
0.6599027563955043,0.6647060927253459
0.6578139412142728,0.6625423283964167
0.6813659930902048,0.6767594064545561
0.6575053047510249,0.6622514548847329
0.653162738310386,0.6579105544881161
0.6481048643146905,0.6528752800498708
0.6257753618953447,0.6057546397467152
0.6694245356578474,0.6640885979815149
0.6609160118739188,0.6619804375483036
0.6655847469722347,0.6522365737768137
0.6594183305520047,0.6641816801871269
0.6691316016586388,0.6738672519160998
0.6532139092489022,0.6350913121622602
0.6470794636530796,0.6518779467631846
0.6296696257924635,0.6097421134133969
0.6523223775793756,0.6472383915561618
0.6275344523772729,0.6093996739871486
0.6231413524194854,0.6047413231954251
0.6697585102500321,0.6746471559840925
0.6529216336979733,0.6427288869761727
0.6676633206702246,0.6723497080033419
0.6626634760399512,0.6674103330247045
0.6294665124819658,0.6098011462933557
0.6644327571316935,0.6693119769274103
0.6574988053050723,0.6623626694001721
0.6664308038530586,0.6484184198575857
0.6608376242098448,0.656655379847546
0.6739818547568284,0.6787462791306289
0.671441803868126,0.6763646212324916
0.6332554084987608,0.6140190262028531
0.6668567504595068,0.6715334779063228
0.6519864157852557,0.6323620704954354
0.6503359909265288,0.630669652958803
0.6753073508031817,0.680057823946871
0.6390319498978827,0.6192973028089185
0.6683060162194828,0.6567104735080431
0.6299227564009855,0.6090343350711969
0.6204801758090889,0.6013889878575758
0.6546709419126148,0.6594042970612082
0.6753459094298206,0.6582082190756403
0.659501876077054,0.6466274223318534
0.6587214023554673,0.663549364948606
0.6684910946025717,0.6684513093170775
0.6627304964688158,0.6494690378620016
0.6442289511689411,0.6253559474639072
0.6540980002381523,0.658887220422747
0.6156042578838878,0.596264458123084
0.6589635247176895,0.6444421523104671
0.6661197716947787,0.6577026324303394
0.6677076403641661,0.6724583739063582
0.6562916825595935,0.6381553966197784
0.6596048031378575,0.6593519884025001
0.6728178159579952,0.6775492579292532
0.6581753960533614,0.6629324660304483
0.6554510558661105,0.660301424122844
0.6577620456292046,0.6625011353215231
0.6451324212800529,0.6499723135030707
0.6626875992325847,0.6674615527930507
0.6564985057518941,0.6612747789471853
0.6553677539998083,0.6365438051970553
0.6775823336883257,0.6824279379818006
0.666939429896213,0.6717554848280731
0.6624425227703465,0.6585651158231439
0.6564641584384576,0.6612272083343963
0.6291711756812226,0.6341470965993338
0.6334341194648128,0.6158543778381009
0.6650935664079399,0.6589485361290208
0.6696386791824229,0.6729052322907557
0.6625489027084135,0.6672339680696885
0.6490743319528588,0.6393215240971486
0.670260126081003,0.6750598205032288
0.6754158769962253,0.6802397928314251
0.6563607422719425,0.6610533746303844
0.6590602800811765,0.6639002007841046
0.661574579067068,0.6658288859180842
0.6636242172348445,0.6683223867131746
0.6653462683719437,0.6692014725848947
0.6488766399729768,0.6456114643295617
0.6643807012927152,0.668544126474449
0.6746164955015894,0.6779852394807311
0.665122800747983,0.6698041937230288
0.6605822044359937,0.6653016889025334
0.648304820828795,0.6467167676710058
0.6308425327660699,0.6357661429826116
0.6187112728242554,0.5991838076178031
0.6726099565268587,0.6775035317297732
0.6674252991461781,0.6722749566505376
0.6648719612082183,0.6695682986793765
0.6400669939882704,0.6351380885288032
0.6661154349629465,0.6708343871522766
0.6606706772460874,0.6654274686609344
0.6617803862925558,0.6439281950355493
0.6566118548611695,0.6381009979910206
0.6656562657296856,0.6703561437620589
0.6612142704795324,0.6660386791742062
0.6571208496162703,0.639414876950924
0.6507099186103407,0.6471239727170242
0.6609709566556874,0.6492305135950538
0.664773607158307,0.6695644814606879
0.6784307268952338,0.6767975378000393
0.6617375173753103,0.6664519176048256
0.6689573835575929,0.6587806873649866
0.6610745850880634,0.6658758507342153
0.66208625364598,0.6437458360851
0.6643910974613345,0.6691445168371173
0.6213702541441657,0.6025817428427269
0.6385346439968338,0.6193136511076807
0.6315848865314027,0.6128954651076994
0.6589082312769351,0.6636573681173438
0.6519676220315507,0.6438030268109404
0.6684674023256182,0.6731331559862728
0.6594683431459972,0.6642430890358028
0.6726850949336722,0.6630464675738558
0.6485844101472809,0.6533493229007632
0.6556707031490264,0.6604467700482294
0.6616001017848698,0.6663253898007282
0.6621590229110208,0.6669069696039625
0.6609298624115895,0.6657501163549879
0.6547824349591131,0.6595003074719261
0.6729099649518767,0.6631283571092905
0.656195339380009,0.6609124291631153
0.6571516664416608,0.6381566210163434
0.6602802231537164,0.6650039508973511
0.6656761882056526,0.6478105947743061
0.6491007528774411,0.6538785510585212
0.6570281577288091,0.6617802378590163
0.662914439215963,0.6676807948484103
0.6642506807180363,0.6689681290997797
0.6619516855487318,0.6498446355654576
0.6525767565287167,0.634129162219415
0.6364386254798254,0.6157797248279597
0.6514888540806345,0.6328050190651893
0.6576228333324547,0.640121802087554
0.6666099848544658,0.6676834927482909
0.6722441391081229,0.6709614926643934
0.665302171205646,0.6478475008250225
0.6801303831352208,0.6849519673802827
0.6562557476273374,0.6601425611841928
0.6635343867589167,0.6682077783322632
0.6549926707216578,0.6464086275090826
0.6620706484424235,0.6668424252967665
0.6306596040266732,0.6114562183951856
0.6275169397069161,0.6081373135884351
0.6609773875700466,0.6656911471988511
0.6563148676129774,0.6562948624995677
0.6743442480802243,0.6791130978484312
0.6662487876326848,0.6666537581108932
0.6701208662325173,0.6748915030371969
0.6480909172402403,0.6528300474568439
0.6602623798749775,0.6649710054496849
0.6611963233569247,0.6513528776038672
0.6270875788571377,0.6070159874683538
0.670815679120944,0.6756349049030146
0.6657811754611025,0.6705473407218209
0.6582417047566727,0.6629819531079252
0.6582106366934732,0.6628845283283039
0.6741025715740149,0.6788854153631843
0.6585685338497812,0.6607932791611362
0.6262913078848498,0.6061493971197862
0.6563513544157944,0.6611143042152948
0.673967095642318,0.6787062527420402
0.6621696096225881,0.6668965989905469
0.6625971889456351,0.6673380486047501
0.6546790658050227,0.6593889115279845
0.6497833935931725,0.6308262588664615
0.6534563720430346,0.658203954576426
0.6646675740460449,0.6694204655119681
0.6727895663113534,0.6593542110094236
0.6682888852264721,0.6640774575879148
0.6610032730830814,0.6656897954111671
0.6581165117409891,0.6395742877794277
0.6640234316578428,0.668734449437411
0.6516296038159206,0.6564477351846203
0.6612454794597318,0.6659157381235483
0.6699316667212045,0.6746079305909054
0.6595814520713323,0.664355210503764
0.659930595223105,0.6646484026341517
0.6337369554477547,0.6149162101087152
0.658016460188737,0.6627414373812925
0.6619146726435289,0.6620103584546856
0.638189439878708,0.6374823689998788
0.6564265464147826,0.6611881146762298
0.6545945764337766,0.6480277479766252
0.6646365181151972,0.6466943117806804
0.6366486230113335,0.6180328074504413
0.6523028674490557,0.6533011754861686
0.665309152652912,0.6700744962101944
0.6746164033858203,0.6794458464346265
0.6556815812314855,0.6376699297605118
0.6496474629057112,0.6544929293595201
0.6640178910462732,0.6686750096315557
0.6811089938087687,0.6859278886374247
0.6665931433753134,0.6713038511355545
0.6715466166550403,0.6763190049281236
0.6574098733302595,0.6457663043872031
0.6438892095814622,0.6487762841372513
0.6556558773446266,0.6605333199350365
0.6729674728075543,0.6657422676176058
0.6613158131384739,0.666112226708151
0.6700360656487825,0.6747970493629435
0.6618470228274363,0.6662498192787865
0.657390949051268,0.6622290023193412
0.6730050265779357,0.6777872700163654
0.6511494512529279,0.6559186264338503
0.6590124878643708,0.6402951908626098
0.6585768926687883,0.6397763043127471
0.664248346087986,0.6689594296822499
0.6470762748831205,0.6274537385659986
0.6700149015400284,0.6639166494884015
0.6520390445163997,0.6567992158407575
0.6601246529838782,0.664844198639287
0.667624196601159,0.6723032505187336
0.6609186698390083,0.665659499444786
0.6705624385957584,0.6752515237683326
0.6696418701928221,0.6662771942174961
0.6570179160038814,0.6561433445728395
0.6498625078482365,0.631078352994283
0.663472910046304,0.6471006852480164
0.6202340678741417,0.5999658713541219
0.6573529323930432,0.6621941143907152
0.6597720841140656,0.656255747368963
0.6642743463183506,0.669075172517802
0.6575622565144698,0.6622727044370533
0.6618848774178174,0.6666774844686342
0.6661631285883969,0.6708372818949214
0.6635364557930399,0.6682908912879518
0.6588264269492308,0.6636128661051821
0.6592804422342062,0.6599238984020177
0.6508085787290312,0.65548244898821
0.6658980870338769,0.6477771319349614
0.6574601787777985,0.6622227278613109
0.659835302465422,0.6646145419161631
0.6335075160852159,0.614686223520499
0.6626578997170556,0.6595812519035904
0.6577636221011788,0.643374282849986
0.6263091262021059,0.6069263240411638
0.665740432794149,0.6704936629494845
0.6584973959229463,0.6394451343298899
0.6617400489296573,0.6432341116992486
0.6386895172695723,0.6191727116584503
0.6501832464461633,0.654945767679523
0.6660097401756937,0.6707563886675472
0.6682982748996229,0.6729095024507814
0.6347967632697414,0.615449048358375
0.6684247369182705,0.6731344138853578
0.6626062322431502,0.6673587307774269
0.6631795438656286,0.6678523700060028
0.6705295291924073,0.6752849584635761
0.6616682382781018,0.6590775981106373
0.6400719360761785,0.6207376901155679
0.6587485265828744,0.6635141242482246
0.6576633566099774,0.6624686986518499
0.6554592763481715,0.6601833095161427
0.6634014261247847,0.6682080310124934
0.6736263069983155,0.6611651430422341
0.6593766718831497,0.6640754244550438
0.6608853259498657,0.6520424403646427
0.6541206477580583,0.6588454743240989
0.6658053173473577,0.6661349620251497
0.6542319022068732,0.6589630966751767
0.6163957697017576,0.5966555197864831
0.6601166035892738,0.6557866176283518
0.6614813633603663,0.6634402157773625
0.6509421480738599,0.6557167524038231
0.6642950049470754,0.6461094038663959
0.6620781975378615,0.6668881107234729
0.665326656580452,0.667493491321823
0.6578641184328141,0.6571213490966661
0.661806980536686,0.6665560812023259
0.6506986921424991,0.6313501214452145
0.6784197072813082,0.6624072660882485
0.662523998838902,0.6457732869199746
0.6627392591898766,0.6451668406903562
0.6703817080775925,0.6752026318095647
0.6669067142699285,0.6716242972723501
0.6387056248086206,0.6193107978801387
0.6409661505702227,0.621790804849633
0.670297652074563,0.6750359025041364
0.6660624459576732,0.6634389249073719
0.6199281870704957,0.6018039805877603
0.6562360933093407,0.6543079831843921
0.6628932056137782,0.6676697296425226
0.6403884587185613,0.6215028340098806
0.6395098012659086,0.620568645442496
0.6605369025138104,0.6653908244081108
0.6701119658424557,0.6749633713893641
0.6712599256272679,0.6760521371280053
0.6353096378106284,0.6154748656543849
0.6614062398976945,0.6559966678490827
0.6649824310113897,0.6660274308626546
0.6430863872780882,0.6237758890375767
0.6705840882545415,0.6531031843236657
0.6587120818829871,0.6635939923914992
0.658688346787589,0.6408886102908375
0.6626967647262818,0.6674265712083244
0.667124416703389,0.6717739337026106
0.6585473499033864,0.6497194066739906
0.6633746736572436,0.6546857500576421
0.6718535844302168,0.6766473978990452
0.668051897961998,0.6727539580757244
0.6659165773479452,0.6479391527906168
0.6572151365802089,0.6619557787530579
0.6602369525615763,0.6518645949242564
0.6507931330516075,0.6555526281286784
0.6605399143113119,0.6652626560283406
0.6785670903637,0.6673107982892558
0.6704170341464551,0.6752088037156297
0.6660176163636006,0.6706967808360839
0.6650077346345302,0.6698247570654814
0.6730692441503143,0.6777772192899205
0.6568529811418343,0.6615346223298451
0.6552981225864157,0.6600733025758019
0.6587613128296796,0.6626058024141865
0.6583502147769823,0.6630355378881368
0.6589089281870271,0.6635667687303465
0.6609488986447045,0.643288007664383
0.6561283021316896,0.660949946330005
0.6459857641558798,0.626345949133441
0.6658218627612432,0.6705247707472275
0.6573531194868889,0.6620816903417155
0.6586990596299473,0.6402266817249187
0.6591650162852355,0.644759669155923
0.6442435918416733,0.6490824233420744
0.6483152848749624,0.6355329327900013
0.6634197213993488,0.6579300512904505
0.6409692656813369,0.6221964395738697
0.6799112122777978,0.6757174060705675
0.6686460362795588,0.6733592025670325
0.66607170567261,0.6708048892686049
0.662115147300115,0.6668148688812502
0.6529268730029418,0.6576771159104468
0.6633795925132033,0.6615123871370305
0.666171886092831,0.6708328914481876
0.6456654964569115,0.650494608112894
0.6625610827702385,0.6673845552319737
0.6570859588883289,0.6536108368157428
0.6013206139304561,0.5812498149563559
0.667927846904075,0.671823347347439
0.6570389328083496,0.6619346739194154
0.6724135884720561,0.6651433655220326
0.6499531808569867,0.6547433521445898
0.6620375306432366,0.6669095640421113
0.646790229402408,0.6279878765547231
0.6602682831202328,0.6650256426434178
0.6620769822506061,0.6667685972141741
0.6737757442949697,0.6784741628684366
0.649601997893153,0.6306095421040511
0.6612821383516033,0.6660340697287023
0.656967928491446,0.661702794108673
0.6642520305078126,0.66898787472111
0.6723825118211288,0.6770402572424391
0.6641073314082353,0.6601868710435237
0.6519601325203987,0.6431862335912663
0.6355849778620911,0.6168707223455495
0.6449504731403828,0.6268194702473475
0.6367791874617803,0.6181494753892463
0.6706088485271386,0.6679445838117778
0.6500841950683951,0.6548427781838739
0.6393959358569269,0.6210132611841847
0.6643590151379262,0.6657635735229765
0.664368417015356,0.6690995529140842
0.6570097827532289,0.6389114410775426
0.6548797452190652,0.6507600742224728
0.6616886730540182,0.6663709537161867
0.6734058131615486,0.6693986043175136
0.6679866982222805,0.6569996130790734
0.6692611178501415,0.6684215614896603
0.6591319470291592,0.6638228840304127
0.629694089923754,0.6099723706677431
0.6660983073283456,0.6549173928226796
0.6755505914140181,0.6803120910136419
0.6500400321792259,0.6549191122858743
0.6611307293167534,0.6658009637439337
0.6646749935543219,0.6619061500299797
0.6482062805505271,0.6286488108438614
0.6612231531992315,0.6659094812231631
0.6539576465054249,0.6587500107909416
0.660309057091352,0.6651050691742504
0.6643716451327727,0.6690340859658727
0.6634984961687355,0.6483857490689517
0.664031491891297,0.668697085131974
0.6651776602667407,0.6612307394558641
0.6651374911894277,0.6697955937024087
0.6611900599194518,0.6659607794370985
0.6620218121326717,0.6667229658226148
0.6694625676176359,0.6624420625751741
0.6606352655836523,0.6422786684664809
0.6473726255979972,0.6278086026004281
0.6625351409727924,0.6673674438872612
0.66615898828868,0.6498460222582189
0.6582486624999286,0.6398490583872015
0.6613995319366168,0.6429041562000926
0.6437658412526089,0.6258332027029264
0.6466312008147849,0.6514285639640617
0.666189688612175,0.6709729311731585
0.6714706432412757,0.6701945998146721
0.661881344625965,0.6667174459784724
0.6561216634061825,0.6607953973955721
0.6536026961878263,0.6583345162477644
0.6544428302712664,0.6361031107022027
0.6494831515017937,0.6337020672142051
0.658167474002378,0.653806172921912
0.6594533370747021,0.6440580406547677
0.6433827804703651,0.6482120244575171
0.6737520560176418,0.6786600557729722
0.6603345871936723,0.6428768685035742
0.6537537024217503,0.658537470398579
0.6650832168287495,0.6464174859391505
0.6404572660371941,0.6222599248950031
0.6641986711608323,0.6689408786240487
0.6488787837856277,0.631512403796052
0.6523182313019783,0.6571229681948842
0.6593715108488536,0.6403733336508087
0.6602180692779152,0.6649492713571596
0.6700380496237645,0.6665460996443858
0.6081859284930917,0.5876572592663123
0.6109278948358797,0.5929925775899032
0.6700146336136066,0.6748201799269326
0.647064100591436,0.6282599445152559
0.6585405947762711,0.6634085605895219
0.64910115075238,0.6538551742325408
0.6623586266010215,0.6670672778930327
0.6616809477806233,0.6540695700875458
0.6489682221231856,0.6424444131193299
0.6615396733665975,0.6642555737483031
0.654375343212678,0.6585384886727439
0.6394802530735448,0.6204941700214774
0.6643194680102125,0.6596816671316159
0.6562224446780403,0.6610079081753092
0.6457340987496648,0.6271030987718202
0.6689381813996772,0.6564522497370027
0.6555084207596595,0.636985482363637
0.6623604528654429,0.6645042434558179
0.6742874334805669,0.6618601351773252
0.6641675646990695,0.655832999185968
0.6618052709651719,0.6665714798392095
0.6725078387892489,0.6773662778930567
0.6654483832472025,0.6701563592381614
0.658644055942476,0.6439124086304812
0.6653440368612747,0.6683050468614367
0.6696201641166536,0.6660802845042035
0.6659192182726462,0.6604084093305775
0.653586518598889,0.6583239419523425
0.6633400755018044,0.6657680090493954
0.6552181085118159,0.6600212668186354
0.6541591322143058,0.6350205095834793
0.650429690700163,0.6552401737352787
0.6686427295045239,0.673422342964512
0.6579827464574622,0.6627391306347239
0.6571530235836417,0.639087651555232
0.6366608785832921,0.6173294332861192
0.6612265673313905,0.6659470506457836
0.6523172593857617,0.6533661140622005
0.6535648217803472,0.658309489288423
0.6443521249129145,0.6248070485197036
0.6659291128486293,0.6706120726204651
0.6680366528525854,0.6727714665241205
0.6601135618577837,0.6419576640522703
0.6488297438109277,0.6301623793172254
0.6180554532706232,0.5983214572128757
0.6559108925956886,0.6518633650007247
0.6615778933228789,0.6663087394799081
0.6757080888180877,0.6610667012266698
0.6562613626630819,0.6389802145163388
0.6476512078700056,0.628779147212526
0.6523413225946554,0.6324669768367641
0.6228460260428971,0.6033244668001897
0.6666503264793485,0.6715535692300983
0.6694647141222361,0.6741629708073886
0.6403746132024917,0.6213405443943729
0.6464008573337889,0.6454828901494615
0.6634107792162076,0.6681691228475908
0.6292252646812831,0.6101246531403157
0.6210247406915754,0.6009682806911052
0.658919769054273,0.6516858194238047
0.6540468847303778,0.6347716051228203
0.6706965800591734,0.6756062794459319
0.666830282095304,0.6627377530733992
0.6088364828825654,0.5896047858966816
0.662657014066562,0.6630380741591464
0.6638523074112781,0.6687400170134805
0.6174981957336079,0.5978827860825732
0.6586696635349709,0.6426249954273736
0.674219150740732,0.6666230002601798
0.6585662384710927,0.6633325701162112
0.6724985284111409,0.677442493301736
0.6615119414417827,0.646213662568482
0.6606816317816306,0.6654720557908278
0.6646526109054218,0.66686323252146
0.6422736942616328,0.6249805502718749
0.6624630250162756,0.64573846064709
0.6465960303848097,0.6337845376201018
0.6698381616634627,0.6744080700145856
0.6618121081883898,0.6665841781089061
0.6506308483456502,0.6553936011662675
0.6659250471493064,0.6706676070368855
0.6581586375467836,0.6629315033506904
0.6641777970110446,0.6689510106622378
0.6704631320521839,0.6525462210507375
0.6582666273373059,0.6630040370328569
0.6531519072784162,0.640686324348183
0.6668914824540161,0.6496495060278321
0.6567227346225796,0.6602631737966618
0.6659484223425693,0.6706357625051739
0.6030624373874561,0.584352760911933
0.6592699568839566,0.6640654821464796
0.6489626879740071,0.6293215211761809
0.6552370713629773,0.635822962325404
0.661886930093915,0.6666446385732988
0.6632134440164428,0.6649766356374323
0.6575787814322169,0.6527914601747447
0.6513968524992152,0.6472699500169012
0.6680264991356036,0.6683577857304076
0.6605812326579258,0.6421577210139162
0.6526347854101782,0.6574562153440827
0.6546051509866689,0.6361444725448961
0.6690081620981023,0.6522425262324869
0.6453175913448193,0.6501256327717277
0.6656898029682786,0.6524806182812666
0.6460377234326825,0.6285037393055103
0.6540434735698277,0.6360473325877435
0.6525692724285812,0.6334984899778779
0.6762677204046904,0.6811061998036786
0.6600017914896922,0.6621179185053215
0.6581290464420505,0.6584690538125104
0.6660054496692057,0.6707638496488084
0.6651079554147821,0.6607923091568819
0.5978514641584258,0.5781055501250417
0.6579504933790403,0.648395622584346
0.6481963780038658,0.6471810029790873
0.6571098057092146,0.6541826636459054
0.6646753059042911,0.6695228942571098
0.6351332923672324,0.6162419062106569
0.6777931788679734,0.6658997223074526
0.6623685392576639,0.6447338044806703
0.6723376024731397,0.6551716285673124
0.6583052575709192,0.6494534276207642
0.6617226552720769,0.6664870847762333
0.6324758439899705,0.6134377359003913
0.6462534150861233,0.6510363049081636
0.6460577813391084,0.6508854804853832
0.6575481198771054,0.6623290412556877
0.6525975995272857,0.6573745430447739
0.6706754128361586,0.6622646329940123
0.6707132870777568,0.6606845923441726
0.6721247897311069,0.6769069558099237
0.6567992596035532,0.6615948215508202
0.6600780524996236,0.6630695834640344
0.6620818789065553,0.6601462562392205
0.6583694672098013,0.6632259249981498
0.6665328447241369,0.6712230170221237
0.6665782738458123,0.6713004353271264
0.6615742257675812,0.6580093583268933
0.653155554259373,0.6580059358830193
0.6457702218828986,0.6274314519425501
0.6444678031308333,0.6492532770205582
0.6668481770684596,0.6715446585104188
0.6647464411956971,0.6694565964751016
0.6662263235022491,0.670936317419599
0.6744699483671254,0.6792105150871878
0.6523923370198477,0.6571113933217534
0.6720063392726389,0.6768096732497957
0.6852048433739077,0.6721758579698738
0.668930099008202,0.652915042491285
0.6695744460254198,0.6669905772233076
0.649349931058951,0.6540961946976729
0.6198975328266131,0.5998855253045045
0.6529395649313781,0.6468698432738855
0.6618791682144799,0.6665962659783297
0.6644394090154192,0.6691570181678829
0.6710016345062457,0.653286108841032
0.6605738013383825,0.6506457702738955
0.6712362069378303,0.6759791538144879
0.6734570041364151,0.6781188975682221
0.6693484032368492,0.6741177788399304
0.6700293262453794,0.6747455067599314
0.6679172870119638,0.6726415460800548
0.6543712511848022,0.6590889695685805
0.6573852176392588,0.6621465497365492
0.6421306343472327,0.6239150928927338
0.6594012139400494,0.6641907518398519
0.6603347837757239,0.6651216380797023
0.6516445986944042,0.6345547263963334
0.6597029471102763,0.6645014486836989
0.6503769793707725,0.6309567065447667
0.6713896637285048,0.6696602818232616
0.6682788494044853,0.6729840901741255
0.6527519787008584,0.657501660235075
0.6539759503569262,0.6357316747576967
0.6686499466768119,0.6733050904727135
0.648234396275414,0.629574868894969
0.6661295059272393,0.6609021332304463
0.663145878751838,0.6523950534302323
0.6692996272359342,0.6698281950762021
0.6512240260910385,0.6560174326873327
0.6547225158177873,0.6594850652151131
0.6604019480882152,0.665220612613137
0.6649880063805332,0.6628055546479249
0.6692557252242831,0.6739419962508987
0.6553399209154458,0.6473655071515736
0.6562515663487993,0.6480031903785648
0.6739532472287865,0.6786930522675236
0.6623450319044444,0.6670198076536232
0.6604458232952066,0.6651490860974761
0.6579689184303039,0.6626283119242538
0.6622711712739735,0.6667500188659466
0.6571560350953732,0.6417885788681623
0.6620403222936242,0.6668597029021474
0.6459613797155446,0.6273004329236845
0.6640979874167848,0.6688990997634108
0.6511217982480106,0.6558479371417087
0.6592203183483243,0.6639639227459078
0.6278754987762992,0.609800488496631
0.670310356710688,0.6750529682022638
0.6459509599179213,0.6337955479515003
0.663684951278107,0.6636581123958774
0.6700285212095396,0.6688589388461679
0.6684466742115739,0.6690463646241191
0.6737134267301343,0.6785605835361523
0.6619679513404393,0.6512546835107228
0.6483610394121344,0.6531558382644479
0.6621675204781934,0.6626414875429116
0.6582466878118411,0.660679948308508
0.6662393125220158,0.6709271360963844
0.6431509338407544,0.6235242639930609
0.6606205887507547,0.665341350486945
0.6623628640843874,0.6671242682671978
0.6577169071799854,0.6624427657880213
0.66486915768951,0.6695706593250745
0.6519559827709759,0.654009387776368
0.6571619743447009,0.6587536158967314
0.6561001688035651,0.6608571632504323
0.6522379797664151,0.6571549239547744
0.6550732981595082,0.6598353529842624
0.6583732423898175,0.6631195896490618
0.6610580389531593,0.6657524503275221
0.6552207140160854,0.6599024542345368
0.6331878964722424,0.6137089414568188
0.6562178712854917,0.637940670435722
0.6507369156315803,0.6320956917876821
0.6523823512760395,0.6338825926697479
0.6488315595203334,0.6431005895277743
0.66771127790316,0.670602779893881
0.6671799160265796,0.6674621402808062
0.6471384619507851,0.6519495277467219
0.6531559536962399,0.6347685355327247
0.6708345818842634,0.6564232309254096
0.6586391522332825,0.6633955732399961
0.6640740128474747,0.6660432160537302
0.6686364599695037,0.673349916465585
0.6524892025540953,0.6572380037488555
0.6221345261228339,0.6037151222982939
0.67165196608156,0.676484971762483
0.6622965730115402,0.6586143574298526
0.6581790135082493,0.6629470131992996
0.6571102466778147,0.6619689870886832
0.6527519827289363,0.6575681256776451
0.6661581773388611,0.6709984987350839
0.6606345207476703,0.6653138088506321
0.652914035803731,0.6348711907820275
0.6561062353551071,0.660932117718309
0.6672118649708519,0.6535691050636339
0.665350135324674,0.6692151195696007
0.6630277599467188,0.6677506460509444
0.6667947193319808,0.6715520476666723
0.6638075786861714,0.6685468428758653
0.6564975041756678,0.6474303203508017
0.6634319381966889,0.6681600696516817
0.663432938427619,0.6535934420563813
0.653555712325898,0.6583655042161232
0.6601443707886886,0.6598486915107004
0.6635630669511396,0.6683034842444417
0.644261184560261,0.6271795654272592
0.657941876398926,0.6390399990009838
0.6582622720167614,0.6445663279361433
0.6682678020061303,0.6679885661925532
0.6617093396180469,0.6666433828038888
0.6570442748793419,0.640694565269498
0.6615902515572603,0.6431537699786927
0.6709951992213177,0.675730203223643
0.6735478320922127,0.6698608893696534
0.6370830321664933,0.618361117661514
0.6699574455055513,0.6558537368829781
0.6699522526470059,0.6667410472975172
0.6500721170093299,0.6314417552104632
0.6648121909669755,0.661395641713724
0.6570749515761145,0.6409209388560569
0.6658059434212125,0.6705698771617886
0.6396549296352951,0.6199680259569254
0.666001447799984,0.6686029434386767
0.6652524428804345,0.6700183411097743
0.6648817749555831,0.6696715477178918
0.6583582267070599,0.6400261286082677
0.65197419136782,0.6567419236966369
0.6692519240580966,0.6741229830333797
0.6707060254519188,0.6594371834800421
0.6462610913978645,0.6267915146197357
0.657719886967829,0.6392704719463165
0.6693012210847054,0.6741857973569271
0.6240463756585087,0.6035507800442474
0.6557259537480626,0.6605044138956316
0.6633433167548872,0.6680153118184976
0.6290742942923455,0.6099958966107523
0.6594823406989565,0.6641831697790087
0.6457861358984368,0.6505935478717674
0.6521882112373585,0.6449333081375133
0.6596412549701277,0.6643892286281827
0.6702075118384517,0.6562862764647239
0.6518442332196711,0.6565477628812804
0.6523217659772406,0.6570909959930773
0.6608603015064816,0.665538800980538
0.6549591338959591,0.6356800066821721
0.6765597328098459,0.6814293779782766
0.6609569036282037,0.6639322600931307
0.6775287291442688,0.6823239964588781
0.6699229832340085,0.6747110831372939
0.6429214380652226,0.6243469115072546
0.6615352053829785,0.6663003969752084
0.666975463658816,0.6717523715386483
0.665079534125961,0.670028566896281
0.6604445444716205,0.660896771357556
0.6627235364476267,0.6674571793582167
0.6709139809908139,0.6755820814109889
0.6578600956828641,0.6427140523292338
0.6621691523026664,0.6520278159810189
0.6582868541647708,0.6630467383632335
0.6599534053406458,0.6647188768429393
0.6707561770868021,0.6755476077289456
0.6600241167209207,0.6645208905708886
0.6578199655080513,0.6627428085321919
0.6549880187761323,0.6360872426847927
0.6597532586415347,0.6646422720552201
0.6325398448063414,0.6116951289322979
0.6597325319490943,0.6592655715971933
0.6522621058239251,0.6465293743334739
0.659429705948894,0.6642372872232656
0.6210534787338694,0.6019147028200204
0.6657148278486806,0.670456690701348
0.6651916077746188,0.6700659150775679
0.6463794899565765,0.6511715736018421
0.6732086881068364,0.6780711286268046
0.6532265839068089,0.6342612207813279
0.6753657770619692,0.680083520779523
0.6664875757144268,0.6712142771078482
0.6641290419430567,0.6486762371788123
0.6656427338030736,0.6661437113785583
0.6609740624014634,0.6428814092026474
0.6575132399207745,0.6622463261199241
0.6558274125228108,0.6606404344122758
0.6637345162971031,0.6684983076089909
0.672236205563046,0.6771109861148619
0.6526002749425299,0.641162594986405
0.6676447352964255,0.6723446261849959
0.6639529764965855,0.6687271383258901
0.6588800426680472,0.6636078182106684
0.6541811013268781,0.6401653901110098
0.6438043563296091,0.648637149972568
0.6661984619473288,0.6709137121652624
0.6341648614892231,0.6155246902765247
0.6586518996269188,0.6510315293377085
0.6632096259547424,0.6605237159461426
0.6512825194866859,0.6325405217508323
0.6447594526608031,0.6262917386373956
0.6524647808672114,0.657257283424422
0.6729174380922316,0.6761373187830876
0.6647768785176219,0.6694943990698609
0.660717784675249,0.6654014905274948
0.6615458737999483,0.6663287913618328
0.6659654860041461,0.6706466060834673
0.6597756271595041,0.6645771562960667
0.6740845288450044,0.6788069974137002
0.6628977978060441,0.6474260802913508
0.6694855364049079,0.6518344068796126
0.6565003580317891,0.6476688941896759
0.6704782694665007,0.6751588187716768
0.6534016056136733,0.6353795234891915
0.6511397739799394,0.6325250349879386
0.6636811345040514,0.6520546732232859
0.6020976368258186,0.583314028112522
0.6589331287526803,0.6636416076341772
0.6626024984272281,0.6509356679772924
0.6456977012312588,0.6505080673618276
0.6544499360513288,0.659220757422918
0.6645050055836752,0.6691651844883588
0.6594513018657023,0.6641584372090347
0.6557205129765005,0.6604173453308366
0.6461068853754375,0.6509256039142636
0.6484860716146323,0.6292910372628095
0.6564314784024234,0.6611940400500214
0.6536408842343696,0.6583669403233858
0.6551095990296976,0.6599213703721477
0.6708969927902102,0.6756409264019413
0.6485587371384665,0.653351806140928
0.6604432488914889,0.6651876095165878
0.669773351919846,0.6745583071489063
0.668852117425923,0.6735394579555989
0.6635332591252047,0.646059207713423
0.6657174027460492,0.6704660244873376
0.6600194245725164,0.6413137385447103
0.663201817708195,0.6679055803527316
0.6621501664879192,0.6669383488141589
0.6448654494339033,0.6262115444735934
0.6605834031717988,0.6653896555342202
0.6629126797364395,0.6676484160314744
0.6626413991316205,0.6673629932775906
0.6607951477307403,0.6656342643005099
0.6483728318819882,0.6300104553854287
0.6638349182498956,0.6685539871961207
0.6616666621796305,0.6664272181829767
0.6572185779789572,0.6382368378780279
0.6132165754863375,0.5940063070743753
0.657733656792824,0.662471614039
0.6726793951629375,0.6775608449538024
0.6649004968841054,0.6696239243551777
0.6728413947195697,0.6686003735568987
0.6460876820818341,0.6267290155755583
0.660365484493669,0.6423434756954727
0.6541049117590667,0.6559871367647716
0.6665068028741475,0.6711939267525296
0.6633933694034173,0.6681695729149775
0.6660068302270654,0.670773964278516
0.6629004478700823,0.6676831827843591
0.6661260925587986,0.6709343935831888
0.650702599605221,0.6555051714472695
0.6306221962862011,0.6112372214243531
0.6549132169150654,0.6381716284055947
0.6727758923766953,0.6775503601938461
0.6766576930680825,0.6725527319822013
0.6734847256180958,0.6782484592372829
0.660190862719789,0.6649159666572336
0.6460104171623252,0.6269595965840196
0.6709953103102777,0.6757306654965802
0.665015965575895,0.6509129083301745
0.6640428664655735,0.6687618321990634
0.6668327902256997,0.6613231336688018
0.6696243994518634,0.6743832981247208
0.6530701659219504,0.6578930375270415
0.647451580538481,0.652231097548584
0.6706638548716832,0.6754194079580012
0.6316848768356456,0.6130479046612525
0.6759099345142554,0.6782221203229111
0.6648183972537945,0.6680601879913358
0.6333539097914404,0.613573642697224
0.6530293306951117,0.6577858660867572
0.6506831756868472,0.6554529360254282
0.6555118480365201,0.6542242866522707
0.6588296946930644,0.663572072242546
0.6648726730070426,0.6697624765401153
0.6613051469415067,0.6532567434055072
0.6332736150306844,0.6131753913667697
0.6371308154840059,0.6176199115522356
0.6671589202987275,0.6719644817911851
0.6590005750400263,0.6637544047878063
0.6633581608272534,0.647561516628983
0.6681994263594011,0.6730720085979209
0.6143447166136019,0.5950071668843067
0.6484106136719414,0.6532191830134195
0.6654008054155798,0.6473957054065974
0.6683593203035023,0.6730183488000276
0.6593963446251145,0.6641487635005175
0.6541654498233365,0.6360724273551552
0.6508756053148705,0.655669456331144
0.631150043876243,0.611176012880241
0.6512966877727735,0.6560402743548248
0.659723365546664,0.6644983258094079
0.6523934157319314,0.654623780965029
0.654377274781695,0.6591403939010143
0.6526003360268349,0.6573438879235243
0.6609614652000222,0.6547392196257057
0.6599258380955906,0.6473470142967499
0.6148729626820093,0.5961194351195278
0.6574281343223216,0.6621717669709102
0.6729905626422111,0.6777945920425433
0.6514326335934036,0.6561757761900031
0.6518322529199245,0.6566174123745085
0.6690017347337325,0.6737949074274854
0.6583226103916487,0.6630516909810226
0.6575752325104307,0.6624432432314602
0.6613631689510903,0.6422763848925336
0.6606585812464382,0.6654189235271571
0.6558509024861958,0.6392953884572715
0.6470116879141607,0.628049050685335
0.6626844010884285,0.6674177129323109
0.6552383264720213,0.6600358638103195
0.5836277201972131,0.5640792258708209
0.6578009405992287,0.6588332516121591
0.6683233918105465,0.6730958711730779
0.652356346949123,0.6343065873748035
0.636456695940306,0.6173189843837057
0.6690509205409374,0.6738279432427255
0.6607980406351267,0.6656624955587993
0.6670299289794925,0.6554459483769416
0.662459980995866,0.6671786316650993
0.6563616203554693,0.6371106109087453
0.6704841302847359,0.6752589271310447
0.6635259095944483,0.6654598231432783
0.6551269000892466,0.659820472763865
0.6660429379595059,0.6707984764640743
0.6633398525787932,0.6680914169078915
0.6724718291331433,0.6603626219424528
0.673182017278507,0.6639773347310366
0.6556382589558434,0.6604217148645692
0.6466515614880135,0.6273017830460885
0.6642484399195867,0.6468005714459752
0.6555880269638333,0.6366348580900703
0.657073917787713,0.6420469849896747
0.6487763248432146,0.6293882497395163
0.6451172407420414,0.6259308600999421
0.6605318062241514,0.6652743302837641
0.6501131376654147,0.6322272506448028
0.6734690468881009,0.6623277146450206
0.6457357486653017,0.650557692522914
0.6424531198663866,0.6247025411160609
0.6629710149728825,0.6677985808377502
0.6723201840810156,0.674663788725148
0.6527537745951226,0.6574794737191483
0.671366865206998,0.660279103190269
0.6709895393391416,0.6756933177716482
0.6669138126625066,0.6717220383206396
0.6448312055121004,0.6496307806365472
0.6559287076706729,0.6365656218196095
0.6353072840649673,0.6152701587872329
0.6567479787146115,0.6454619205537881
0.6503758087347832,0.63137508577252
0.6665090368867876,0.6712460061037865
0.6716335528558107,0.6588066184443465
0.6591011711571213,0.6638780618444222
0.67279896701118,0.6775709511113739
0.6382752672414703,0.6211567785243719
0.6502814333299853,0.6320123530713975
0.6694947415794931,0.6603620968718396
0.6553591813030265,0.6549929357332518
0.6562252569100964,0.6609848459797397
0.6595957709559357,0.6402403913066897
0.6640829668589213,0.6687843807250802
0.6635017857093706,0.6682970272166786
0.646162399871612,0.6276767549787081
0.6729228200350788,0.6591565269137681
0.6368560292228839,0.6183518721231008
0.6637278700481086,0.6685287973883313
0.6288507593713314,0.6088911091354252
0.6592271059531232,0.6639634729800817
0.6257625507405261,0.6052522751272436
0.6482141263281626,0.6287858566439191
0.6459187354976268,0.6260525212866721
0.6584703384509736,0.6631665929815307
0.658837031237412,0.6636702817428892
0.668592437822403,0.6717445938151174
0.6628524460121095,0.6449510863832386
0.6673533637727636,0.6632599817589969
0.6503387248313226,0.6309689843899524
0.6665412034069442,0.6712494531763393
0.6520597239630027,0.6423002034529269
0.6600405281327302,0.6520072848607348
0.6679793683007573,0.6727592396566133
0.6727719487471764,0.6775753309724495
0.6679771564438515,0.6729034722910092
0.6613847163739571,0.6584160141367255
0.6652983188890627,0.6701510035438193
0.6716123742922346,0.666746438106747
0.6574375657508169,0.6621969567817997
0.660161534490668,0.6649713150335047
0.6518175640431825,0.6460016163391582
0.6465041390010551,0.62693154134262
0.6471293182295217,0.6277461021145415
0.6502018657143573,0.6314718580344948
0.657689722829719,0.6578697747288715
0.6626876246007919,0.6673460607535345
0.664963726546707,0.6698210772172293
0.6687261795453882,0.6735168994827441
0.667379255599635,0.6721754894913378
0.6623924194062965,0.667101064975632
0.6477607863888237,0.6303800695219697
0.6556601782229666,0.6588422924913266
0.6518581275477977,0.6342357988971277
0.6691220777711948,0.6738690922080205
0.6479675285168157,0.6528156627696913
0.6595006005899016,0.6561512367523059
0.6549249758458713,0.6365221982606512
0.6537894550701779,0.6585431959536775
0.6548806816918462,0.6545799776881809
0.6595846998032167,0.6642827857221792
0.6614631663910757,0.6663296770337995
0.6494916171574576,0.6300884566747221
0.6675741774119707,0.6635501774106599
0.6705694192283693,0.6753308677206233
0.6567022765006657,0.6615049074161344
0.6538420018316397,0.6586448433056716
0.6683051987677978,0.6730572237127637
0.6311831467139147,0.6130333470505729
0.6506499910091583,0.6554346162939824
0.6390072280223479,0.6438972865941707
0.6449681763463615,0.6497698383585585
0.6535690979437324,0.6583220207087372
0.6615974103708031,0.6664000539797957
0.6559988416147655,0.6516562562774166
0.6560351179575347,0.6607875298004262
0.6587392941318587,0.6446768043444939
0.6595206435894654,0.6642302163114745
0.6569464783910745,0.6419240136375985
0.6616231461787377,0.6663903531808868
0.6604915197780046,0.6623983319231443
0.6651953360950323,0.6699847563155904
0.649771924387069,0.6545204283575945
0.6512384147335208,0.6559690399472631
0.6563979928907642,0.6389796239597539
0.6634153016197762,0.6576266190723911
0.6520362580534854,0.6528977783728405
0.6649804373141819,0.6564953957736333
0.6605658447446373,0.6652883365516038
0.6674747710057732,0.6723268666391925
0.6570305823304198,0.6617594883072517
0.6766143351977635,0.681434397562964
0.6494612098919562,0.630884660705133
0.6614950730481786,0.6663570159207868
0.6613813927473771,0.6661158519517737
0.6589968060033914,0.6402050245222674
0.6672616775441446,0.6719919581662096
0.6657198022496092,0.6704040419333072
0.67139796763515,0.6762194153939145
0.6637043872444881,0.6683974383605564
0.663238262706372,0.6679436569593149
0.6717252436160448,0.6758783787276643
0.6665566758098886,0.6688496757417942
0.6665121156482453,0.6714359663965582
0.60521735315611,0.5854130866504195
0.6575377187487776,0.6622788216532556
0.6517587230177718,0.6523565771084227
0.6668303146657812,0.660720377435946
0.6375147794061521,0.6183663425195267
0.6637847403585473,0.66109021702358
0.6649838475444032,0.6697277698621715
0.6726230587977795,0.6773834384466517
0.6683641167201109,0.6521572984765266
0.6467723823502853,0.6515571339440831
0.6526998707339299,0.6574964101431002
0.6666146159382935,0.6668345251836391
0.6539830231150979,0.6587247732068172
0.6491911013511091,0.6355368846359927
0.660068701602493,0.6494053697881297
0.6619000488592625,0.6667107373774784
0.6762042503434988,0.6740707404620938
0.6610241349429093,0.6657372688453382
0.6613012248584444,0.6660790824840029
0.6544702306806618,0.6592476820145957
0.6653513783623404,0.6504484826589217
0.6669426185042355,0.6716623734843662
0.6376434024605259,0.6202097578893047
0.6475922010507004,0.627822261101661
0.6421920853248437,0.622475301837675
0.6603202210315047,0.6651264314792255
0.6741941690400464,0.6754875323060825
0.6565701733715461,0.6613052256819966
0.6401246080585372,0.6215798868486094
0.6612092088325504,0.6659538092083863
0.6527903212571434,0.6414765979305186
0.672613833454845,0.677340480911995
0.6546572696795537,0.6593923022506137
0.6537541388392598,0.6340394624967092
0.6573344904719431,0.66211750319861
0.6673541591310814,0.6722263880474322
0.6665585465425226,0.6712445513579204
0.668365745776181,0.6732067251633569
0.6576446926927207,0.6623233246339046
0.6203036331715066,0.602429793876759
0.6535020598008974,0.6583475650330615
0.685548510614364,0.6903726553075314
0.6600275678484235,0.6513737367328619
0.6508587552406048,0.6556389367587516
0.6602069400512244,0.6650341543832295
0.6610774864758904,0.6658257031374162
0.6675337386450569,0.6724992340161413
0.6710969270916771,0.6620093331306435
0.6639136063506654,0.6466037258978599
0.630921160232996,0.6116956061224552
0.6581200792525308,0.6457664811934702
0.6506069198934007,0.655358871301165
0.6643076551354637,0.6690363363954893
0.6754794095871774,0.6795696965124519
0.6601946062664938,0.6589202141552302
0.6554718549326103,0.6601838523424112
0.6345086742136052,0.6157459878331799
0.6598693361543488,0.6450705468581683
0.6507331128880651,0.6554885444916513
0.663751899666959,0.6685614294048329
0.6555653539042262,0.6373935652219846
0.650818805631149,0.6320681205636042
0.6358400823533641,0.6171285501072554
0.6531022256370415,0.657810645196783
0.6606964161561233,0.6654156162140001
0.6502870153428437,0.6550210853239613
0.6600358008465945,0.6647624639507558
0.6643141017640669,0.6516412479184657
0.6544918227094405,0.6467626609229917
0.6611352448403514,0.6591639310422746
0.6434463743890664,0.6240468995265687
0.6652826376688477,0.657768863203616
0.6630228876677247,0.6677936534478003
0.6575070343572702,0.6623528931520195
0.6723924968912406,0.6558417092987887
0.6623291346005429,0.6670707903840356
0.6638441254142483,0.6551162404214983
0.6705136856991152,0.6601126486062335
0.669385981692501,0.654181756126372
0.6736540343572546,0.678456679324972
0.65224969372139,0.6516704194641152
0.6510585672644967,0.6315196116547379
0.6681077490003016,0.6506407573705547
0.6314927277101839,0.6135677262514947
0.6638583747332405,0.6622699601010498
0.6591872457891086,0.6566381328998209
0.6763827868859384,0.6810752825173606
0.665453696715489,0.6468821968982982
0.6633810395018556,0.668227065429537
0.6673708109644616,0.6721207884937019
0.6800615196180603,0.6847812026812241
0.6757649425989962,0.6804842197849238
0.667610989403001,0.6517805870903505
0.6516888865670311,0.6564723584011538
0.6551214616967205,0.6496563844278246
0.6610271610610855,0.6657457037628665
0.6654615346818695,0.6678028204722705
0.6558897960788108,0.6607659405465156
0.6484099164553163,0.6532195654289472
0.6678216670274076,0.6725742418977848
0.6766986470454126,0.6816774334552933
0.6584089921997834,0.6571292248862998
0.6520857177143397,0.656820517584841
0.6571153542542392,0.6619048948464326
0.6662969472466121,0.6653082682988138
0.6598412399205182,0.6506971862183624
0.6684862961448619,0.6731615789017997
0.6517941303653652,0.6565442517423938
0.6441016980385851,0.6462727094845028
0.6387887263174502,0.6218073600777029
0.6661869699486085,0.658347947601427
0.6567888478909946,0.6615710060373042
0.660402508987884,0.6652358036931688
0.6659276472338604,0.6706477556163336
0.6606111102990286,0.6653930237534673
0.6705873746279123,0.6752810044971097
0.6608953925016949,0.6456078555030285
0.6725351900417953,0.6773362170004276
0.6392754604316904,0.6207004284879083
0.6598551879499555,0.664594670827831
0.655979564503879,0.6607338867092671
0.6619421249792753,0.6564689918526689
0.6561629825429863,0.6470199324840744
0.6592161604789295,0.6408933238104786
0.6533185891899194,0.6581293682954918
0.6631506239346618,0.6595690651316184
0.6490754475480289,0.6538349983778804
0.6594738970551209,0.6443507117344872
0.6402387386972275,0.6228308602203114
0.6551731783976358,0.6488902805715306
0.642196837838517,0.6220285296222108
0.6312891173166818,0.6106040877539894
0.6775517570006444,0.6824839648718946
0.65691189492769,0.6569395683029777
0.6650712141900824,0.6694061325185204
0.6513059667160659,0.6327127735681934
0.6656340388358032,0.6476379557790972
0.6617677730236788,0.6443012865776382
0.6614224379368773,0.6661566216576448
0.6546008533658635,0.6576675108853256
0.658050861620227,0.6628221288779298
0.6680572285231808,0.6727653270869605
0.6508123908178662,0.6320559973362688
0.6426700186939707,0.623659287486849
0.6631644383677302,0.65085643025707
0.6728726923723078,0.6561442483576424
0.6623374809331992,0.6437794925127628
0.6502883009085214,0.636764968659856
0.6626363027313609,0.6674043456753349
0.6603840715368112,0.6651153586050751
0.671869406681902,0.6766629782206048
0.6466505889148586,0.6258883973804353
0.6667431538822323,0.6714960369646459
0.655209530785509,0.6599999570373841
0.6613804571888369,0.6483296597278
0.6314886882905232,0.6122724463579445
0.6568975360068281,0.6389981555672323
0.6617601193049714,0.6436613546531105
0.6646400043886594,0.6535148700037327
0.6571767098940445,0.6409981422169778
0.65097197317455,0.6323143080555358
0.6729606552848533,0.6554493545754644
0.6461961970225492,0.6273006492034645
0.6459748438865753,0.6507512985310122
0.6560244497717986,0.6607423834587759
0.6557537257488943,0.6605219417690041
0.6615876148714048,0.6580005582410825
0.6017324596843552,0.5817661766425499
0.669707910123702,0.6743930731906158
0.6688317643895112,0.6509404893522133
0.6643900712672697,0.669264578562662
0.6558401817392429,0.6511890071633678
0.6758279745849725,0.6593647651663256
0.6524058345050829,0.657187151447924
0.6635238267292227,0.6456383797992791
0.6519422557526874,0.6566689872061455
0.664253416153268,0.6466958899402082
0.6657958978228644,0.6706044786574706
0.6647036128260856,0.6603673240991415
0.6642460222209507,0.6690472916935905
0.6679653552191167,0.6728314219301486
0.6677043773806426,0.6670270154266754
0.6666906109450826,0.6713635118361947
0.6694091583759959,0.6742352128396838
0.658657417621517,0.6403428719500687
0.6424490240881252,0.6472528547094694
0.6462293540228061,0.6510396132527472
0.6516155980291091,0.6563395201777473
0.6624729942438738,0.6672735454702365
0.6729220725428556,0.677690255565488
0.6628432473831498,0.6444643794948792
0.6124775976024641,0.5923176935483497
0.661495489171442,0.6664490675565239
0.6517310287654916,0.6564966304066654
0.6586999438455389,0.6634320644724354
0.6606412603678675,0.6563751625358698
0.6645000143443628,0.6691880387213065
0.6643436867500625,0.6675891768323674
0.6531793508921643,0.6579713559432278
0.6522763148549712,0.6570338808028499
0.6618473822316728,0.6665089066194134
0.6637035937403482,0.6450231558818126
0.674812523666422,0.6795677581370985
0.6552143926377216,0.6560203170295672
0.6715860921850333,0.6738826057364371
0.670031308609981,0.6747391133467346
0.6516322152157383,0.6564723935629759
0.6739088389869703,0.672583139789077
0.6607994980101203,0.6421021189770868
0.6736771678716531,0.6784539154909874
0.6702553312870483,0.6749966129263548
0.6660149218953548,0.6708372249719918
0.6291637864319423,0.6098065645524235
0.66062345848021,0.658340462477102
0.6722405104733176,0.6750615145609195
0.6652267079109138,0.6700102849931633
0.6543469192040348,0.6349188349538055
0.6631496325671012,0.6442834531608043
0.6579704249462268,0.6627511680755662
0.6703076683720244,0.6749525618871208
0.6702026269726844,0.6664309149833278
0.659527599289194,0.6452609131509297
0.6430372636656336,0.6246827375606097
0.6628235630973041,0.6676180110709022
0.6704806484115764,0.6752588839890121
0.6564408104471521,0.6611948664765204
0.6558272507125604,0.6605510717268104
0.6442378743094033,0.6490821619510868
0.6568613085968852,0.6392064379790927
0.6559594636618329,0.6451177412745385
0.675970857331753,0.6807770263202632
0.6675507673860327,0.6682521421489145
0.6651743479434895,0.667952706708799
0.6482356431516199,0.653009850192888
0.6624035796382736,0.6665163409707161
0.6608477155317803,0.6656262544360516
0.6632195101582343,0.6679557609579672
0.6510349155876041,0.6335019881312765
0.6617272564591626,0.6506124085224594
0.6632954501707942,0.6680290343042219
0.6591241825838488,0.6639638273562888
0.6639322119263693,0.658562036737093
0.6433029543119192,0.6243949516883852
0.6672335157169234,0.6719522558202672
0.6370147015318713,0.6167596348326745
0.6702356271867824,0.674887771933655
0.6580538442114106,0.6411014784261027
0.6506657431911838,0.6555351276980358
0.6194321120589661,0.5974632574976282
0.6536411248693121,0.6584417843444978
0.6525579220666405,0.6572814971790208
0.6586264496267062,0.6634492293137549
0.6595734972920393,0.6520161835847027
0.6449220790939353,0.6246409072522624
0.6231821331389396,0.6029810047166413
0.6513183289721275,0.656197732809256
0.620787740721144,0.6006718236123105
0.6579762967511888,0.6628236993364449
0.6695574049321975,0.6742051097975065
0.6388676014758198,0.6437445255876756
0.6631531583360364,0.6679503356851804
0.6560437839843373,0.6415712827062457
0.6614786801714607,0.6661861952404673
0.6530959354038575,0.6578390942000291
0.6489450943653048,0.6288580644174463
0.6590340976755481,0.6427952668193045
0.6654846667983284,0.6702561236049933
0.6677956932002133,0.6726054874582778
0.6508124188931037,0.6556362230666005
0.6442993821198163,0.6255721440867372
0.6555244344580611,0.6602830782296479
0.6608123524337853,0.6428125651128755
0.6493782466476592,0.6463973544147628
0.6607954333388855,0.6655280536840815
0.6628114694413798,0.6675074527930795
0.6472234732694229,0.628233568112007
0.6480147666470146,0.6527922158305842
0.6582146533941707,0.6599693970063144
0.6579380418766951,0.6627717804859539
0.6670510076377124,0.6719379382048231
0.6498957491622024,0.6546267968735322
0.6522978084967619,0.6329016823220621
0.6554460861198788,0.63668168265103
0.6689715846920923,0.6737438414693971
0.6635617454492015,0.6683595546760305
0.6530589373984979,0.6578041148667978
0.658618503275641,0.6634457508313123
0.6672305286633724,0.6719786091597144
0.669075020871335,0.6737979960187988
0.6745526748656163,0.6793079228806924
0.6546113469280423,0.6355904630932186
0.662782144755857,0.6674612042774147
0.6547513473373255,0.6462183002238057
0.6291894395516094,0.6097148814372394
0.6581656530534211,0.6628552056412809
0.6587989861385638,0.6635406609234668
0.6437272944751845,0.6237853690215958
0.6582986861631341,0.6631538102239504
0.6620057168394242,0.6663003100892653
0.6648617243019177,0.6695808331107572
0.6617721219912491,0.6665166335282638
0.6702459400414185,0.6749277396439143
0.6556853862354274,0.660456650587981
0.6575808226789112,0.6393008165833198
0.6551697455909167,0.6599462547377908
0.6657287809618337,0.6706271126114149
0.6605445225353606,0.6652583057186572
0.6549239666747498,0.6373667330518389
0.6618551892169603,0.6432417407858354
0.6713307608571364,0.6761705595667902
0.6497775043235193,0.6545780788652567
0.645526972306717,0.650327932396918
0.6612121285690159,0.6659154790622237
0.658371010550014,0.6631413290650887
0.6312725606714742,0.6117905628095601
0.6623122030765842,0.6670566963852376
0.6629636397457385,0.6678325285212244
0.6597842722749097,0.6500784918399439
0.6626043776346816,0.667399255162006
0.6407734472733979,0.6210684381969962
0.6115222230963588,0.5923125102596735
0.665933821221363,0.6643251453637055
0.6526140530447002,0.6334309937006974
0.655059169093049,0.6367413275410951
0.6539677019796385,0.6586997003401911
0.6367510716012791,0.6174379094304667
0.6605277625927239,0.6653237609385863
0.6664210951361083,0.6713080638183027
0.6584393546405093,0.640317056783964
0.6693589037985236,0.6740586121433254
0.6392310944281444,0.6417543801355536
0.6749023739579739,0.6796606839566943
0.6640094198900378,0.6688052483729552
0.6595003687997082,0.6642338540037557
0.6688890390064781,0.6608543531200817
0.6683749161622027,0.6508290044863043
0.6435778552594996,0.6484062022086292
0.6606880211942658,0.6514957755895612
0.6690496080791506,0.6737399752927866
0.6570436179920431,0.6559785254807391
0.6701488834181548,0.6624833697116143
0.6612531788768102,0.6659848581562522
0.668986099003163,0.6737851544436748
0.6541849018046277,0.6566895285120949
0.654740504086971,0.6595107840875376
0.6631001354354851,0.6450744194208349
0.6512088648588491,0.6330813306009082
0.6545765676237272,0.6593396561267606
0.6633310559583419,0.6680015315759535
0.6677637337116233,0.6724180093174804
0.6570807054103517,0.6385087111260621
0.6641388165142202,0.6689186722396949
0.6581181051671716,0.6469093169565551
0.6687750445092733,0.6734621312342884
0.6492636015565841,0.6304227207383777
0.6648844926504284,0.6696841920844023
0.6685147585168552,0.6732061722390268
0.6479051321711904,0.6526908461559147
0.6559414845172304,0.6534479803018189
0.6655659985522575,0.6647139947145662
0.6644765243209299,0.6693557414945261
0.6699922381020516,0.6747594845132946
0.6585998918794724,0.6630551815362311
0.6595035519812984,0.6643057659362955
0.6563467456676522,0.6610601926168757
0.6622112600486038,0.6670135057469015
0.6567228718896257,0.6387510402185074
0.6484449740570657,0.6289137860074382
0.6587215472990587,0.663454365028699
0.6616428645284427,0.6598351827918507
0.6398785751906838,0.6214833772980817
0.6759619329493163,0.6730674041446917
0.6555850156470356,0.6482638217713588
0.6757777189278642,0.6804831934331409
0.6763320429249795,0.6810938602869879
0.672880151317037,0.6776557484367065
0.6631576149461605,0.6497485703634083
0.6790560633441001,0.6704555328831187
0.6453451827555625,0.6501457026714937
0.6546711738723026,0.6394870316598389
0.6577530736020449,0.6605987124542327
0.6669085451448615,0.6716632142841668
0.6410884533539445,0.6210773856872163
0.6611749186603619,0.6659648066198903
0.6669392302138184,0.6716756736017275
0.6695767458802596,0.6742309115589051
0.6570797991412815,0.6496105958102621
0.6604479422002739,0.6653163503359141
0.6570205357008628,0.6387054962520735
0.6721363041436123,0.6768678696781922
0.6652328219250815,0.6700098515490391
0.6573564571489073,0.6621222829907005
0.6589017509654732,0.645055577123768
0.6698217098240244,0.656621688115317
0.6570904135142498,0.6618792576337741
0.6752149136853162,0.6744248866794555
0.6619582587376059,0.6667383149579547
0.6654219367382181,0.6466679026831534
0.6665366047952275,0.6667991390956226
0.6639458276441379,0.6686702028953148
0.6707670456879846,0.652684397074654
0.6569431120598078,0.6555059660141194
0.6623781531397371,0.6479524592952746
0.650034494349441,0.6509750839232396
0.6610832530270048,0.6619365723919759
0.6568355422823509,0.6616541176306953
0.667295880145838,0.6721519829581685
0.6571004716100888,0.6593296788376903
0.668600010763829,0.6607011806011077
0.6470207471041134,0.6280991061383071
0.663630304383201,0.6683694104058285
0.6455320897069445,0.625706671594168
0.6486559374186405,0.6288827965614529
0.6554709140590784,0.6601860604824603
0.6528426837220395,0.6336442582556384
0.6430435347952069,0.6236557562461343
0.672957601808462,0.6558052263677723
0.668266763904585,0.6730756413966212
0.6424608896496604,0.6402123459266097
0.6653159141690407,0.6701572860577985
0.6621772113510855,0.6549370706142451
0.6685559787929458,0.6732619181566308
0.6484066669911518,0.6531860828581008
0.6559405785085143,0.6606870357573759
0.6612905912680691,0.6424293477650009
0.6354048274474935,0.6172826250288085
0.6539743167070778,0.6574830265826072
0.6695989345293133,0.6744141773710051
0.664507794148937,0.6693930262234004
0.6631253785554926,0.6662412853018183
0.6553555741557292,0.6537448105830725
0.668655831029189,0.6734486451751072
0.6529033353891505,0.6576182054884953
0.6558484291021931,0.6605706784444575
0.6511058065965203,0.655847992567836
0.6679481710493597,0.6727466578322829
0.656019338343413,0.6607558128302895
0.6562466496558292,0.6382502852165729
0.6589070687343068,0.6635621698296028
0.6593828797696738,0.6409114809538167
0.6573346756181047,0.647124662057498
0.6623457422809554,0.6670489267720081
0.6690418016482489,0.6738857774358104
0.647189831105447,0.6520470072594956
0.6557106414442765,0.6604576734447708
0.6604145455980646,0.6652207998219
0.6626836134870455,0.6445867639683461
0.672343341436029,0.676993561971736
0.6545860068538105,0.6593349876509934
0.6719445253614017,0.6766036312760128
0.6463894067894308,0.651192155183832
0.6714612499546486,0.6761375241221596
0.6755345219922027,0.6803897055599193
0.6649223839093206,0.6530546301054331
0.6391282428478982,0.6439795187467664
0.6473428853114347,0.6521582261129273
0.6610927963282295,0.6657989755545207
0.6576832202567753,0.6512364526596504
0.6493007318370648,0.6541356577100362
0.6547998739862277,0.636360954639412
0.6347619082429514,0.6155354777125615
0.655259829107583,0.6483005415358578
0.6512807394077462,0.6503258557885709
0.6619026648593331,0.6441198922046842
0.6501555883290917,0.654926505873697
0.6241802082342423,0.6048827121993258
0.6363735945216065,0.6170656984053039
0.65210725832518,0.656875347885511
0.6565560089492605,0.6612930413146585
0.6778680047243276,0.6827829352762635
0.6566589020991754,0.6501278449682037
0.6694350892146536,0.6742685924870653
0.6686275478608161,0.6733109517682964
0.6698262237956482,0.67454697194742
0.6253743406068679,0.6063619533744189
0.6626486928558856,0.6441732158207679
0.6479107185186019,0.6292030707535763
0.6406592552908686,0.6215146363746977
0.6610065458334704,0.6657025483119328
0.6563293327794,0.6381526292525669
0.6720080524227825,0.676851813989398
0.6713410997544892,0.6536695879771952
0.6197413340037019,0.6012290344341513
0.6671977841582541,0.6719319332403749
0.6563871948296628,0.6611438923605972
0.6003483284574765,0.5810582293119901
0.6692287742513923,0.6603597557981524
0.6697692297664758,0.674500399426238
0.6492841537940242,0.6379387559745289
0.6799974876397326,0.6848729393721686
0.6590324558972248,0.655892572223474
0.6558984305227464,0.6417886637639854
0.6627706033431271,0.6523784838386415
0.6788447294999265,0.6614352013593413
0.6431848831854888,0.6480272294340665
0.6573802441434313,0.6580489099745256
0.6400367812185949,0.6448715088404114
0.6631915455695893,0.6678677824856978
0.6581923318688767,0.6398465213702016
0.6738691728264985,0.6787364844079788
0.6649952369301622,0.6468830143046287
0.6770083037042488,0.6712276472078993
0.6361757268656847,0.6161956580237746
0.6603634963258643,0.6422982949955476
0.6577464945494185,0.6624229713518135
0.6631143798856497,0.6678747778479301
0.6429714083140505,0.6477868184422633
0.6734488319021966,0.6622142767451172
0.6649627107443377,0.6696326751975861
0.6553800684502455,0.6389272520792574
0.6479683699703496,0.6294516125776105
0.6558258582840473,0.6605839504196065
0.6443237807199842,0.6249373824089441
0.6531663524779472,0.6396999362051117
0.6791342679193596,0.6838933706860029
0.6514085399453218,0.656168759945712
0.6558911170831531,0.6606159931941327
0.658551559252944,0.6559790449295313
0.6612523024746384,0.6660082863989775
0.6503584299938341,0.6329308799176393
0.654395246392922,0.6592048800225145
0.6691514341062518,0.6512821635999033
0.6092340825777791,0.5885776525225281
0.6642002491252061,0.650769573130183
0.6628467591244461,0.6439724116154913
0.6523872268956037,0.6494723574267669
0.6702858898379723,0.6750075607169238
0.6584079190567202,0.6530372586146287
0.6310818563605322,0.6118444669111216
0.6583929720719157,0.6631258973237935
0.6618563777096879,0.6459721344430773
0.659802616369856,0.6584610625440678
0.658249617648863,0.6615391604577482
0.6690182474556352,0.6737518387414283
0.6585732117363634,0.6591646441072356
0.6616186733430602,0.6664071794456798
0.6593561910720107,0.662810160578351
0.662089435346666,0.6436838050289233
0.654382836417631,0.6521609070402494
0.6623923213600156,0.6671548039133366
0.6560841129214344,0.6607959941252828
0.6480686355124562,0.6528351078567867
0.6507516796629139,0.6555571369464452
0.6606252762972195,0.6637678154311658
0.6612952499895162,0.6448035192041622
0.6514136086397061,0.6453115513004044
0.6639631685433628,0.6686536684760618
0.6516979455832804,0.6431068826452415
0.6216762598970315,0.6035097792474721
0.6631344152146692,0.667823379054763
0.6673732625345189,0.659625549371957
0.6670919357914722,0.6716641457304436
0.6574957873211489,0.6462281741058719
0.6609443166155574,0.6657514798548949
0.66977077747059,0.6691647582702469
0.6603591551653493,0.6652021323771413
0.6548647851060375,0.6596271327436761
0.6509594689273805,0.6557164767762218
0.6692726189485985,0.6610742073914683
0.650713017472025,0.6554604979632281
0.6606083839272212,0.6654395562894154
0.6704013779656297,0.6571922343113389
0.6642524717113181,0.668972541015073
0.6518259801261516,0.6336280466028585
0.655392671023102,0.6455868596200222
0.60277614020352,0.5829368169268079
0.6659458168800372,0.6707133969001691
0.6561170728491021,0.6539292243166006
0.6596895658710803,0.6644572281865735
0.6808938712646303,0.679094142527477
0.65254305410257,0.6573004042219487
0.6539972007889732,0.6588083621028394
0.6560747321741014,0.6455234077500538
0.6692369695733414,0.6651830340648556
0.6498590433205713,0.6301668330939612
0.6653964043327906,0.6702012246465098
0.6572852961217858,0.6469277123663655
0.6616683485646251,0.6473516677327107
0.6579973178081509,0.6627815899829284
0.6753411638723621,0.6677118612937494
0.661148703139346,0.6596754129995966
0.6747995557646048,0.6723698283872448
0.6642835438616521,0.6690305193286579
0.6577512757937574,0.6590927191174323
0.6651707393941364,0.6698933725660308
0.6635703086311341,0.6683412063259186
0.6642185139686115,0.6689124474433772
0.6696928392813005,0.6744227072739963
0.6495112167078917,0.6299305414749076
0.637883676990253,0.6195132673673245
0.6572729171973508,0.6619535929269184
0.6385056599674653,0.6202966038007564
0.6559520400226513,0.6607388069606499
0.6711233686310507,0.6758908157742579
0.6690765016035244,0.6681135147924444
0.6651237340327791,0.6699780049643245
0.6497218565519778,0.6544810619793695
0.6535034976827996,0.6582424428773039
0.6734772492867193,0.678249526049926
0.668618081871376,0.6733239960128068
0.6634063503667745,0.6549892245423599
0.6608573400184665,0.6655705312205007
0.6581557951162241,0.662893089555032
0.6620361920212517,0.6641391047579104
0.6671527163189371,0.6718658265163028
0.6645408569206496,0.6692756840243838
0.6633420214696908,0.6680517302923409
0.6707531221019747,0.6756148170562266
0.6456285865519564,0.6353210406701018
0.6654129698113356,0.6687074338881374
0.6668840858507417,0.6717336205672112
0.6593302455185097,0.6591107050325813
0.645970068892738,0.6508103324887224
0.6555433776343778,0.6602971448842749
0.6265806279315194,0.6066730523455374
0.6744893674289953,0.6793171250055812
0.6709139889379298,0.6756744766708007
0.6681671661307204,0.6666654895249475
0.6710710293110048,0.6757401670841091
0.6578844504138703,0.6390748048465493
0.6684578783657337,0.67339865343202
0.6557037339416705,0.6587524213095608
0.6625301314056116,0.6629626983963215
0.6551513271715534,0.6598584130994917
0.6632576069210586,0.6680641468767651
0.6665392029235068,0.6714022283602517
0.6132552826493589,0.595165724339327
0.6693915180908848,0.6715470007341863
0.6677175602316779,0.6724497448199979
0.6665807609954293,0.6554887221051562
0.5973925627671436,0.5776128527127231
0.657840843209163,0.6393936863050802
0.6412013869404044,0.6225841391662463
0.6609636060900961,0.6632411448123188
0.6740201639196325,0.6566246028940518
0.6688034674179664,0.6735144990620041
0.6544205414735899,0.654559665303565
0.6242864763170871,0.6048358106557035
0.6568820591348091,0.6616350893639025
0.6564355337085521,0.6611904200187205
0.6536514089955705,0.6397911585016167
0.6585568581881498,0.6632776673193992
0.6740199140714114,0.6787563854519647
0.6309785390972532,0.6114243617827425
0.6600256408111143,0.6565952041471876
0.6557444268167313,0.6605240369212755
0.6496321164280081,0.6544124263082081
0.6464552300975144,0.6408871703263168
0.6550598316922769,0.6598209813433894
0.6559277221400874,0.6606357804317118
0.64736621205736,0.6384424944556875
0.6674219235351526,0.6721282266053024
0.6636297889963159,0.66251537153516
0.6449414383845173,0.6242624186514653
0.6586260069172922,0.6633020055756653
0.6757660619890319,0.680519795033446
0.6097577418654035,0.5901128110936124
0.6643708018824953,0.669117428374955
0.6580417558915589,0.6403390511274007
0.6597600648785387,0.6645006205423315
0.6640332020880819,0.6489566674694514
0.6417056264219965,0.6224766939500511
0.6524309478531535,0.6572451415373662
0.6635604079499862,0.6516202307960666
0.6649442119653682,0.6696489799460106
0.6685884049029742,0.6732872136601761
0.6193033576550546,0.6005562996424864
0.6747659035111442,0.6795942306796982
0.6400438007332102,0.6432542039107644
0.65900541222209,0.6637287268300074
0.6486845561783445,0.6522544314713852
0.6603625905968838,0.6646683654976872
0.6595839060442634,0.6644120710899463
0.6566901834213108,0.6614071766278575
0.6742094700436148,0.6695928543953575
0.6506361090024099,0.6554603723808949
0.6557392513614145,0.6367721733809508
0.6668749525786026,0.6716494866815536
0.6652428606185206,0.6699678794935852
0.6584777054317225,0.6632155313794699
0.662082691708763,0.6668798510004651
0.6660899587815294,0.6656714792693366
0.6547915629258292,0.637343788138899
0.6662203816004185,0.6710022605304635
0.6686982149141018,0.6517140307155809
0.657116970442206,0.661794294163195
0.6629431515187536,0.6676748584953606
0.6449752621602558,0.6276415567021127
0.6567721514533474,0.6614930785512791
0.6487752965454162,0.6535511346848337
0.6619581399293095,0.6667404564053537
0.6599619268640008,0.6599905295069274
0.6651778098257434,0.66992347366732
0.6665974802860871,0.6680679747066735
0.6683524001113406,0.6730750954184104
0.6685249603231345,0.673487038324625
0.6634610988104246,0.6600637498580627
0.6646096913407167,0.6693741827875946
0.666942694095206,0.671704926015477
0.6612210152540798,0.6557626006091875
0.6673895677916033,0.6636770811385145
0.6657515296356815,0.648415871075715
0.6507102306265509,0.6556159983637626
0.6622566587217796,0.667003910387514
0.6804868105980039,0.6753995499670848
0.6658848436087947,0.6557833210357179
0.6769631407145213,0.681817724758001
0.6761854796085562,0.6810340885261933
0.6670693029680297,0.6718822789639131
0.6582472759139258,0.6450957930185088
0.6467632921016105,0.6515898269203719
0.6357967039694526,0.6171412134515433
0.6531992659769356,0.6429444637519208
0.6676234426589487,0.6723811776135116
0.6647015721394256,0.6694673763777459
0.6681646162762928,0.6728425424475399
0.6491644008128281,0.6298965709469011
0.6674325125331506,0.6722810681687339
0.6641738356460481,0.6688280163477661
0.6680948229251368,0.6727947098478697
0.6663241757015668,0.67108599690215
0.6499167250321437,0.6483072842469052
0.666976442798057,0.6488475621555537
0.6519728804595316,0.6329174708517563
0.6578456889034887,0.642480104717019
0.6650680473455717,0.6697225863441921
0.6712004312777489,0.6750584953366414
0.6606544398320788,0.6537858297876821
0.6678251157838152,0.6725432696467261
0.6561981403729041,0.6608983910640236
0.6747842405786458,0.6796993106395964
0.6538682163797338,0.635098034529244
0.6669108479473032,0.6715987891352936
0.6781075259426496,0.682940093004563
0.6702239756187152,0.674994071369183
0.663784764805327,0.6555141075879453
0.6644553567357744,0.6693136775593774
0.6701855118291751,0.6607549349471453
0.6625774523709598,0.6592432687968415
0.6641322940791201,0.6464918987113697
0.6553456451041303,0.6600452138223036
0.6664738119008828,0.6712990889472612
0.6665878056044157,0.6713064501238348
0.6646252191825021,0.6693559512231922
0.6431004566798538,0.6376466922234382
0.6668688898263997,0.6710434112224505
0.6723222280225558,0.6770979248168912
0.6589236606915873,0.6484895094808141
0.6536345290138347,0.6583684974122701
0.6683377800966219,0.6730498923850267
0.6455528125389526,0.6269013223555674
0.6708623093609626,0.6756010764729417
0.6579924118632455,0.653428559280675
0.6712778364961152,0.6760984836382049
0.6665740140558212,0.6712970903194068
0.6661341690986573,0.6709832788565016
0.6645319962732279,0.6464737861888733
0.6226845197600639,0.6034346258288397
0.6425516109992182,0.6235787694755572
0.6698922966424304,0.6704606971443654
0.6595220546105184,0.6584792723959383
0.6457292794864955,0.650531148880424
0.6573319116946847,0.6469811337623677
0.6555079926357603,0.6603192389056608
0.6689925293127202,0.6736903687427297
0.6624588987117865,0.6671737540432487
0.6562480457539231,0.660968640246027
0.6712177658944165,0.6555632153030678
0.67630558451098,0.6734099895986936
0.6619640081116718,0.6667585391632858
0.6642044429159295,0.6650910333090645
0.6651067074701023,0.6698716643475758
0.6654652293145169,0.670252899127641
0.6642704459816132,0.6689313702646489
0.6666280193036911,0.6714429009065337
0.6510965630782757,0.6558261441298422
0.6625358028381467,0.6445859357201993
0.6662794669045917,0.6709944318730381
0.6685105651187168,0.6731759833724371
0.6623464840480413,0.6437782233555789
0.6667033270251095,0.6715208306283167
0.6632063115515167,0.6678783682131474
0.6149814764564527,0.5969517984593846
0.6488866798354396,0.6523924251368999
0.6560194608412615,0.6380099793646821
0.6720567288891844,0.6664168956608081
0.6671202069135762,0.6718153485637843
0.6505541698370775,0.6553417760141531
0.6403892893686518,0.6208076361559574
0.6663061982442317,0.6526392107179166
0.6580147605042167,0.6476744354748851
0.6577442142738679,0.6625262996600465
0.6613074165906022,0.6603709145254063
0.6762982596252298,0.681027927361831
0.6661401467750614,0.6708767735033769
0.637137569004447,0.6171643955267929
0.6325585354892661,0.6137401034069224
0.666511440102685,0.6662288964470715
0.677904849325117,0.6680963940345083
0.6561478391945923,0.6472507590839607
0.6485739159344482,0.6533819359724169
0.6651913308481077,0.6700239458071462
0.6600201764607693,0.6647671310667503
0.6627010067895569,0.6673909896486051
0.6705638812836742,0.6754921998695534
0.6623351847714158,0.6547707592648122
0.6602621467957981,0.6650134439230473
0.6563024600691056,0.6591674381501555
0.6513487133689178,0.6562058062268407
0.6657467666113916,0.6705883952006523
0.6485799214365616,0.6304112998062003
0.6469849292558496,0.6279707807131905
0.6716122844411776,0.6765020342293845
0.6662199058400237,0.6529742338286261
0.6527364474511682,0.6475308748144016
0.6634349586993535,0.6681687485790321
0.6645766456697048,0.6503400296193735
0.6636954612494625,0.6684617526860307
0.6676733038949673,0.6723983919505208
0.6663174245664971,0.6677861357742128
0.6672068183488644,0.6720381566341371
0.6543654112808863,0.6590914772386888
0.6680797207986352,0.6728665917863373
0.65419886532243,0.6590359648443833
0.6601132959676544,0.6416752162796977
0.6484951397320255,0.6533064416198171
0.6509462862601336,0.6336125466118436
0.6576594935689106,0.6477384896744633
0.6623958528171602,0.6602664267096252
0.6500495620258753,0.643591483505224
0.6625595605149202,0.6444131177910252
0.6686975824089016,0.673470709708993
0.6508866653268177,0.6556281765808799
0.659149473740591,0.66390703859159
0.6679867282700546,0.6727730158257926
0.6617471240973971,0.6463437926563069
0.6416685459882662,0.6223906309993583
0.6585868274727585,0.6633601016490509
0.674165754195152,0.6725792585836825
0.6614565348969514,0.6535460909711802
0.6643303431507029,0.6690813852822998
0.6607297231104475,0.6655136577948533
0.6563022102234192,0.6610559929639245
0.6638051914912982,0.6687096434766948
0.6652321509268041,0.6700018854111485
0.6634838694910165,0.6618487002904238
0.6507482155860427,0.654993736324764
0.6473929217868921,0.6279616288834675
0.6499518686550634,0.6547136743733786
0.6608855199470858,0.6655726439907682
0.6624632871840161,0.667292071698991
0.6761403811782499,0.6594750581187598
0.6557663732228429,0.6604701738591283
0.636417246459686,0.6374385597193989
0.6549507580288039,0.6597790821090544
0.6732653083053105,0.6779823505697486
0.6610727788983822,0.6428388655217773
0.6451837609743847,0.6268898687133438
0.6648014432622249,0.6695813266866714
0.6589446997429962,0.6451803849584525
0.6730570249785928,0.6763524969311788
0.6575014657333832,0.6602081148060663
0.6763528055105819,0.6811517491671149
0.6273387913053265,0.6068377147304203
0.6641006634745308,0.6688343703344974
0.6550862183927096,0.6598229269168383
0.6572758874482016,0.6621143706966536
0.661142373313966,0.6510410828696381
0.6669206367923619,0.6492220244691722
0.6586198695134442,0.6513750479974959
0.6385292641926441,0.6361005022444721
0.6619602298896182,0.6666300241929431
0.6535152112392478,0.6497147396352642
0.6527926294539219,0.6407312717746494
0.6529609030634375,0.6365714707935847
0.648602434283418,0.6534060783833053
0.6423574693808242,0.6471803078111141
0.6655538030300724,0.6702499160044482
0.6678362102346882,0.6713922127810625
0.6572016570793018,0.6619289252980143
0.666326179839215,0.6710813030035773
0.6534512975188466,0.6511511542788749
0.6546429645988002,0.65944978828542
0.6567114237528294,0.6614677531326436
0.654499639214511,0.6592573500418987
0.6497862933098723,0.6545914315731545
0.6626179152033738,0.6439251116445729
0.6641132611239691,0.6479342782009733
0.6559207684313794,0.6606908885280348
0.6602495775145191,0.6535488176168841
0.6789143475852194,0.6837375488086639
0.6523093635043706,0.6323099981168389
0.6728341758704912,0.6629425442193103
0.6556051609329583,0.6603777545426882
0.6493783205471255,0.6541532476737308
0.6521271514636884,0.6568891265700376
0.6560773446379,0.6429061238876399
0.6566850085588388,0.6614341352232804
0.6629262738724199,0.6676333953615328
0.6656156253093257,0.6633884210980494
0.6686692180842723,0.6734394443589213
0.6537467034292507,0.6453295684060296
0.6703506403025062,0.6751326216154434
0.659925801420135,0.6646830957132603
0.6502703210912952,0.6531432132859671
0.6695224825339168,0.6743754836972113
0.6554769758295979,0.6562933864999602
0.6478858952204161,0.6292859024781066
0.6518159336713851,0.6476542029609456
0.6653581054193392,0.6615934389244591
0.669070151183536,0.6738893690148171
0.672940497432359,0.6777607589678978
0.6405196668203273,0.620537070937315
0.654486781657031,0.6591817810337425
0.6551981285470156,0.6600413237357801
0.666648767747636,0.6655365071570716
0.6591885743866195,0.6422062716139662
0.6505468226941866,0.6535286494848213
0.6506693911191972,0.6554854468046971
0.6162597904693349,0.5978178357781082
0.6564851869035645,0.6594820563295974
0.6587132216770929,0.6634637883067639
0.6478732595529927,0.6526729685633648
0.6723672854117007,0.6548821573363907
0.668961026378622,0.66305374008291
0.6404370172777935,0.6225189976734563
0.6478754029151763,0.629625335473849
0.654147722030163,0.6518284577867262
0.6615079962233777,0.6558110820246148
0.6507330193842753,0.6555679439467728
0.6301315067177129,0.6103167203773409
0.6666212060694912,0.6715560708363859
0.620216038449279,0.6019636298793737
0.6694308075272895,0.674116559468604
0.6242575394538451,0.6054372360633818
0.6579556618824112,0.6385898853238723
0.6662736861916678,0.6544906103748238
0.6618579613878353,0.6666121343687341
0.6427354512386783,0.6238597269158337
0.6575681508628033,0.6623221497704719
0.6557102388756636,0.6605018747194742
0.6658097065780051,0.6480035715681991
0.6693265360090358,0.6740093784638039
0.6525733150400214,0.6573055359267886
0.6739671889475239,0.678723564405858
0.6669190546275636,0.6717456436378504
0.6724528461658659,0.6732622175249894
0.6455916844976858,0.6260751166693672
0.6708050018504588,0.6754697069775017
0.6555513736872971,0.6379977036735813
0.6584383123680994,0.6633436661707506
0.6249637484930065,0.6073289736256267
0.6586108490920972,0.6633301239478476
0.6568245123656119,0.650491833915421
0.6578287999974837,0.6625689074771555
0.66746011753603,0.6721604783318789
0.6609185172906725,0.6656522166096116
0.6759448783877088,0.6807246150638472
0.6663257532926805,0.6646691715277895
0.6570905580782971,0.6619571808808409
0.6798991803261659,0.6846478093092577
0.6672784573049586,0.6720937764046346
0.6447554407495726,0.6255535768634259
0.6526513045391212,0.6574897107642804
0.6648198049511502,0.6593042452426727
0.6732006325641323,0.6779267986265012
0.6439228834686689,0.6248184073310242
0.6312139671203477,0.6129607382591251
0.6627467922809971,0.6674893624180445
0.666120737540487,0.6517090270724408
0.6595085425635008,0.6498050272144028
0.6571829007098736,0.6619224252948295
0.6486205796179497,0.6287141654489806
0.6678325837890839,0.6725674192667861
0.6605279952520229,0.6417573777008089
0.6719402947824704,0.6748001211749756
0.6498032927945268,0.6299748317555027
0.6671308927971836,0.6494223949088211
0.6591008992643509,0.6633753602205933
0.6638357949858956,0.6499810132740643
0.6830220725332151,0.6660427063773474
0.6626957009990744,0.667478057333831
0.6657504026254994,0.6704435506848812
0.6649888745570215,0.6697236035963987
0.6639153114474765,0.6686697767365731
0.6643621138468172,0.6692147503293667
0.6474928967593339,0.6451299126645177
0.6612192872163217,0.6520762073781875
0.6435176009201199,0.6405697896828246
0.6147788071196001,0.5944877705010506
0.6438817209082273,0.6250347818135387
0.6439890741649276,0.6245213060078103
0.6651883844955055,0.6649215342984842
0.6835842162890484,0.672945401973404
0.6669452258809135,0.6656821952944625
0.6558479006451204,0.6606102470121935
0.6645293576556154,0.6692417420998326
0.6552231416095993,0.6532150610880791
0.6600968652849111,0.642062074576949
0.663250543127896,0.6680211764096563
0.6543961958262773,0.6591232181712441
0.6619381502041926,0.6666275268760464
0.655438090231513,0.641026312519007
0.6517782055168541,0.6323173075810148
0.6722766014592604,0.6770397560510918
0.6671392721153416,0.6486709058295943
0.6602111732889211,0.6651869942146907
0.6548085903502229,0.6356102010347883
0.6688836064176833,0.673661180246255
0.6427593415591732,0.647590909734888
0.6630870362947127,0.6678368816483208
0.6699009642261212,0.6747121891932624
0.6697178793571817,0.6745430253671272
0.6586618926439747,0.6634179325634341
0.6234916477035088,0.6044322827261269
0.6661990990890936,0.6708871286481689
0.6418611953502121,0.6391402584589079
0.6547770981664073,0.6594923438394913
0.6599155244836601,0.6538963749424576
0.6618742327237817,0.6666330542848844
0.6685217989108262,0.6527541163360794
0.6425467679203338,0.6234072845655951
0.6516051679918528,0.6563879862552338
0.6568296963302596,0.6616044089787502
0.6726730222051609,0.6696976829031293
0.6562423018717556,0.6369052947169617
0.6632033177062145,0.6449698005363502
0.6304675346274365,0.6111133948276585
0.654475991469734,0.6592015736999943
0.6112449220924812,0.5929723463370921
0.6564553092444719,0.661271816518794
0.6584261522703098,0.6631808347454876
0.6398702686411604,0.6223750172087654
0.6506054680296874,0.6553690054983604
0.6476365708282642,0.6446707216169895
0.6193013863251233,0.6010387800412944
0.6660735968239416,0.6708407922312243
0.6544755699067338,0.6592125897442224
0.6664597112933243,0.6711520008071585
0.664974065011493,0.6697850468372872
0.6564287407794623,0.651793822546824
0.6638171348158923,0.6594013628744343
0.6523899053113833,0.6571620767057584
0.6557352525403319,0.6557124327460502
0.6607118968143658,0.6654395836668667
0.6528537046805036,0.6556983652815196
0.6537988341900014,0.6356043260245848
0.6617710445349011,0.6665176489576887
0.6645212037635572,0.6692810859963811
0.6394369317005913,0.6195234710427597
0.6697869394888479,0.6745325741494667
0.6641461847892013,0.6689290631720908
0.6563548633021048,0.6610532993512501
0.674240084092421,0.6790746189046362
0.6495778071497949,0.6311660845185523
0.6673910336426674,0.665003295080712
0.6559512473907214,0.6606873394084403
0.66812635117496,0.6729840785024904
0.6530941175700075,0.6577909774382594
0.6672927630446146,0.6596268096934705
0.666375260441016,0.6710523120984033
0.6595868672412215,0.6644643447476041
0.667139222922951,0.6604317159379948
0.6478903740595139,0.6280699206939988
0.6604445534387676,0.6651334795840543
0.6652026547860916,0.6699349225955841
0.6619176546408541,0.6593049212200752
0.6621541630236691,0.6554150379733634
0.6555337048052581,0.6604108285708498
0.6580085170881572,0.6401503783786202
0.6711681968804508,0.676182860254197
0.6595233120433994,0.6406869348185664
0.6673145635495806,0.6586190982295373
0.6534839535133017,0.6349835350903201
0.6593249489448136,0.6443405134838122
0.6512325421350657,0.655973743135518
0.6446716662407037,0.625362492191579
0.659566620161421,0.664385457394745
0.6641669190146936,0.6691479996215112
0.656684128171688,0.6613880917774146
0.6656110857923495,0.6677463222633173
0.6524447301573559,0.6333125413734193
0.635456778764783,0.6164538282586718
0.665383083866607,0.6643905347285808
0.6715932399828112,0.6763221193778988
0.6668052873471556,0.6715470269454128
0.6633636368168182,0.6681142638524744
0.6606021452140735,0.6653458180065175
0.6604614106184294,0.6507751294882496
0.6610691690893477,0.6485243676216169
0.644512081928446,0.6241176291913169
0.6563431524056931,0.6372950769889125
0.6550086535282061,0.6597390377244282
0.6329136597214231,0.6146026978044515
0.6701872294032286,0.6751072162549334
0.6752383578649617,0.6799722108781066
0.6599795039025314,0.6647147850496566
0.6506019196078894,0.6553516513756746
0.6640150588594493,0.6688882792523216
0.6656046613548252,0.670472435868428
0.6623418123140496,0.6670553267006547
0.6569211752083091,0.661617860025285
0.6550948708778233,0.6412353779561784
0.6475240589647295,0.6401806656279985
0.6630831557188707,0.6457496934251177
0.6752331927746251,0.6678181830701364
0.6596964237985754,0.6646722649405148
0.5982390240830211,0.5790576254818193
0.6552109578969167,0.660004629851178
0.6217856551909168,0.6023459921831991
0.6680320993910971,0.6656634256123164
0.6631612283863644,0.6578478240002559
0.664717044445075,0.6694397205828636
0.6595498386474334,0.6643095357977163
0.6609751640120649,0.6656947528387964
0.6476115354829455,0.6524400946975786
0.6566451631205742,0.6614458430424844
0.6626258884556928,0.6673584591382772
0.648816068105702,0.6304022584332131
0.6639774409195742,0.6673089587243144
0.6724793158129395,0.6772485579477068
0.6743321340114804,0.6791777803214795
0.651589630200256,0.6563662934224137
0.66836928969967,0.6609281133630669
0.6638165398954083,0.6564091823221015
0.654654908216028,0.6362289805025423
0.6695524245880355,0.6556846955559744
0.6646636614145194,0.6694288385316586
0.6707396504184155,0.6755198924042347
0.6587660390554599,0.6603116931078137
0.6624088273217696,0.6671233727724549
0.6607866109747562,0.660226485998209
0.6519341816554829,0.6566874399905014
0.6665258139509347,0.6712189489106619
0.6648253575174387,0.647441540064531
0.6499293716133351,0.654701821218977
0.6183818480092589,0.5988784436556722
0.6560859417501821,0.6594804312162572
0.654181225251684,0.650496390745741
0.6497788489506218,0.6545161864552345
0.6171937022185414,0.5979371718455728
0.6440975313110844,0.6257610074324688
0.6346907146007588,0.6154557352987853
0.6597978898412131,0.6645078603818327
0.6356843891846016,0.6405562307298605
0.6703530986753934,0.6616817462424784
0.6527328951884204,0.6338294508068085
0.6628268549056661,0.6675868648532083
0.669083817210379,0.6739295202283296
0.6667660824900138,0.6548727681648385
0.6482565191106895,0.6300935772015435
0.6543109170005257,0.6590921559018499
0.6808802836129824,0.6856309070520754
0.658496256337505,0.6542406102014369
0.6595459621970322,0.6643030711548573
0.6462170724899852,0.626265841431263
0.6631716267124819,0.6679457552469613
0.682483145315095,0.6873866645131661
0.6624424159263492,0.6552351398053275
0.6597203325155188,0.6451923500630519
0.6520265394903159,0.656773629594648
0.6715113240963677,0.6762811799830671
0.6634404975547453,0.6681712968495517
0.6651346430453622,0.6481032300972134
0.6553921849920372,0.6548658294280789
0.6622466189951361,0.667013912609392
0.6586129470279871,0.6634382209896997
0.6710737505400275,0.6759020468384082
0.6656253135501109,0.6703912636866745
0.671822887519897,0.676560960696651
0.653217886433349,0.6343636351801114
0.6255484509675467,0.605592283367107
0.6666102410683603,0.6712972976578715
0.6637155189127306,0.6478251734545581
0.6675166342695237,0.672297618059764
0.6525329092162592,0.6573030672394067
0.6566835993396,0.6615148356032906
0.6141461719288887,0.5931877539158075
0.6611645016682313,0.6658824413272839
0.6539108282397751,0.6356944588566976
0.659741241426161,0.648005591871629
0.6666069775080824,0.6571791283168141
0.6590761084081653,0.6530071953948691
0.6582629056315972,0.6527471162936451
0.6529353727841436,0.6566776000837885
0.6627280247638032,0.6675211570477915
0.6689507949473864,0.6534179608891542
0.6615040670146318,0.6662471536053419
0.6673690968388267,0.6554651025069618
0.6707189744547668,0.6592992801980013
0.6431191600150091,0.622734803338929
0.6559556534311475,0.660764548464446
0.6452914621555408,0.6500811447898756
0.6497833542864436,0.6545110316962268
0.6591862387671745,0.6399824350359773
0.6655929808346661,0.6691052573460985
0.6555922810026886,0.6437612850656487
0.6580946541314002,0.6628283343957256
0.6733143353223301,0.6671473656086224
0.6768311269228461,0.6816085210074045
0.6621787390781484,0.6669034040810227
0.6628764794495805,0.6677212470724818
0.6761881883411873,0.6768233026486061
0.6494209348912541,0.630074880690775
0.6674976948020808,0.6542629005302107
0.6599798377494092,0.6615389658470009
0.6541748538861593,0.6345804014292564
0.6551494523782155,0.6359704859778565
0.6639054727679445,0.6686541013713507
0.634340710441763,0.6146518523495799
0.6682898480634197,0.6636024063980905
0.6590266614867354,0.6637489986049907
0.674652169233523,0.6795296389579994
0.6712882500538024,0.6760990671541804
0.6708261017058729,0.6661378722574082
0.6641576600466417,0.6690175533171132
0.6672299988984172,0.6564755062450438
0.6438261871952533,0.648643106157404
0.6636695400015671,0.665959915400485
0.6532427732486605,0.6342571161535128
0.6482130227737362,0.6529629739014251
0.6709705166330128,0.6757695549664918
0.6550517499848407,0.6598035620187027
0.6662714480566556,0.6540712995899789
0.6665071362581936,0.6594934515759084
0.6462371488306136,0.625724816375641
0.6551795014256503,0.6600065172669733
0.6676207138013487,0.6723110533870116
0.6664308781569453,0.6712599725449542
0.6733045785278282,0.6681484497707542
0.6644584263974761,0.6691833893313456
0.6492351622148229,0.6293872512436395
0.6438646154993564,0.6487094270209741
0.6609326587757796,0.6653882471768617
0.6660085113149303,0.6707574077142354
0.6682607503472661,0.6730883735745234
0.6651196356721748,0.646839901918335
0.6550925988236568,0.659870495626755
0.6687851101320613,0.6510602557718079
0.6327323815227156,0.6142007956512125
0.6355627718025544,0.616463997345833
0.6584354992298893,0.6632675880018288
0.667153110460089,0.6718596790561334
0.6546409221402738,0.6524275031495701
0.6608939582310122,0.6656788248258825
0.6629018883056585,0.6640348473063596
0.6568832221657195,0.637741241420642
0.6558267496762015,0.6605709845264967
0.6626955030286071,0.6675305556754083
0.655660309574998,0.6369185104391344
0.608971521276965,0.59047245926653
0.6605856780705088,0.665334925109367
0.6556394302706656,0.6603831272305863
0.6594076428319017,0.6626032195200451
0.6713309596214379,0.6760963330173806
0.6544223890381806,0.6353424574371341
0.6701726271117486,0.6750952487516575
0.6656957753810098,0.6704882370693463
0.6471001547198301,0.651879060471121
0.6627412553757526,0.6674230801572297
0.6610612174747761,0.6658782461684065
0.620392831360113,0.6013998761122251
0.6743031647967865,0.6791486165368259
0.6524200312635607,0.6494543885056194
0.6557331078232119,0.6604489721110066
0.6683917521770925,0.673198201201981
0.663186269097062,0.6444020512336188
0.6715162290282716,0.6640925625572598
0.6670181450594305,0.6717490528419607
0.6664884543641251,0.6485005071718897
0.6511659198526081,0.6346917118858679
0.664349301018998,0.6529731591923784
0.6640127253596788,0.6590884848137415
0.6479359862967176,0.6293330024659297
0.6783674800607125,0.6832081372816421
0.6668488134326226,0.6656067621358633
0.6738469939152252,0.6786153236032406
0.6584455588086161,0.6631646771994905
0.658871701297738,0.650218503016337
0.6614027932336443,0.6492916903121121
0.662672174414681,0.6673408390003897
0.6131039603909361,0.5937804256117084
0.6624124415908728,0.6671424109384256
0.6679384691168126,0.67277901974562
0.6509103969191576,0.6324409423523452
0.6625525709468423,0.6445018810775345
0.6481501557572109,0.6291968868935894
0.6671298973279562,0.6719574646636852
0.6726729878301236,0.6774841150112745
0.6643174935246168,0.6487483147240247
0.6686416222834337,0.6734372204591512
0.6688117806860396,0.673604529792852
0.6659036930570259,0.6706322715787466
0.6678639155351251,0.6725580674882096
0.6572792748073097,0.6619605044686923
0.6666822064943756,0.6715089105479819
0.645146134455358,0.6269222688414076
0.6711056396248658,0.6759262397245476
0.6651319651807466,0.6699031830822971
0.6571940901779212,0.6390319796171546
0.6612237058476196,0.658510160212867
0.6641337371007647,0.6689519936025331
0.6063571781396685,0.5860955757574875
0.6506216025098324,0.6317661440462407
0.6598530047321828,0.6567223824300163
0.6578542479654584,0.6626070901758039
0.6617324859309817,0.6664315749525193
0.6294700102892944,0.6102778389185725
0.6554264578860153,0.650827839602104
0.6596786689164442,0.6644245369860955
0.6572335379817811,0.661984742367161
0.6407250855403019,0.6209742657306911
0.6620971140347859,0.6605267214894563
0.6578509865573001,0.659033618513634
0.6746281671203829,0.6794832811890958
0.6572585435968537,0.6474667941600698
0.65326107957199,0.6352749466503052
0.6661907502471812,0.6580004123949408
0.6645346347593206,0.6459527149032611
0.664393503340513,0.6691732205343399
0.668337215539152,0.6730278434794881
0.6618718321040546,0.6573398645394627
0.6669823420173298,0.6595396334141228
0.6564124928668014,0.6611674227159543
0.651821416865276,0.6566172589760652
0.649707661555442,0.6458380668291929
0.6460070339719968,0.6281683661581183
0.6631128192152271,0.6678754247431546
0.6515573451174201,0.6329635329125638
0.6515576685901232,0.6481691202408817
0.6595055721268036,0.6642758698428329
0.659946582963002,0.6646207406558776
0.6674720028167103,0.6613371833210592
0.6556402513630113,0.6604242485775065
0.6525129278276364,0.6572622141772242
0.6749281484740048,0.6797527419582939
0.6607936193283084,0.6655270719634471
0.6482541248959177,0.6299152084874018
0.6595699694046555,0.6583551249834989
0.6299745566404056,0.6124938969777516
0.6601492246103411,0.6648994869487618
0.6688631012434891,0.6735732527280418
0.6637025963363002,0.6672824591180542
0.6558494651690566,0.6398860961982811
0.6686678111953326,0.6735008507917666
0.6261279168449059,0.6067416456790266
0.6588959638867614,0.6406058026963214
0.6602162519771715,0.6416364308534949
0.6344586571352602,0.6161725082340269
0.6475736238777925,0.6523543524871694
0.6638331125595405,0.6685643919582467
0.6584030577395678,0.6631522606959457
0.6556161251113106,0.6604162808236821
0.6552783617892295,0.6378871201931293
0.6584631614147635,0.6483106181036218
0.6633491798112457,0.6680257175465545
0.6616375404122037,0.6613228027347126
0.6614560944297311,0.6525983332497767
0.6539747786745799,0.6587012233382075
0.6538339908614224,0.6495819733873827
0.6707309353012497,0.6754872968238989
0.6569198444167722,0.6616017345636951
0.6625830768161736,0.6674631986799119
0.6596262697520866,0.6520400995106675
0.6581114380446709,0.6628366682990882
0.6708534384134602,0.675584586857209
0.6520363471740706,0.6447367694236705
0.6702709941893042,0.652557011540117
0.6408142586620814,0.6216210349329303
0.6671557122397912,0.6548740706785648
0.6453656213904451,0.6277296752123983
0.6558967877523381,0.6607767563226549
0.6595917690524049,0.6627610335422374
0.6492527755949852,0.6540917632965123
0.6453465517894015,0.6501381426029241
0.658370710243975,0.6502094825317193
0.6649550103566376,0.6544686630759791
0.6584210391973327,0.6630971547222526
0.6532586350793377,0.6580219896661982
0.6684667464449405,0.662276065705036
0.6352905396884323,0.6164348903957839
0.6324096000920447,0.6136081861693716
0.6630130630931044,0.6677538948849306
0.66820306594656,0.6732292498167496
0.6647968220668139,0.654293824781207
0.6592784693731132,0.6417959798693114
0.6799487841955136,0.6812220947855528
0.6683855009503524,0.6577678689602793
0.6546619443970375,0.659409217573973
0.6678718917772158,0.6726714031941807
0.6526057793449291,0.6411610284432753
0.655486732042968,0.6367002012704776
0.6629372376019795,0.667638785032054
0.6642303551162809,0.6623588757182995
0.6632401795717585,0.6606301339065578
0.6690965292531788,0.6649739971005384
0.6695269686741898,0.674330417433832
0.6664484895273496,0.6651885739280884
0.6632629165644928,0.661390706504602
0.6795499684912176,0.6823710078352891
0.6622186892097656,0.6511064056732152
0.6603941481363539,0.6413777420986232
0.6535431177682725,0.6525667608292844
0.6718356750903746,0.676535721551492
0.6753914632153464,0.6802012256726372
0.6726754473371264,0.6774431970803368
0.6522229744121857,0.6334639110724377
0.6650945636822706,0.6680417699089318
0.6606564701773742,0.6513538561458208
0.6547503989789109,0.6594646420709265
0.6621304984196694,0.6496366518469485
0.6575155968780724,0.6624971102146872
0.6231708799525713,0.6030076381136711
0.6506086117783305,0.6553842300557288
0.6687544167816245,0.6611297574971302
0.6543942262150338,0.65919073571834
0.6671140807835125,0.6651525183304834
0.655296470171359,0.637706864251237
0.6514661837845014,0.6562108377845978
0.6497031051454177,0.6545090428798789
0.6569527725859563,0.661696724631534
0.6684870153610545,0.6733038313615743
0.648967289475837,0.6537688762324767
0.6571960398839881,0.6538978903744398
0.6630186317217814,0.6488590420340108
0.6470564442557655,0.62774716697651
0.6562277102915359,0.6609804226618152
0.6660789037561681,0.6609200077255906
0.6593321376331759,0.6404190479004714
0.6434692593704878,0.6247051568942621
0.6563972601646281,0.6611201676556904
0.652757198353422,0.6335433908135114
0.6504493547240978,0.6552104328059424
0.6565061124449151,0.6612730988094965
0.6569994402737467,0.6617099033770248
0.6568371355132196,0.6387215803905109
0.6723861827127395,0.6746196622289475
0.6555190563794788,0.6602890112081081
0.652556604258615,0.6574013948095966
0.6519852418753702,0.6457356172640893
0.6301068795366567,0.6118119876153874
0.6333144689665704,0.6129360091750067
0.6693461324142063,0.6741491893043842
0.6672144284568986,0.6720497142578683
0.65762692562701,0.6624329964782271
0.6708138443903781,0.6754984263012962
0.6608251868764125,0.6656212883201696
0.6562446498275458,0.6610150400456918
0.6525628657887524,0.6332801045874578
0.6568010923655079,0.6539316348369979
0.6706335935868059,0.6646369571372537
0.6573459193513598,0.6517629927639665
0.6736480622244313,0.6783850107200813
0.6684885523151753,0.6731663949830722
0.6663752718887318,0.6682445084939282
0.66918864298229,0.6738640218784833
0.6703332108427261,0.6623291628177954
0.6716789086817168,0.6660383799555938
0.648679575947601,0.6293045106933783
0.6578183795838948,0.6626734204478784
0.6673042898772864,0.6719870147543021
0.6564701175682062,0.6389372253089052
0.6592953973469948,0.6640140704149438
0.6457371431237993,0.6505598918973742
0.6682626193267651,0.672933513841499
0.6330375332675979,0.6142553524967882
0.6341991221757662,0.6144766510777128
0.6600850080169697,0.6411093798637049
0.6726813390459464,0.677429012754918
0.6660114598441693,0.6708030612594414
0.6472549038098812,0.6278444684142731
0.6371899764486946,0.6165435060037036
0.6536575948904045,0.6343695469421142
0.6627534211258483,0.6675148886202351
0.652049827130669,0.6520327335782803
0.6671091242458569,0.6492917699354237
0.6601530123018886,0.652509346962768
0.6645511524214693,0.6692184043956884
0.6718766251932018,0.6758118294462616
0.6624092331855198,0.656674181030805
0.6547742467364185,0.6595523391512875
0.6591869607168885,0.6409671964704416
0.6607001177405788,0.6654770278215436
0.6240826805083408,0.6048549127778405
0.6608014285911445,0.6655181609374863
0.6564245440507454,0.6611523562456788
0.6717619646958815,0.6604776813324222
0.6863960108918301,0.6912648664362272
0.6602398918773473,0.6551880048018699
0.6337089642084344,0.6144295436008267
0.6374518895911546,0.6186949780352162
0.6352499725349102,0.6158520342964756
0.6388833591224514,0.6186144425178932
0.6648047070456591,0.6547026030238596
0.6662626764977615,0.6668348394130943
0.6566226408042363,0.6411787077842362
0.6492775604575125,0.6302177175758163
0.6589430095932701,0.6636828220519533
0.6673391606866742,0.6566953704824467
0.6581642820676791,0.6513124004373587
0.6596059648177459,0.6501114051187342
0.664775241040089,0.6546750206379155
0.6695715975198073,0.674405309652329
0.6444456836555297,0.6260427865782936
0.6605583836045152,0.6614515143300108
0.6607377028925407,0.6653961989587925
0.6493371932128879,0.6541089288642198
0.6617013139111492,0.6436819845684053
0.6567543883258398,0.6391180437655757
0.6720996036036069,0.6756509196108339
0.6618613442985779,0.6665895241060149
0.6648588659652652,0.6695803350065475
0.6502289059641247,0.6549906450867914
0.6674536391627852,0.6563398898268525
0.6638375873856535,0.6685546369418087
0.6678698937119139,0.656790384192488
0.6607106663499007,0.6654918338003326
0.6665417679066141,0.6712369765740266
0.6595289189738827,0.6635519949528611
0.5897672432860932,0.5705232750686579
0.6444008567707507,0.6492086945525479
0.6459239181653921,0.6263855416109914
0.6662294661699524,0.6672999688558425
0.651490324591155,0.6562248773602892
0.6501655382075023,0.6374189778158857
0.6493879541976224,0.6428242609023651
0.6620210148308658,0.6668408039388843
0.6681515313293583,0.653616086560876
0.6613159420646371,0.6661431469301058
0.636300019284521,0.6182944064572062
0.6559775860838702,0.6607770498549794
0.6624011570658224,0.6671654348388303
0.6557102127849466,0.6370616170577343
0.652272467255181,0.6570060966830428
0.6523258314839678,0.6571233047554663
0.6771052158076927,0.6679615875513166
0.6575900609159943,0.6616044944483911
0.6592709277168689,0.6404943843484232
0.667267301918187,0.6720559802454741
0.6705060809602357,0.6644271349809335
0.6739634605496737,0.6718998141871158
0.6533269296199505,0.6339790622432573
0.6540864168635383,0.6416098645937236
0.6133976562621125,0.595547196777973
0.6547936355338486,0.6595548684542131
0.669258635143276,0.6739480519881202
0.6680965321937757,0.6691889491708072
0.6727241782334481,0.6775559318061162
0.6570162227788949,0.6383158747188487
0.6522522140129476,0.6333397348501731
0.6743410281417003,0.6705377980057163
0.6583739997679057,0.6408631842632158
0.66182542339961,0.6666332200546075
0.660876310026893,0.6526772105274108
0.5927318072215477,0.5737744821817403
0.6634817559415959,0.6451485385365403
0.6621071390839336,0.6669646611371289
0.6606673646163669,0.6654569120535406
0.6728138795731777,0.6575813775979218
0.6647843228857586,0.6695124026011892
0.6465734669598613,0.6271856675437368
0.6737671449069969,0.6786394688050108
0.6512037552478156,0.6559586869680144
0.6676595524998398,0.6626083687029914
0.6711513323824199,0.6758293278094485
0.6713811915549968,0.6634029911520454
0.6575573122074522,0.6393870432451036
0.643209806654666,0.6480246466334044
0.6569278497398943,0.6616307743366101
0.6454744310221948,0.6256790436932194
0.6584435601071055,0.6631245574131082
0.6622701864682701,0.6670635716524458
0.646095880931759,0.6509368786307663
0.6670933011385023,0.6718694106344668
0.6691243845684939,0.6739235651654673
0.6701843736520604,0.6686164659569636
0.6693187631705062,0.6740057577712174
0.6452858944598932,0.6500893933728906
0.6249956980002905,0.6060276093164513
0.6639375275137859,0.6686646152229349
0.6581434120522144,0.6388387843636438
0.6646965859674077,0.6693535923306231
0.6493056669086907,0.6307777623172279
0.6466972751557468,0.6286274632235134
0.6847251741252383,0.6694318695022843
0.6571925228364389,0.661873530407388
0.6438958064548279,0.6252396206311948
0.646304697545372,0.6511424017139106
0.6617809317864266,0.6432315333290605
0.6540321732828184,0.6361648242782125
0.6651391865070576,0.6699452373326499
0.6687443872678808,0.6735602363404904
0.6501897104775256,0.654921099261239
0.6531846094427307,0.6345174649320761
0.6603950868774933,0.6651250272711104
0.663177375631189,0.6678958414518321
0.6583679829921822,0.6630443368509606
0.6605853876942956,0.6646021247679221
0.654678545089392,0.6594126424863294
0.6556765257421,0.6384992541250563
0.6478079599122806,0.6283826525775686
0.6487847056005432,0.6535905807221796
0.660099882558036,0.6648479980379534
0.6366992011945343,0.6169556074591376
0.6641657293021882,0.6689282064717054
0.6579659995551878,0.6627065334081318
0.6522717952359626,0.6349678587409657
0.6369860952107513,0.6188624523746596
0.6682761860013593,0.6577997907059656
0.6627980207393492,0.6674867164360885
0.6537186010739096,0.6512329884756907
0.6592629976787182,0.6483860520652912
0.6673325117630491,0.6623043459577066
0.6545163426215533,0.6410341788627928
0.6626578180137076,0.6674158372345549
0.6701253861242578,0.6748816640812543
0.6416045436300652,0.6212083972359963
0.6408159644243641,0.6223648940198259
0.6610471838466029,0.6493016992339182
0.6594069296511367,0.6641365697022485
0.6771832588562635,0.6819559830144368
0.6366749635440938,0.6179694003165614
0.6404676879803195,0.6215697306786284
0.6581091896247351,0.6412501943174602
0.6589195800065513,0.6462092083186695
0.639816129146203,0.6446536332061076
0.6568236571161155,0.6392875701984189
0.6595070445035569,0.6642048100704412
0.6547156463977484,0.635835835820785
0.6700794514284644,0.6748866866155242
0.6722067423279765,0.676915012572237
0.6541810339377256,0.6354922452872935
0.6599246098474848,0.6417596834156348
0.6455097634553695,0.6265202209927707
0.6474616153505246,0.627988277346977
0.655669527904609,0.660479521390315
0.6501941521980639,0.6549537674323312
0.6520093396801768,0.6567584558659796
0.6718185517929602,0.6765459259060127
0.676202937654353,0.6811733671942328
0.6638253804211715,0.6665945660016726
0.6709834807264834,0.6757053048025262
0.6628973486581378,0.6676810454486528
0.6753522022118377,0.671082408222199
0.6644791942961434,0.6469720262204629
0.6609084101339903,0.665700404282302
0.6648387853188912,0.658479329603667
0.661073657085141,0.643891050973892
0.6677586285811731,0.6517512477140126
0.6430661809133825,0.6478937719694171
0.6227595851193751,0.6049841926566097
0.6087785512737858,0.5892124331251815
0.6640560628867621,0.6688424656952675
0.6516901590942564,0.6483872097221308
0.6536764751425097,0.6584086152201202
0.6668828444307646,0.6716105266444081
0.6708585109135671,0.6756093971277022
0.6680944131764504,0.6728810808988173
0.658898203725845,0.6637121440031768
0.6740497975254687,0.678811381405094
0.6596572943490348,0.6643831322811673
0.6645093393541394,0.6682689796496688
0.6422742749526674,0.6241557879311845
0.6456161666975455,0.6274367831541232
0.6599795262714885,0.6647738265382761
0.6570847209046342,0.6618284407834388
0.6385642915480374,0.6192141236157728
0.6588206438510423,0.663582851640284
0.6788627121662417,0.6837950512266544
0.677742660725831,0.6624071088813318
0.6549155213929605,0.6596595011058042
0.6721203260662432,0.6701708491266276
0.670425111195355,0.6668357767218989
0.6459243921568933,0.6270907127931087
0.6728865873147813,0.6777357483190146
0.6738104541997469,0.6786197589066315
0.6371201586859274,0.6178795968691225
0.6663182522886911,0.6485073163176015
0.6494565437568186,0.6542646307845152
0.6576245689969256,0.6624568904135111
0.5920435174075966,0.5727678171631692
0.6639315422457172,0.6686683090047103
0.6524628120306282,0.633686582155319
0.6593372363475247,0.6640522652549733
0.6594561576604938,0.6641020776261515
0.6484818249889814,0.6290903347618071
0.6666816354834856,0.6714589645526129
0.6521411808529648,0.6461782726076175
0.6631479074691307,0.6503203015797441
0.6727357137488192,0.6610638397534883
0.6671363838353563,0.6719130535140035
0.6587413077271465,0.6634585652789345
0.6524587981568569,0.6517078108462003
0.6694648510837529,0.6742719544982633
0.6501969553399966,0.654984911267734
0.6727093890803056,0.6774216480612881
0.6600718737371438,0.664795350268315
0.6594482265794426,0.6476558432402163
0.669162414536918,0.6683014664249693
0.6514588166761671,0.656206282887005
0.6472012385745781,0.6279567042437804
0.6653956429883918,0.6702339514440618
0.6587530487400424,0.6634587499385279
0.6682999808527152,0.6731078432092477
0.6518564457120242,0.6566425117595224
0.6659991004894634,0.6706617745500645
0.67765146602729,0.6743840763439224
0.6659456339479823,0.6706471680288427
0.6725814853831062,0.677372663211022
0.6638501331666307,0.6540313406162447
0.655492935930651,0.6602911864168922
0.6636978615132263,0.6538056086991644
0.6494036092655389,0.6311361581009144
0.6543787337056064,0.6356644085122143
0.6582100153135706,0.6629751615845147
0.6666485886531779,0.6505078479360435
0.6733261166883799,0.6780873152676048
0.6436042898618741,0.6252367453218424
0.6403152184759413,0.6451930993696433
0.6614476714289953,0.6662775325115627
0.6512291544783455,0.6490893625836547
0.6622900445802751,0.6551563523137318
0.6722726296536153,0.677107096024252
0.6493912691082598,0.6542066602471018
0.6629282676288444,0.645166667238631
0.6677665311604363,0.6724284226283175
0.6554008617200014,0.646926402862854
0.657822289362328,0.6625521452354914
0.6428339556684315,0.6240760817836399
0.6453251658595304,0.6353779416132416
0.6575098872524363,0.6527060921497779
0.6466832832931976,0.6514798455157391
0.6720957497571405,0.6767710322722542
0.6719344545231009,0.6767199875661893
0.6465008542177054,0.6513120458479873
0.6620282831272027,0.6556536670262418
0.6439876368279912,0.6424797806383152
0.6423654261104008,0.6472213090078086
0.6406272388128011,0.6200864039438345
0.6348678209265781,0.6149819756060881
0.6634437574723213,0.6682170819211176
0.6671177487763034,0.6718482014606757
0.6515649359358289,0.656418988874735
0.6561308849466319,0.6493520290524508
0.6754129945991035,0.6802196328260542
0.6570773232599249,0.6618526288616651
0.6510721103728876,0.6316672040510038
0.6726222658081158,0.677337080042452
0.6782030079928854,0.682907923779022
0.65618206624001,0.6470731771166836
0.6527235563504193,0.6333312759054592
0.666146366983874,0.67095001732927
0.6679332190589697,0.649968391682158
0.6420620169238467,0.632964173567339
0.6619589530443009,0.6664213199354138
0.6768859968400972,0.67541319081431
0.6644238226214799,0.6691489532424011
0.6592403620803199,0.6639616916908082
0.6686900140832714,0.6558270855286158
0.6628917318394218,0.6675702579121106
0.6477611991720589,0.6288976412258354
0.6652394750209967,0.6691081784846051
0.6618448618537612,0.6665555132363382
0.6533634738689513,0.6581133719536176
0.6565088149762984,0.6612379566227493
0.662812440928972,0.6675321850442048
0.6617520504222573,0.64467703201997
0.650670137256026,0.6327195396938556
0.6611825482284512,0.6659532933773264
0.6706126279068401,0.6756254762545376
0.6613844026975102,0.6660748167865987
0.649430318784167,0.6414305165907455
0.6632439654136635,0.6651996325227405
0.6605953922544442,0.6653993986709297
0.6676953626714923,0.6724491813787392
0.6687733829379489,0.6735665672003992
0.6724630608977881,0.6773424928110419
0.6712637668200424,0.6759835105676089
0.6698276089192796,0.6690735118210653
0.666092340930021,0.6648067135781673
0.6613495205656279,0.6422896953143167
0.6602078351161506,0.6649765175154704
0.6706645651283051,0.6753990111192832
0.6621721258325919,0.6669030419673292
0.6516282878533125,0.6563540215581803
0.6577951281709483,0.6624843114076999
0.6688706724945288,0.656648814499551
0.6731446089283699,0.6598233299817936
0.6324122739654481,0.6133227261369293
0.6743744248458242,0.6791660105439
0.672769890212961,0.6642791406818513
0.6567603684873952,0.6581402242356855
0.6437796520554127,0.625043300559429
0.6657165323341235,0.6704789992328055
0.6381761551581075,0.6208050744264834
0.6675619024853459,0.6723191521170725
0.6616726718978376,0.6664346347512708
0.6621884288790805,0.6668830218667245
0.6605041944443295,0.6497868816897721
0.6532851477504946,0.6337884580673958
0.6240675938821885,0.6044518717567771
0.6659849637220132,0.6707803999892594
0.6563476194595388,0.6378997517821853
0.631664790942995,0.6126175918924146
0.6730818474536465,0.6558020602877767
0.6484897122686195,0.6296635313235063
0.6709291974110959,0.665759962539898
0.6682043727445047,0.6583668502809432
0.6738348297880864,0.6786906177314864
0.6616329396677576,0.6664036088731804
0.662894228596618,0.6677182270315374
0.653241280889385,0.6350492317207813
0.6712109735768811,0.6539544792750863
0.6521706588122319,0.639370444048595
0.6753740895469899,0.6801445575556169
0.6714068115757553,0.6761609108439955
0.6777712822372672,0.6825129142252706
0.6676549521100944,0.6623012499361334
0.6544772719734699,0.6592204853535218
0.6663526875441244,0.6710462391574573
0.6588141346215892,0.6406465448722273
0.6625917337101666,0.6498826414621426
0.6491326842827462,0.6502973252887776
0.6640014095430296,0.6504691934071667
0.6482241927015111,0.6285783415063844
0.6473140994531508,0.6283426527858205
0.6685685217184156,0.6733592011812388
0.6643159933673922,0.6690296192528803
0.6656646052879439,0.6703866145309119
0.6731965166424942,0.6779739119445466
0.6142262155070279,0.595279963583706
0.6642322932193317,0.6457238640932266
0.6535686611166818,0.6584152713497732
0.6391150974866131,0.621519280744927
0.6697282822940669,0.6738238778922081
0.6639021480750993,0.6685931015612372
0.6598046722336082,0.6645211811492535
0.6644295522271318,0.6645516560545237
0.6632646865653642,0.6679992349540831
0.6383636468094349,0.619132446841095
0.5869542844121207,0.5681990768051736
0.6578349907492448,0.662520869906692
0.6695473478711661,0.6742385584811581
0.673272862085246,0.6781129114610804
0.6586147455512523,0.663315865468177
0.6565635357868714,0.65811234737188
0.6640823542397869,0.6688382409673675
0.6637897173021466,0.6686038099513321
0.6615553477123577,0.6663171087438695
0.6655607967710394,0.6702715552660764
0.6544333502969176,0.6591750764189505
0.6567475111209513,0.6615264972782433
0.6611505701017443,0.6658595030471175
0.6399017194764565,0.6198563725860571
0.6489574416978763,0.6309141054313323
0.6664940323085792,0.6708747490557003
0.6522152733642634,0.6569447675259903
0.6634396845148818,0.6682835399960017
0.6563628015564167,0.6379895044919639
0.6701187927024186,0.6748703346148743
0.6678210115312971,0.6725657471102773
0.6644822972940325,0.6692194488454138
0.6512043063437012,0.6559285035202727
0.6698420210207394,0.6619271901066254
0.6530197171446759,0.6341828526269517
0.6728274891952307,0.6776516238623583
0.6558995291530738,0.6599157357724439
0.6717620593003276,0.673328823890662
0.6705126761661233,0.6751785456956552
0.6516289933263593,0.6333022007067037
0.6713012027616828,0.663700684561352
0.6538604110421913,0.6530409878199779
0.6558136470905686,0.6467326136855032
0.6720725425451608,0.6587112316955808
0.6591558807108573,0.6638703046813952
0.6551827854016139,0.6600156310290403
0.6579732323873428,0.6595019834118199
0.6545538083235438,0.659281446301498
0.6593398568784044,0.6640410172933177
0.6650613587257399,0.6467630637836096
0.6694451776244227,0.674131215339195
0.6594206947796462,0.64109517009754
0.6730921821909782,0.6714975226467872
0.6601201552801085,0.6470144648941847
0.6661766329524971,0.6708619521004455
0.6536608963273018,0.6363711154390066
0.6585614806975408,0.6633008022365446
0.6684982786714522,0.6731766657707622
0.6558003523000671,0.660082793609068
0.6669096370875008,0.6505850158447714
0.6578448314527706,0.662581016015588
0.6615500121768758,0.6662967251079027
0.6682788424995834,0.6600159755974119
0.6495227388996851,0.6543069941496251
0.6505656937594365,0.643188029198166
0.667424202831873,0.6721211661046939
0.6756696984600572,0.6804283248606481
0.6713751079656517,0.667298310755471
0.6744571248358382,0.6792304788435295
0.6665291532245409,0.6713682618722802
0.6214725493608908,0.6024945464463745
0.6693377296503263,0.6741426349874289
0.6610249841870509,0.6657538244212797
0.651313838575051,0.6325300227306925
0.6564914588832882,0.6378991199640511
0.663151144025926,0.6449900477558521
0.6599563783918139,0.6414647773542544
0.6626070754602698,0.6460347547858483
0.653373866129788,0.6338874046555918
0.6495030392727731,0.6313914614185565
0.6540266262542889,0.65877807055407
0.6607186227034133,0.6654528456750453
0.6544608700120264,0.659192863078929
0.6669453491548807,0.665628336885709
0.6426807741844043,0.6235405228071775
0.664065635420332,0.6463918133584481
0.6610633425957197,0.6658706615365106
0.6656038987306263,0.6691600720940921
0.6666166018013038,0.6556896454445008
0.6530909957702365,0.6578587621384612
0.6533816886354293,0.6581247717439863
0.6672316454076415,0.6719133187518749
0.6721631401353616,0.6768632075121006
0.6672080994636173,0.6720185380635536
0.6473428051135155,0.6521842310133211
0.6575630071243156,0.6536285979858429
0.6646187113360916,0.6693964919956813
0.6565651962803623,0.6374362623432135
0.6584527887764328,0.6631084589169589
0.6765283677139019,0.681264504586139
0.6687030975645892,0.6649654533476864
0.6500386443915,0.6548062325240673
0.6669025688473975,0.6715977289715613
0.6681778048576212,0.6728307226286138
0.6473714071910694,0.6521766594906774
0.6509346783889269,0.6558219674734017
0.6652685983191597,0.6699817784266295
0.655358680235469,0.6559691300167679
0.6692345686675316,0.6739425324206869
0.6632560999481655,0.6680367572897457
0.6510800079659951,0.6473385554864461
0.6644753978674764,0.6691931153143934
0.6636727079388544,0.6684135659228105
0.639839039572426,0.6339835142517326
0.657966497297728,0.6399750025780564
0.6552766933112445,0.636479194235601
0.6359716422380107,0.6160403821336667
0.6688519185548115,0.6735523816132417
0.6180965886812958,0.598822362713368
0.6688022778717974,0.6711192281016123
0.6613551318807551,0.6660603752297652
0.6706027453203467,0.6754240518063461
0.6717437356646901,0.654184029539114
0.6483680314981871,0.6294383264085536
0.656943666701409,0.6529563578389539
0.6672042797714974,0.6719436556008234
0.6639743260506356,0.668761528906306
0.6537258965147436,0.6436498820671557
0.6594069209213691,0.6642416404682084
0.6614230714287203,0.6593583553995731
0.6645337794996805,0.6568736515600463
0.6720095252710595,0.6691372072200823
0.6524079374547254,0.6571194526012979
0.6578140421205728,0.6498657385361076
0.6381988351135619,0.6306026229432167
0.6609785587641595,0.6495193632492199
0.6572452365203755,0.6444889637794302
0.6654234735469542,0.6472898466862935
0.663317617763779,0.6565374842796963
0.6740241569160373,0.6787925238579617
0.6511652843198065,0.6560264897137418
0.6602183841496537,0.6649375292800667
0.6397303034901201,0.6199497776016802
0.6433341405246324,0.6234237505889371
0.6662213997884858,0.6710529523649591
0.667210193362159,0.6719341568359757
0.6606126269215932,0.6653961045200599
0.664338026603474,0.6690858725468742
0.6575971575729374,0.6491089351826165
0.6615838456369817,0.6608534922299133
0.6496245451874099,0.6310178267389535
0.6681616539562888,0.6729515843347131
0.6773871522083197,0.6821617429763726
0.6648874767611922,0.647379614539206
0.6651399196836489,0.6687875009334858
0.6691534735334209,0.6624460369004034
0.6411877096274083,0.6233294197302209
0.6590436841745103,0.663766115938698
0.6637602836004589,0.6672959636660615
0.662071419889114,0.6667662945896163
0.643130835231415,0.6479214277155472
0.661934652677238,0.6666282848865281
0.6548367134998181,0.6596376423676575
0.6594238774455233,0.6467156175370457
0.6517673050498791,0.633305949605275
0.6550842119280526,0.636997198188989
0.6619805551668276,0.6579865286593957
0.6662017285296533,0.6709236756386945
0.6610561734640308,0.6658330142542206
0.6559939687566707,0.6408151382800051
0.6627110767198305,0.6565778458937271
0.6588383521762937,0.6484681834410779
0.6542157551635425,0.6350992937323762
0.6375631264046456,0.6178286614871853
0.6557363912893265,0.6434652699013894
0.6476423817234731,0.6473930318541026
0.6723682293676978,0.6670317168848323
0.6603813299193179,0.6619360338894971
0.656583881474315,0.6612847859811363
0.6660249153460894,0.6489897584096183
0.6443712002823698,0.6260055755569885
0.6637257640005891,0.6663741105580818
0.6490576594929005,0.6426528626045874
0.6584435262702653,0.6631827641969563
0.6619591982205488,0.6666827365579553
0.660575245525173,0.6533508731307938
0.6361864802788548,0.6167018595972611
0.6180314072715412,0.5990184271939195
0.6601372787235307,0.662134896798299
0.6482038837214261,0.6281917661807539
0.6601770990465641,0.6648879370431907
0.6614091795231891,0.642949472759939
0.6513074312492658,0.6331942714075998
0.6407588856099287,0.6230864448055747
0.6796123060670388,0.6844307643435245
0.6523760708120099,0.6331242436919259
0.6456083580899264,0.6265242736450519
0.6659815562832562,0.6627485211512851
0.6709068490685852,0.6757373321024883
0.6619929293019299,0.6667102859094792
0.670018403338207,0.6747389619621477
0.6673178218553587,0.6721205542091975
0.6612052933222796,0.6503587094056917
0.662385454997905,0.6671628317865234
0.6442004877338132,0.6256717885981493
0.6676319905528281,0.6501824966573599
0.6673106896159755,0.6658843187966836
0.6720576573115371,0.676855363018817
0.67292377592623,0.6775940548943256
0.6579954127814595,0.6456738038278708
0.6734533167334307,0.6656536211642434
0.6592895321723341,0.664073636421083
0.6746733266199741,0.6697999180598259
0.6728550513191848,0.6775676289658126
0.6390867044866128,0.6196995682261186
0.6647245142971552,0.6586627710974314
0.653884996005312,0.6587014398633674
0.6592159180752328,0.6496342611363047
0.6616610559535763,0.6664234618009581
0.6465091820221627,0.627047270892517
0.6582139100300123,0.6628817385001871
0.6525589008523075,0.6573080348388729
0.6750246739855952,0.674672361382549
0.6609281188818434,0.6656853100850677
0.6485437193537068,0.631012664848147
0.6488032682952298,0.6477413409824601
0.6686542534320237,0.6514382236584845
0.6638101336335834,0.6461639563641827
0.6579325494400773,0.662659502114015
0.6532730106718856,0.6348571287126181
0.6560054695478863,0.6387015772197625
0.6620226946799885,0.6667623471823803
0.656515774650684,0.6612199731999524
0.660865363657815,0.6656720967515748
0.6432785356499875,0.6481021672950554
0.6061578669489045,0.5874758936397823
0.6639432454881398,0.6686750080949166
0.6575206731400629,0.6403608571670312
0.6614587138273481,0.6662205682433783
0.6689949033868918,0.669387885581662
0.6637351868732329,0.6637019932233456
0.6643890181238619,0.6691073003223328
0.6539632519345833,0.6586962061265854
0.6586676335476964,0.6407867081357119
0.6515156988435682,0.6563163871654633
0.6530559546843435,0.6577958729588982
0.6631376291969517,0.6452650386888201
0.5760287871523773,0.556433929414903
0.6537006647064451,0.6572425112339689
0.6750347656357277,0.6581475822024943
0.6628450010338647,0.6675279590781971
0.6590825818820679,0.6638351384178051
0.6561669430232875,0.6557833875093872
0.6596099585045448,0.6644182231214397
0.6579413305172346,0.6627035893013302
0.6678951829550132,0.6495505577480079
0.6662639764163747,0.6710065306553307
0.6599206283247,0.6646549308630905
0.6521794608845637,0.6388356232308205
0.6647309808268019,0.669587662461383
0.6606289671119118,0.6572409756165823
0.6451213694185622,0.6251765828752984
0.6725652471514943,0.6773659427142429
0.6699163222638502,0.6746518304324564
0.6600888048786038,0.6648570106606193
0.6551208196437088,0.6363847679465648
0.6647741941996478,0.6694945555809855
0.6676972598339026,0.6724819302630847
0.6690211169001545,0.6699860503153956
0.6597503017239751,0.6644848131735666
0.6795798163818877,0.6844172590512144
0.6643684375960051,0.6691510546094738
0.6605900638711473,0.6503519309351692
0.6614176620246758,0.6591888859177086
0.6593155579136719,0.6427342311547706
0.6488263564057338,0.6307321774670561
0.6699354466085804,0.6747650508641115
0.6473334619051543,0.6521486037717886
0.6683375049196563,0.6731160229783348
0.6599086989237567,0.664638136436924
0.6542903610922668,0.6581306035075748
0.6519082385105099,0.6566482748481237
0.6519521596436363,0.6326055971092726
0.6514005976123344,0.6329858270079625
0.628341766534124,0.6088449544260046
0.6600710948867322,0.6647946030674556
0.6604418049412883,0.6652280223031748
0.6549533181649951,0.6362897743494597
0.6639983774210523,0.6504417426424749
0.6422103000974494,0.6244670196377766
0.6265477086906991,0.6067075309655636
0.6565005404854581,0.6388275473889246
0.5992915059031321,0.5781599412568459
0.6443659582172023,0.6241135291633764
0.6661071828312585,0.6708033961302968
0.6511662716812541,0.6559648616058011
0.6653558571292357,0.6470563032411791
0.6668287533123466,0.6715472897227358
0.6654904738198715,0.6652748526513033
0.6607689399273593,0.6654781879953544
0.6618897304527892,0.6469404630256254
0.6638383536517748,0.6460742312491684
0.6461746863495642,0.6510855828482192
0.6684669830549901,0.6731718195040807
0.6645551420801137,0.6692775288733919
0.6476495417788997,0.6288753112078604
0.6508705963090466,0.6556409385130195
0.6538798850317133,0.6586365567533803
0.6401202915600946,0.6449936580305721
0.6599998323384513,0.6644336589753248
0.6474900547237457,0.6293135555909891
0.6730575702033768,0.6729704539484109
0.6596326395031679,0.6442464301649484
0.6627178151149232,0.6674567926379931
0.6604412127515896,0.6619742023450743
0.6561002461923651,0.6609939142038748
0.6583373587145267,0.6631078995253784
0.6624600816481453,0.6549701140847423
0.6617676995655722,0.6635129622801325
0.6705760944036845,0.6753168379946137
0.6488483346937522,0.6536116710129041
0.6622916320999099,0.6670274171915741
0.6627962431349743,0.6568528585166094
0.6778691247009822,0.6826369006549211
0.6393529279169059,0.6212709719370265
0.6615260704300453,0.6555493437502447
0.6631764442979844,0.647441224203541
0.6653577729678265,0.6700681005050613
0.6362287156215651,0.6171924279447739
0.6578128931112917,0.6625659429082728
0.667284783380786,0.6570807217510699
0.6528050510524064,0.6575670437917259
0.6550445115160596,0.6524082419833432
0.6540344483055075,0.6352046933440614
0.6691232222683189,0.6602541559639278
0.6551465625852207,0.65993678827522
0.6684154298757164,0.6519217275722238
0.6626636838626372,0.6651982932400211
0.6557148012496807,0.6467590552541073
0.6339552399883632,0.6142172027107811
0.6644785568876379,0.6551827804254527
0.6637068115001701,0.6516599265256044
0.650731701121092,0.6536253974685429
0.6611417169179813,0.6659379321008168
0.6654790536982134,0.6702171077553822
0.6623762476664838,0.6500717836912516
0.6658004448480365,0.6705341695838775
0.6606520173142402,0.6417482974816648
0.627426296407603,0.6090739507092656
0.6675771612239535,0.6723831261904407
0.6722782496833649,0.6770063503737738
0.6613096783244474,0.6549522629257309
0.6314398489648474,0.6118898367653607
0.6639334334179593,0.6464459710899961
0.6678676207547593,0.6725811113787399
0.6592069670537879,0.6555412106476164
0.652960338565611,0.6577039211076378
0.6646124005293028,0.6694012900127052
0.6534901845117845,0.6352139979992596
0.6617645671493775,0.6664512816589612
0.651191708660128,0.65593839819255
0.6582655912321829,0.6630296034712457
0.6578094150012439,0.6394518123198867
0.6617716758557693,0.666511680092604
0.6636632831272153,0.6684934487359154
0.663700461415818,0.6684335842607319
0.6516832544358937,0.6473911761711925
0.6823634057896107,0.6873084852974589
0.6587441137050787,0.6615516174164243
0.630727715133181,0.6111534750201257
0.6644297303609822,0.6692120033485032
0.651365360027884,0.6520970386504714
0.6654472075591713,0.6703171754964364
0.6639000604719876,0.6685470650027674
0.6237340499374988,0.6058206837429174
0.6634530778127286,0.6572050665172839
0.6663209965665201,0.6600952473012753
0.6536156808024359,0.6583508112050755
0.66639193639534,0.6608881408099753
0.6695129893619827,0.657037144712113
0.6501139562432168,0.6548739542165589
0.6611650310913784,0.6658760433831147
0.6684886342723504,0.6554059091255695
0.6643048751652441,0.6690591365106245
0.6597735593747813,0.6645029373963398
0.6741831060272419,0.6789708606076288
0.6661005763582986,0.6624456919533385
0.654986176809672,0.6596921150925612
0.6587317387231976,0.6521109448542901
0.6339236512250735,0.6141095408949648
0.666741700895539,0.6716354498217252
0.6700596999222205,0.6654281537644471
0.6658930106420988,0.6493160870389691
0.6657976555645061,0.6704820289404313
0.6717913975052299,0.6765757690913525
0.6548406252410818,0.6596691425762209
0.6501033256005856,0.6548763754889334
0.6537594620596108,0.6584822249470119
0.6750608191428313,0.6797675804937064
0.660385314593699,0.6475945136372786
0.6526204872748232,0.6330202237705478
0.6620065761417339,0.6667722413442573
0.6486934949060207,0.6534615417442109
0.6351881744367074,0.6401073327014402
0.6755878849789497,0.666899376016804
0.6697089942749992,0.6746571080424115
0.6526332827981671,0.6574677248821971
0.6626979978446733,0.6674847376718025
0.6640178754026248,0.6688842178648617
0.6557772125595921,0.6606620173508999
0.6562661789358295,0.6386489388438792
0.6669261479603267,0.6716465077288556
0.6547101638136712,0.6356320863243139
0.6622793066711629,0.657000245588437
0.6744440763936652,0.6792140478072611
0.6696258526163288,0.663780675042374
0.6510004352007679,0.6557721540386612
0.6668222073712113,0.6715320361373245
0.6541838770784819,0.635305311635081
0.6731755271255112,0.6779773350496983
0.6530251864448353,0.6577604792562757
0.6593883491238327,0.6468231513362295
0.6672601192181558,0.6719897900605115
0.6603612564343235,0.6421711127957253
0.6570378607385923,0.6617290962724124
0.6584022604391226,0.6396903786253356
0.6455114667281594,0.6259507138976736
0.6732205398527734,0.6675684069300363
0.651618971843906,0.6321234890315544
0.6673588532784341,0.6618584904977698
0.6638298990777658,0.664705854533431
0.6615000379649714,0.6662662915871843
0.6597587490822147,0.644774677697194
0.6658480503445432,0.6705601256625392
0.6660242643998507,0.670770778489394
0.6599016304843903,0.6614875556766582
0.6590738521001793,0.6638502711811906
0.6602702567958022,0.6510531827801187
0.6559143855541452,0.6606687489620813
0.6489143208800525,0.6536472930587495
0.6710241026982835,0.6623137268149111
0.6635407420896138,0.668333437351112
0.6691769137857302,0.6739497429152016
0.6651340934868621,0.6483273713447939
0.6380444139790368,0.6195647955410903
0.6489757521553654,0.6538100303567965
0.6727830387660609,0.6775168163275573
0.6590620607596032,0.6637780677229077
0.6581423950183539,0.6551595232711274
0.6396610737693097,0.6200496651219923
0.6507509960740334,0.634663751250495
0.6483913685147217,0.6531797985553452
0.6617631031153199,0.6607946630947196
0.6664648037479666,0.6563090733514576
0.6249761032282771,0.6052664238843624
0.6317083296561565,0.6121492272096216
0.6665727576073759,0.6705237405477902
0.6493958893934827,0.6526429270694845
0.664533048804776,0.6473447147176878
0.672741168803439,0.6552604142243404
0.6575001906154101,0.6622110563436691
0.6657397076099408,0.6478734777423014
0.6741480162871518,0.6682281722508487
0.651393715223419,0.6561351497564801
0.6585745751930083,0.6551167298671549
0.6671875701478578,0.6720094470028413
0.6729446049055157,0.6695346275075678
0.6657963006781987,0.6705254833741698
0.6736924638937567,0.6603909656655557
0.6656757212279633,0.6628079694961623
0.6665188558962457,0.6714301543108403
0.654864833390252,0.6587088351722391
0.6490329956112141,0.6293402249487328
0.6610407637388165,0.6658486053386229
0.6588285316450352,0.6635938167726677
0.6632656797572358,0.6645966203770106
0.6590602207383094,0.6447299462560365
0.6619650447899404,0.6667689824364114
0.6628118746332624,0.6655974597059604
0.6660809814397546,0.6708178024129082
0.665105862075869,0.6698230946962063
0.6554548888223977,0.6602718977142783
0.6636462159223385,0.6649466866424334
0.6743263403660642,0.6606382972383067
0.6428380786162311,0.638682429533159
0.6592308560898589,0.6639648526123909
0.6620980793296503,0.666656587557481
0.6574401340591098,0.6622361538136146
0.6614118935580044,0.6423349140710659
0.6438805534846336,0.6241647294650446
0.6469496960494755,0.6517464508678991
0.6702738265672592,0.6709926096678278
0.6732255549716627,0.6781758669859981
0.6559637332972262,0.6608441596873592
0.6548647369017798,0.6597707868418631
0.6599438778675789,0.6499277485341681
0.6492360286623784,0.6291918311633794
0.6616725063896512,0.6441477223261636
0.6652014458277345,0.659811606018461
0.6446077959257612,0.6494252398918297
0.661986925773381,0.6667269911462496
0.6518479839626029,0.63263499157972
0.6678383741977798,0.6725524522837172
0.660084437508816,0.6411430661890578
0.6464391442201177,0.6279002880105795
0.6540959125628509,0.6358226812726768
0.6517708882198207,0.6334654322272599
0.6685201109449708,0.6713198914998381
0.6668419355877223,0.6715117177443055
0.6440835738420291,0.6237279776817968
0.6555558862859672,0.6602681349278133
0.6371643816898951,0.6193622217537424
0.6055419551491914,0.5861521556757875
0.6602902737948504,0.66495399002051
0.6732703627009834,0.6781629290377083
0.6642192662485271,0.6456519702420713
0.6564199519615158,0.661186872958283
0.6591521322807846,0.6585150531132908
0.6566768170815198,0.6614120736271426
0.6227772776234226,0.6046589405217218
0.6682594245822271,0.6730521958109309
0.6747152707400739,0.679523013820539
0.6508775057746525,0.6313639257677273
0.6635082339030164,0.6659316426074494
0.6622283159376221,0.6669529991845905
0.6602861677227088,0.6650942465423568
0.6608893803463882,0.6656910819401969
0.6345786488298029,0.6145993910968113
0.6697765779181282,0.6744670104778914
0.6751669532865464,0.6800412686653999
0.6548655788478326,0.6358819426354595
0.6606315901500577,0.6570282436646309
0.6451169627768576,0.6337841406641351
0.6586386988494,0.6633646283061421
0.649437345964052,0.6542192140101932
0.6583249336851025,0.6630907324760987
0.6549176005155813,0.6597060106056724
0.6658092295227755,0.6705609098506218
0.6570429849555937,0.6617846161974456
0.6786536073672472,0.6835366714204416
0.6507370862120648,0.6554950260138315
0.660861937246985,0.6624646115444087
0.6559909707594839,0.6440296300967593
0.6505028107442845,0.6371493932722402
0.6621556250997346,0.666967196926619
0.6510330103646123,0.6557925383866726
0.6662018018250406,0.6709488951067263
0.6370535799604615,0.6187672820199674
0.6569494856959947,0.6616971066304809
0.6591503159183242,0.6639623105781696
0.6617373935165713,0.6437924408813682
0.6680490102063903,0.672315958329106
0.6510435990126812,0.6557822072722059
0.67520029733387,0.6727867883432137
0.6759238437061298,0.6806549766735831
0.6589180859558905,0.6637294659184225
0.654362568897018,0.6357147111388805
0.6685660494117445,0.6734139477679176
0.660770865515623,0.6533714089979238
0.6561642385118996,0.6373480176646876
0.6662866389147234,0.6709663707750424
0.6562976809067055,0.658876192080668
0.6644921207060458,0.6608947337046549
0.6666251856773736,0.6712107423504227
0.6502692211619436,0.6550822103552819
0.6645899858954939,0.6518225515491792
0.6700346067914265,0.6747974247853745
0.6600804966440801,0.66439583625271
0.6610692073840124,0.6658478121606712
0.6716093137237673,0.6754217875992786
0.6638285245909573,0.662877908710133
0.6585866865804215,0.6610205939813184
0.6594789140184371,0.6642425521221831
0.6676930524636883,0.6511905479103137
0.6609561022116635,0.6657458552656924
0.6531680890114507,0.634326232898623
0.6782268512341992,0.683025541431821
0.647159995806781,0.6514482254705838
0.6505384503595151,0.6475642257857511
0.6651478244023066,0.669867724221186
0.6572671034797306,0.6620677524692034
0.6579811445789454,0.6628306968681318
0.642294037870092,0.62360579790323
0.6439811019767258,0.6488132026619832
0.6652593404748186,0.6699704104339295
0.6491271392887116,0.6296019132660067
0.6579377160062692,0.6627276038649305
0.6651099306015816,0.664061838641475
0.6679158787168906,0.6725780635701464
0.66313430497555,0.648478625451006
0.6481803262619351,0.6530087632402531
0.6595092869174213,0.6469503992962506
0.6661753460108644,0.6545174284622185
0.6632924492858155,0.6679764202236811
0.6578284179589553,0.6391964355822628
0.6560377112233879,0.6607781022875397
0.6607071375216554,0.6654419686230744
0.665670314022898,0.6702133065468665
0.657374362505854,0.6574653137099464
0.6551968068981759,0.6599796363779424
0.6639989652107529,0.646107494484808
0.6477482295131431,0.6275297220951219
0.6664919575968307,0.6477685096107662
0.6350319936336135,0.6169143650034824
0.6248848528367736,0.6057813771050296
0.6595986800903952,0.6643116806244841
0.656564871415859,0.6613607633452954
0.6633519099341332,0.6681075282148472
0.6588431515936138,0.6636115346377468
0.6445083276587,0.6313892615104146
0.6756189295029029,0.6804281019117273
0.6783972872265833,0.6828394179355245
0.6739567044273058,0.6670094587301683
0.6582709384518322,0.6630188072725497
0.6535978178601007,0.6348034491829964
0.6480381960249633,0.652812674545079
0.6494321458576859,0.65421638460636
0.6629067922543039,0.6676663600616137
0.6422822072608985,0.6232175807711288
0.6759991224051556,0.6808335353008508
0.6566191581142171,0.6591882731505219
0.6686385802573094,0.6734251091540429
0.6689398083922233,0.6737163365936146
0.6651780094172363,0.6700418674442719
0.6585669712826504,0.6589917551040069
0.659877404939646,0.6645707920653853
0.6540695588031759,0.6360011924793664
0.6490181600506799,0.6289208915398893
0.6817657546490996,0.6865247228285051
0.663480289275503,0.6682297250222424
0.6683813015407991,0.6731912817087566
0.6587786556782644,0.6625579476192966
0.6615903682025508,0.6662618845270325
0.6538628074337323,0.6586744560781369
0.6647135773114787,0.6694065827846779
0.6701855180700024,0.6583095206413098
0.6663329105291317,0.6566346180327914
0.6471957597937441,0.6519811481254387
0.6183447773797027,0.599885777408323
0.6578417615794105,0.6394428419216229
0.6567326885100622,0.6382236255885361
0.6648545317878278,0.6695698217532227
0.663130048049885,0.667815898001731
0.6542830684570778,0.6590021569487918
0.6635182693629813,0.6682448431704802
0.6670273690182564,0.6717433607441323
0.6668188856882307,0.6715042318189178
0.6624896870797733,0.6489802106540337
0.6583652359789451,0.6630923679416719
0.6580974351590201,0.6629642649950355
0.6454109876295155,0.6501953798082938
0.6741476428877122,0.6598156998003613
0.6329075733771338,0.6137230332897872
0.6624498272021409,0.6671660608863801
0.6658862334338121,0.6697498749106037
0.6586945146082885,0.663422539392522
0.6644374374966935,0.6669466926888077
0.6639475285411011,0.6539510196536117
0.6710029588444426,0.6756783327438907
0.6731654535060297,0.677866936836988
0.6675042461926568,0.6722725036401422
0.6701792858992925,0.6750275148111339
0.6570984956366245,0.6588886127041358
0.6639951192919917,0.6462798782582229
0.6679287784705638,0.6725950095072033
0.668332013444414,0.6592570219480826
0.6477133862214378,0.6524816070347488
0.6581876446133521,0.6419951445541809
0.6578840124276617,0.6627062827024488
0.6508298520530352,0.6547112535200786
0.6461448442806318,0.6509424069769211
0.6548055134790091,0.635489856712423
0.6670392442243869,0.6717329979649302
0.6543198388124987,0.6356246011313363
0.6525309441787467,0.6466036610808156
0.6629920782457777,0.6440441348311982
0.6699594161729399,0.6747198731024738
0.6593606237405003,0.6640880417751601
0.669107540826323,0.6734423859832934
0.6571756644962092,0.6505910347065617
0.6628168900350699,0.6676407937783174
0.6422796348903379,0.6228893797625819
0.6504580262419656,0.6441608215169279
0.6720692006488594,0.6768464068804931
0.631699436393734,0.6126433204080983
0.6616841009007951,0.666325417064869
0.6669606299919447,0.6717861475848605
0.6688178629823828,0.6736010150628466
0.657045533450269,0.6617674859784798
0.6624026036357785,0.6671467327962987
0.6828894241574381,0.6878770493272253
0.6494611104955346,0.654231763550789
0.6628594966510859,0.6676029442449031
0.6483842865157678,0.6358232434706576
0.6539718559301677,0.6587127392067973
0.6679983906123872,0.6727131564179295
0.6572434188489951,0.6523212898015458
0.6411592111111739,0.6459924430346538
0.63221297964623,0.6138351233245403
0.6683446875641889,0.6730584865972925
0.6634388599297991,0.6681441134354902
0.6662483334368088,0.670975657191099
0.663979683829907,0.6519525173551249
0.6370020866275674,0.6188086347064609
0.6642649162553576,0.6646249965139229
0.6764225493945828,0.6811584985358916
0.6734477367770564,0.6624459648026788
0.6542926776708913,0.6590448993500573
0.6466703009667398,0.6514576354846323
0.6595693044436514,0.6577188995197701
0.6636917902536521,0.6518623034608162
0.6505806217025814,0.6320664491752931
0.6695833182881856,0.6743474104228392
0.6391464253359406,0.619767919429793
0.6589960616663094,0.6638116530710871
0.6659956209998059,0.6523215198972091
0.659066959715346,0.6637591544342856
0.6536643436787763,0.6583769480227648
0.6636522667539426,0.6455262225125604
0.675125889712404,0.6799467049929754
0.6539882909457669,0.6358885866153322
0.6273354868319161,0.6076671808192543
0.6763473459217311,0.6685237178429884
0.6687843841192667,0.6540924919587977
0.6645749527113405,0.6650209609633276
0.6624005091098191,0.6671719785698051
0.6098797061188045,0.5893652598013776
0.6458976786019974,0.6267099659800888
0.6469531329009915,0.6283975371177185
0.6513843051240329,0.6327112067244846
0.6589982597334585,0.6637393820802431
0.6492881855696814,0.6540609190931064
0.6785224892163466,0.6832221429666874
0.6672804691343799,0.6720035994457578
0.6010080146156432,0.5817987282189133
0.660963704859986,0.6496894102732306
0.6674017709623419,0.6588594348358582
0.6526392912153108,0.6573705500908551
0.6610879078030053,0.6572228682089943
0.669625385330813,0.6744710740563422
0.6768187281515079,0.660526331422159
0.6664031171285378,0.6712240594363623
0.6775522947472076,0.6791412663737204
0.6557780843423353,0.6373240067478432
0.6712695633336033,0.6760117942182204
0.62960493949625,0.6110496081171946
0.6526179625305059,0.6341416827201184
0.6617145387711522,0.6438768472743537
0.6443003193119152,0.6249848201065707
0.6570144491803178,0.6398782387584998
0.6626475435745652,0.6550310656103983
0.665217619742537,0.6699565712444394
0.6612135195025052,0.6660324078919313
0.6528956132837853,0.6350610653641977
0.6647326609507369,0.6543433554132053
0.6373225115926453,0.6194275572336632
0.6634545582106074,0.6624574908756957
0.6626710720863709,0.645543720061019
0.6506980160404608,0.6432666718221607
0.673548786378895,0.6625251705818909
0.6506371576717481,0.651957818575457
0.6568860649766409,0.6522975760977511
0.6391643703825357,0.6208545088102815
0.6742125877476192,0.6789995904756199
0.6251690860304255,0.6057544984233597
0.6419584727679868,0.6222529214261574
0.6530750582691631,0.6524970102397336
0.6620190305508669,0.6666888065254817
0.6631068596325171,0.6541019318894172
0.6551411508642802,0.6598831372748051
0.6617106988526134,0.6664947260504026
0.6621369765104914,0.643760787850444
0.6608518675862158,0.6656142463814992
0.657403559275876,0.6555730776073503
0.6613359874295238,0.6468919904872251
0.6561321338368884,0.6554012307058853
0.6657544892363373,0.6705986801728553
0.6517607061539057,0.6564770932414279
0.6655199991971702,0.6481880056968276
0.6841670821273681,0.6890802143915068
0.6531382218357544,0.6341756137842088
0.6461303082735936,0.6509161220381051
0.6611194234823338,0.6658605091145363
0.6447535351652288,0.649678744251106
0.634673560348633,0.6153260000716436
0.6558297525775322,0.6363084666628013
0.6632792366061269,0.6680043507615315
0.6678175908559146,0.672535991368989
0.6619665443890089,0.6598668073847194
0.6496337391465772,0.6322811253699414
0.6283180534876807,0.6108561865598143
0.6616250813071597,0.6663593285962197
0.6638376473379194,0.6685907040429008
0.6674135160120347,0.6673039039501689
0.6521376826165984,0.6339683977681914
0.6540852675631837,0.6520895491397065
0.6514473949468824,0.6373830448415837
0.6631496464084203,0.6678758377685199
0.6809044050875175,0.6856986362199428
0.639156162748823,0.6201003541051628
0.6633514771857705,0.668122911022697
0.673957755967567,0.6788230677881817
0.6468777627420077,0.6275624108134724
0.6561280688982483,0.6527828382708747
0.6497415569765086,0.6544950877067021
0.6678233752927315,0.6567690146366149
0.6639977861681429,0.6687254395316634
0.633095164733337,0.6142853237689893
0.6713043548737502,0.6694517319906548
0.6729165104417878,0.6777475618897285
0.656165744091937,0.6609770144668452
0.6584172823913816,0.6631786352018265
0.6567986543892519,0.6615447096387628
0.6672692360560126,0.6719959950835811
0.641417885216979,0.6223681810809619
0.6631964277292935,0.6450501741878197
0.6661513457838963,0.6651338872023325
0.6547333041944398,0.6419567302461995
0.6534217901178703,0.6581989001260289
0.6679936940835034,0.6554665768059635
0.6515885679513883,0.6511405787694517
0.6662017513406739,0.6483865187534859
0.6750392246005329,0.6797705648758313
0.6617300898132257,0.6664822056565513
0.6746161559979624,0.6793976945470329
0.6747384221124773,0.6795275934809164
0.5967582734441369,0.5774019792081818
0.6717544467594639,0.6765386373847725
0.6635780846800962,0.661590542499505
0.6631470934519158,0.6557854820487843
0.6482752281728379,0.6294143155522127
0.666469693287332,0.663208774269917
0.6399603850727436,0.6211078016374177
0.6486692681548193,0.6535162014807397
0.658206688941592,0.6629365163370998
0.6552691122628578,0.6359998795966634
0.6471100230039077,0.6518936451018469
0.666366297603824,0.662754266336706
0.6617903246286588,0.6664726818840947
0.6564646175514235,0.6611583424167624
0.654086042881026,0.65892078887272
0.6624703335535322,0.6672731825875433
0.6621112172000774,0.666977044359484
0.653662665779937,0.6584269340885538
0.6514332558287796,0.656243233763396
0.6603344943217531,0.6413893328825555
0.6575550336382464,0.6508442348704222
0.6612560915161634,0.6660345145028633
0.6598223457904548,0.6646096455658232
0.6386765643347546,0.6190868834888583
0.6627280343922438,0.6675184007279285
0.66270080223385,0.6658270758198004
0.6577766756543981,0.6625570591890516
0.6503533022508386,0.6495909523607729
0.6783840452406544,0.662534304814417
0.6722346779522385,0.6770335046766469
0.65070762532851,0.655473383486019
0.6537709109038722,0.6476269214027247
0.6717885841217027,0.6765801735640176
0.6686336933672286,0.6575662241425576
0.6657456067181801,0.6704513341039009
0.6621731211297591,0.6496109247701434
0.6606353145483164,0.6507803099358654
0.6640086958316431,0.6626267471597841
0.6675448406755216,0.6606008798421839
0.660957886392358,0.6657831545557333
0.6708838252232496,0.6755924897364317
0.655746513203155,0.6604405506824715
0.653776267154256,0.6483465549424293
0.6632248750754186,0.6680465218356504
0.6774753025189681,0.660524341291189
0.6497829447650602,0.6545733511098503
0.6558128531106474,0.6452326248842961
0.6548192017593111,0.6595491781831235
0.662163566818949,0.6669040796930008
0.6420524375981916,0.6468735491620248
0.6229922752494709,0.6041966864666771
0.6681448336536091,0.6614927336483233
0.6514228715159458,0.633224211994429
0.6607058468749525,0.6609270841536967
0.656157008674173,0.6610693176192052
0.6574620086623613,0.6622832930104531
0.6383364488410295,0.618763075741175
0.6591559577439825,0.6504297609197658
0.6581556875249328,0.6629070347008883
0.6627971830388242,0.6675116801978866
0.6665891330756314,0.6712840585636187
0.6510148500682281,0.6557638406308295
0.6582274607278216,0.6629900918338393
0.6136977425969339,0.5948878609353311
0.6558776599935002,0.6606180529983001
0.6713806333883043,0.6676461025942438
0.6452237552118342,0.6464567026645408
0.6645775140300236,0.6480949224850734
0.666203411512594,0.6612663288215052
0.6555272131758141,0.6603084072967946
0.6690930496424548,0.6627311057413495
0.6737624913020475,0.6786294992035072
0.6605509400373836,0.6426025803857415
0.645739727806806,0.6279664621005976
0.6642432065222569,0.6515225796806549
0.634713962122295,0.6143606539812545
0.667969167151834,0.672765133926922
0.6437733385074347,0.6243820885658807
0.6642329346661406,0.6690200035442251
0.6600005325935347,0.6647051625535635
0.6709627973393858,0.675762771985541
0.6641680959408991,0.6688801143717741
0.6635495388639834,0.647252952429922
0.6505904795853099,0.641370172150496
0.6675706891789371,0.6629617473133502
0.6520137641382246,0.6332928927254869
0.6533162165301865,0.647188172909824
0.6566983018030441,0.6614538292832591
0.6505802858948295,0.6553206552830828
0.6519907515860004,0.6567485573103639
0.6619471606030946,0.6439572578116051
0.6513165983829933,0.6560625067924213
0.6600659300370194,0.664767087676303
0.6520534110024825,0.6567909734959295
0.6554424850134353,0.6602101747499916
0.6575005001861229,0.6622825906112539
0.6079541416190294,0.5871841463491236
0.6452302913439149,0.6250494716555824
0.6617511901617934,0.6665451723619205
0.6545785229081711,0.6594401735376528
0.6651159112995042,0.6698609362001828
0.6627879060348514,0.6676470707202915
0.6472885074066246,0.6289012844108891
0.6696107658572097,0.6581797485264976
0.66567165589757,0.6475339033560878
0.655180561614116,0.6362815283563936
0.6521347642276452,0.6568868581902084
0.6594902987832638,0.6539855830542641
0.6725933487216712,0.6772418945227345
0.668484130494278,0.6563933016482387
0.6514825274003391,0.6562679292246462
0.6501067465157029,0.6378721555731189
0.669431881820094,0.6741867749948272
0.6673194951118413,0.6554865316278143
0.6690161765512459,0.6712731429193038
0.6691651189213766,0.6738656854317289
0.6569788854186299,0.661777142624591
0.6524044474780958,0.6573229772972673
0.6430806009186452,0.6236925379953062
0.6595428574843882,0.6644120606358525
0.6187917865687397,0.59929306158372
0.664681002163866,0.6611362590475569
0.6556685751671706,0.6362470677067134
0.6592356305852145,0.6630456506139208
0.6654249504069107,0.6701720855633044
0.6484106766040667,0.6532586943407794
0.6690649521763712,0.6608370623970079
0.6626236327529731,0.6673799715886592
0.660587743293058,0.6447463696333704
0.6617120603793932,0.6518951596897518
0.6749853902368692,0.6799457538536804
0.660676316087218,0.6655350422986954
0.6485006295413586,0.6366358699032753
0.6706934866567097,0.6755206291642348
0.6608881411356143,0.6656390525032521
0.6597975752831765,0.6645058731079643
0.6657478179053695,0.6704854583593526
0.6576732862958132,0.6624449944856219
0.6492364255636045,0.6302049818915015
0.6354402353904667,0.6171769470692807
0.6646949339790063,0.6694787836450177
0.6603992816163704,0.6480684944516011
0.6498167379134387,0.6300561558707363
0.6647914248670694,0.6696011380263085
0.6585431277969167,0.6633343126870141
0.6834960617586108,0.6720078836976836
0.6446672920497676,0.6256829378611294
0.6638570643404398,0.6686862178578256
0.6628200755166117,0.6612150417492032
0.647972552206163,0.6288403546779003
0.6498762135093739,0.6485133408134907
0.6664134891931218,0.6712429158359738
0.6464968983263786,0.6431021721649225
0.6520277925425183,0.6567628375150418
0.6679075691258236,0.6726744715596142
0.6383514312133516,0.6202665937347568
0.6560903242790712,0.6487571038914673
0.6643826716101078,0.6690308554188251
0.6552196996654948,0.659975737109695
0.6542593689726015,0.6577848605763132
0.6597486584797521,0.6645587039416935
0.6681464648622306,0.6606168051111587
0.6643700789892288,0.6690789805607009
0.6737152894725448,0.6591565467031345
0.659294092155257,0.6640539647926311
0.6621551350249746,0.6668153455923728
0.6715421267146866,0.6762727000571612
0.6753855535947915,0.680188665521723
0.6555728613617392,0.6400765875594083
0.6808537280375206,0.6857412428291003
0.6210253798671493,0.6016183995279318
0.6587533669255299,0.6412273232203676
0.6516969698198167,0.6326151731881395
0.6554102885120501,0.6601269088684564
0.6614225398163306,0.6575687337303547
0.6543471268363626,0.6591460415393265
0.6693021936151575,0.6579208566073389
0.6551427521364417,0.6598307593863358
0.6581525069423018,0.6628673158921679
0.676183496838901,0.6809941024740997
0.648234282753747,0.64383858590221
0.6648638680918832,0.6695717550120667
0.651934512166466,0.6335672226656504
0.6546952158703461,0.6594891303615564
0.6592007656754106,0.6640503260742621
0.6678884313948669,0.6725554749914214
0.6541351378655628,0.6350845716432999
0.6573329009967115,0.6620641408803889
0.6631478756636899,0.664313405079894
0.6717878156912758,0.6566721347810108
0.6557095301971251,0.6364991165523715
0.6732079051248122,0.67811810570567
0.66158527996054,0.6663206429146028
0.669976082758145,0.6699550870974786
0.6636798835156654,0.6684033569002349
0.6762310105273026,0.6809208445361734
0.6543279762830265,0.6590514194727507
0.6365645518212991,0.6182790370990295
0.660146561511259,0.649408042237952
0.6643155418552196,0.6690669542563563
0.6747617410725624,0.6604792143121074
0.6673283437478439,0.6720577608605051
0.6627025940852157,0.6653648934316772
0.6573689537087549,0.6620568655307139
0.6680606848875567,0.6541804781426448
0.6440699761509889,0.6488948459396479
0.6609246845851413,0.6479538649080447
0.6601678212115007,0.6648576522658307
0.6678500600938153,0.6726080032145759
0.6529920649404595,0.6577136800818784
0.6606174730900866,0.6653212352700113
0.6657992329422159,0.6692713120850957
0.651722557797668,0.6328917121887265
0.6793162414891669,0.6841941457092391
0.6647018608178523,0.6496974459312528
0.6489968575313192,0.629796072263689
0.666891057309847,0.6555931934265006
0.5935047680125184,0.5741652368865241
0.6583929280290461,0.6631359615645039
0.6570694120352762,0.6617521344294641
0.6629106303065246,0.6665649577151065
0.6602035363805632,0.6648937307351905
0.5877745529145809,0.5677622587766283
0.6601898514972078,0.6650481188678878
0.6714323357600404,0.6761956829524212
0.6256735859087894,0.6065781666161274
0.6431020897165767,0.624356102027046
0.6604251977648589,0.6651252697415669
0.6515652012926239,0.6327351944349449
0.6561417706544201,0.6609453600607952
0.661309126994171,0.6659590788263141
0.6573200428808809,0.6620346158117845
0.6211057028349951,0.6020134105104366
0.6552743904420337,0.659994526660902
0.6462792983551653,0.6510556984983351
0.657820259144509,0.6625695145575553
0.6696538595805966,0.6724449573102758
0.651400550162714,0.6561383703485437
0.6639059837022682,0.6687987836360434
0.6643409768598647,0.6690793525167281
0.65836367302895,0.6402484943442905
0.6674190137199469,0.6721447063396601
0.65684456353724,0.6615729013344555
0.6670388559045788,0.6716968875007046
0.6442811651297161,0.6259627179127873
0.6545609520758235,0.6593678026376729
0.6558622097285263,0.6373932277622928
0.6631629213333312,0.6679248853854837
0.6598706769228702,0.6646854745263135
0.6734417793391114,0.6782377849720158
0.672127839753052,0.6708043341291162
0.6571683604909032,0.6530396449135556
0.6582165368914498,0.6401418989925816
0.6681030170700814,0.6729023406870402
0.6518408389400594,0.6565397221601448
0.6334809380676112,0.6148921078022613
0.6138705732385794,0.593438027068303
0.6669196095133529,0.6717480694026483
0.6502982880173249,0.6550663699800917
0.6513249281425227,0.6331772923874351
0.6493911342133108,0.6542754589573575
0.6600044560866597,0.6647174143224891
0.6568692773449107,0.6616189900880817
0.6563030744491994,0.6610708736572829
0.6677302428873281,0.6725397704359379
0.6736818402701736,0.6784633261305639
0.6645522468475882,0.664991963901374
0.6810875766472412,0.6823755834317287
0.679975423965339,0.6827859229307949
0.6535021333226912,0.6442982700248785
0.635650892307672,0.6172143988608684
0.6420693616256437,0.6231135756063539
0.6708593076605881,0.6709712288901704
0.659897133089927,0.6646232093519231
0.6627196394347767,0.6444933104495316
0.6664432929249239,0.6522757732932721
0.6633509506677644,0.6680881887625361
0.6600260093026584,0.6647400918069934
0.6607898523618565,0.6417570632531041
0.6578099801390045,0.6626470086060319
0.6706436696626552,0.6629952816778073
0.6038520856952998,0.5843654822833744
0.661170375386055,0.6659693712647327
0.6694946483885964,0.6742659664958243
0.6604931937114636,0.6653004236274074
0.6703920576290349,0.6752318572785131
0.6696818495967616,0.6744414090652134
0.6660315665225416,0.6635256580138764
0.6807369454766057,0.6855063848362065
0.6609965146705941,0.6450353907992595
0.6624843224691974,0.6672468114755088
0.6553049977771592,0.6600995150773973
0.660007876105129,0.6647374009012588
0.658000361232017,0.6502741288384393
0.6594594883550101,0.6642027236078734
0.6741002822448476,0.6788592694231017
0.6667939144216251,0.6504775445031379
0.6644309906306193,0.6691731284497432
0.6684038088420605,0.6521061729977818
0.6411670622574597,0.6460151709741915
0.6714203416502054,0.6760867970540291
0.6674818448450235,0.6595117442612267
0.658109103179457,0.6610600256999186
0.671865669797288,0.6562256959360298
0.6525024700209732,0.6572939696385287
0.670931499614903,0.6642009048561411
0.6732384246466412,0.6778719118631907
0.6588971459628712,0.6596463800319533
0.653022563988868,0.6577843322355267
0.6527977332228276,0.6337374224331931
0.6086366107167823,0.5891232900423979
0.6228123172523938,0.6029651970675121
0.6524681428744995,0.6493735676117038
0.6555726109837576,0.6603445006807036
0.662027606878145,0.6666906287612798
0.6187393750272564,0.6000549374941782
0.6539990354750234,0.6352106858808801
0.6656507368053186,0.6703895489944127
0.6606151824609756,0.6526308934991425
0.6524653510758849,0.645611477607096
0.6706156473822277,0.6754181397677518
0.6614188921944901,0.6661114642130385
0.6682268987092808,0.670039469536642
0.6575638721087854,0.6595724035171057
0.6692974701915191,0.665785917577655
0.6480770059516802,0.6286909139175273
0.6554086088065977,0.6601209793400282
0.6628804000923034,0.6676842109055552
0.6669850591237614,0.6713602588206333
0.6686761543625819,0.6535280024830403
0.6710170236554759,0.6756875468866081
0.6706122295149058,0.6545369394083589
0.6650641319952784,0.6697657910830722
0.6643272071775134,0.6690525043214837
0.6562692920016617,0.6609745682655315
0.6511566552327319,0.656024629515725
0.6707636384844565,0.6755426111811138
0.6649389938823861,0.6533305511147804
0.6529105673265025,0.6577551432075683
0.6593083878043993,0.6640856092195119
0.6576961366338239,0.6624323093135156
0.6572172616672673,0.6619761017525186
0.6457233524784024,0.6505282969022038
0.6630508813392664,0.667721582814813
0.6602286370330283,0.6649619437775353
0.6559857173448388,0.6607875076147215
0.6427085776890651,0.6240165126534909
0.6744314235374862,0.6792688014270414
0.672802745653519,0.6776727218395004
0.6267544862719019,0.6089404975296769
0.6668927786494415,0.660842999505607
0.6688827148903473,0.673686899372299
0.6707194905814489,0.6756603546348667
0.6642401347656656,0.6689971775075426
0.613198650874779,0.5931599961672922
0.6647918956206091,0.6695974252202597
0.670136332870214,0.6605855462777765
0.6735358341232975,0.667369748185725
0.6675574772367631,0.6494020678882699
0.6690553882034216,0.6733845147685604
0.6619567019737416,0.6667173558770109
0.6691897437341487,0.6705024397066074
0.6475058803417008,0.6522854138492826
0.6554493219326116,0.6602348240521261
0.6421971971693547,0.6471010688713897
0.6629248710449854,0.6655203830067331
0.6668408027368707,0.6715635274177929
0.6644575314607246,0.669320614863898
0.6786616288892726,0.6835756454211481
0.6594332631670891,0.664250182065597
0.6605596830829823,0.6652469464026096
0.653681330686208,0.6584325641869577
0.6477689761108876,0.6280517082277258
0.6507858844453382,0.6519546910408819
0.6670678061784825,0.6684528423291648
0.6132848178604386,0.5941466097242694
0.6735394598306893,0.6783050122129951
0.6654874427396482,0.6566629772614844
0.6584030704358395,0.6631419250622862
0.647838984006561,0.652640976125468
0.672013243062224,0.6757279832467651
0.656059527588719,0.660742704096312
0.6615801524579179,0.6552708531307813
0.6634096909144928,0.6680823876463607
0.6663537695939965,0.6710848962054903
0.6698056489640706,0.6745231282466957
0.6650879243813282,0.6557874997357958
0.6539038554848983,0.6586548707748396
0.666701326936881,0.6715600257116332
0.6562405290260389,0.6610137623278644
0.6612018113360687,0.6433394568821178
0.6484206875410923,0.642448644788396
0.6637787186661016,0.6528148455369217
0.6378553636088853,0.6177466296425796
0.6745335366763716,0.6681208960195989
0.6458549993827927,0.6506214204161916
0.6438275375374023,0.6486684433970947
0.6674761294238568,0.6721837628713891
0.6532243216121016,0.6579813588645185
0.6553031522237326,0.6364315668881549
0.6495003250746975,0.6501301057310238
0.6560974938319258,0.6380790191128904
0.6674483256632132,0.6518841784318796
0.6698122618300145,0.6745547844741022
0.6613119946611346,0.650640580817534
0.6713619555772219,0.6685054564891657
0.6600281566099626,0.6411337285489197
0.6528577034845953,0.6575901392295194
0.663600321979644,0.6630953843786637
0.6682622898431191,0.6730744437732632
0.6614009285786875,0.6554911963042025
0.6674516023826487,0.6721065281362641
0.6644542137591586,0.6691877104166698
0.6635594945076101,0.6683532056522254
0.6680574062604914,0.6577423556323879
0.6590786307705236,0.6608155562258144
0.6481983894735126,0.6288045704263018
0.633515397983096,0.6154080652868745
0.6663802375888389,0.6710523890962128
0.6377015570600076,0.6174828034160721
0.6748807241031747,0.6620122262904617
0.644087429689387,0.6488922278208396
0.6622591279514674,0.6670196837363046
0.6640873240973935,0.6688635144112698
0.6335886400669063,0.6142240066828482
0.6497607471679279,0.6311552650765866
0.6406696450148857,0.6454932474788075
0.6598474731752435,0.6646557723614474
0.6656922527419864,0.661649130878542
0.6642151560616784,0.668964435187178
0.6634900732937675,0.6683120273246451
0.6618254978742824,0.6655745480532045
0.6502694127579696,0.6314376832170794
0.6528594199895141,0.6576223278955964
0.6546991563689244,0.659628153795774
0.6585636757939132,0.6450666827283573
0.6564083262243897,0.65528258162949
0.6655390990570401,0.6702940930560071
0.6641103058546027,0.6462528708833245
0.6544788639950718,0.6592999735643102
0.667750350240248,0.6652465217803363
0.6632057680427598,0.6462211655956563
0.6656117756326273,0.6703657788032626
0.6601116006185248,0.6649396632505368
0.6694506349037499,0.67421056131603
0.6295350770135291,0.6107097282633458
0.6679246251676552,0.6723579500848769
0.6615834202739445,0.6549110916915639
0.6389486939955678,0.6191748772106253
0.6643131351088081,0.6551212527382959
0.6584685558506003,0.6527690923364353
0.6713571187313601,0.6760905108163587
0.6505815572629051,0.6554744137681395
0.6544729423356648,0.6507628250103419
0.6682454593398902,0.6729481932815797
0.593024410638668,0.574179069857031
0.6668442191534993,0.6495079415905397
0.6627419418192665,0.6675961155055762
0.6647264758348146,0.6635419292844965
0.6670607341772666,0.6719730550401736
0.6705543238047935,0.6753714369603027
0.6491839667759569,0.6310219750692978
0.6498588317960917,0.6328749447166129
0.6678656134598484,0.6606204121523063
0.6559053198435921,0.6606697216850532
0.659662271685344,0.659216425197269
0.6666122683180413,0.6712986565784917
0.6750202372091666,0.6749683649085612
0.6731025824443408,0.6778786556839854
0.6615145853592581,0.6490538717184657
0.6628937585856691,0.6676333956470238
0.6441868601264116,0.6249644433243902
0.6694207369257621,0.6515642948432967
0.6635033271690237,0.6682516158100921
0.6574050686960835,0.6518865659215534
0.6695722839834766,0.6743557913422139
0.6313388565980693,0.6125193976470396
0.663207572889181,0.6680493915435044
0.6568464790730946,0.6615561561592553
0.6507759725728155,0.6336555070441874
0.6683701515391005,0.6731404383342536
0.6544760359158204,0.6497168155569827
0.6695082066728518,0.6742729721067403
0.6373341994224209,0.6185251111515827
0.6539697291607832,0.6587073081947045
0.6717174995827816,0.6764549873049093
0.6494830079516016,0.654213064251847
0.6590497504027777,0.6638670759657844
0.6497426564886588,0.6516354504544886
0.6779435711365535,0.6635092235570689
0.6412479023743399,0.6379070606149541
0.6633726159545559,0.6524125095877544
0.6498295440607381,0.6310429356718967
0.6732407205317646,0.6779191677741138
0.655272297564119,0.6516973542481839
0.6608394776009657,0.6653017330867951
0.6646361620987407,0.6693846869230824
0.6661639441287589,0.668903102835865
0.6369963615371531,0.6267319307386575
0.6711771301894777,0.6760022393802152
0.6328307548962665,0.6121598613918275
0.6614896145538935,0.6554557685369874
0.6642405170706069,0.6514212950534566
0.6610728119594352,0.6429748375754023
0.6608767438557599,0.6536205832894411
0.6697197036653046,0.6744669852506036
0.6593027685827857,0.640592204727721
0.6677506620414366,0.6496418865149101
0.6448431714866647,0.6412903440102506
0.6601985719314365,0.647248785915544
0.6580518588733405,0.6628924204382671
0.6690778630249284,0.6738860405106514
0.6484319083537872,0.6532224396137707
0.666581559293521,0.6625234088742402
0.6434968354531412,0.6483062731783984
0.6538479774502222,0.6585887601105083
0.6646271647264939,0.6607843498287622
0.6431627729390507,0.6240740797189984
0.6497498043448388,0.6545017557670364
0.6627770019564572,0.6444807442435008
0.6356632819722485,0.61627441173404
0.6578934397084761,0.6567813598913638
0.6637492999774597,0.668447405742852
0.6592708337936755,0.6486530035594799
0.6551223230808948,0.6598667152424724
0.6650990814740172,0.6475412020173797
0.6187274532600286,0.5976025015545783
0.6584649282799308,0.660081347281703
0.6613659413103645,0.6660841816409095
0.6634013915319102,0.6680469921174496
0.6581094497387906,0.6629577321070055
0.6505480100474752,0.6553726785291394
0.6524181957922516,0.6572013972968478
0.6707766768991639,0.6626279350549601
0.6488465887391726,0.6536021973679942
0.6607523503018424,0.6654787356964705
0.6435111727667105,0.6236848121979794
0.6691434742350995,0.6738120723750783
0.6648851269108166,0.669654114389938
0.6635254498276304,0.6683157720083744
0.6723369560399464,0.6551285473479903
0.6590184090340021,0.6637577661022562
0.6601202839816691,0.641540985568499
0.6674359744965072,0.6722587793869573
0.6321264470894286,0.6137912213658812
0.6692794406675681,0.6708930397999237
0.667458067708208,0.6722707013226469
0.6607566513270806,0.6655598713215444
0.6561522969003074,0.6528903394883594
0.66079564572323,0.665501156427506
0.6625590288238117,0.667322737748875
0.6723320241278856,0.6770605721141119
0.6579949540719708,0.6627392549790214
0.6737592849506131,0.6785085738227351
0.6577495529120435,0.6475296434465427
0.6437523820262584,0.6248895117489728
0.6625929425566133,0.6673557919843183
0.6250327494950354,0.6047067071589731
0.6753018321834784,0.6801217901473023
0.6587612035722545,0.6395965150293015
0.6583704279967626,0.6495344370836966
0.6159297250293745,0.5951980848682482
0.649988055312771,0.6344456183513897
0.6570322545115836,0.6617574992485269
0.6661192878732558,0.6708364323693287
0.6597210528732071,0.6645455293697736
0.6605839844018195,0.6541603836394528
0.6620347455481271,0.6667169918665978
0.6736516107098891,0.6717689089640773
0.6750359967565506,0.6798190206999525
0.6727040223558636,0.6774094725406948
0.667319202035363,0.6720612655595067
0.6584115439677894,0.6598144270367862
0.644316177570816,0.6345326383201951
0.65279628033764,0.6576019061722496
0.6403477585592954,0.645192835588575
0.6600498275976387,0.6579543364623178
0.6428211167891522,0.6476389396643589
0.6487206479866926,0.6301932670010805
0.6503513510270185,0.6551477623278501
0.6331205685992867,0.6129201357061178
0.6449022322646616,0.6497068081007669
0.6578803394875281,0.660070309197802
0.6487302530026973,0.6305616418430275
0.6662484190304316,0.6710554164240059
0.6552119900380854,0.6362897553293011
0.6547344109899291,0.6367233437745099
0.6494216693338437,0.6541951571272963
0.6692895500547864,0.6565753291667993
0.6610788186973681,0.6579498856352993
0.6512636791749755,0.6434746216143582
0.6635635678447787,0.6683318941341608
0.6598291100294629,0.6414448921786995
0.6482488384910106,0.6279660053257307
0.6646289896585246,0.6693196519223142
0.6237274100063364,0.6033562664653156
0.6556167513197583,0.6494032407495796
0.6666065169350295,0.6585342618263534
0.6675192292512352,0.6711191746074583
0.6575401388558898,0.6570686632908043
0.6670629761250282,0.6685670808191833
0.654675967446259,0.6355725834440638
0.6739670530509296,0.678709556096773
0.6694940093646888,0.65141543497651
0.6559182414662963,0.6607339429070518
0.6785689203165044,0.6721029437378885
0.6704101704478274,0.6751984530616872
0.6694539928199528,0.6743299291540743
0.6592442871574806,0.6639538107715374
0.6618336849978734,0.659954010532471
0.6663817796419153,0.6485499860647078
0.6732097900388198,0.6780335999764224
0.6587534378255657,0.6634888780367959
0.6721958349583415,0.6770432004892452
0.6430611913559174,0.647888969627678
0.6763457813197227,0.6811148878904953
0.6774087167708649,0.6626886077694004
0.6502533134261511,0.6530901080688991
0.6712505629759756,0.6583383927265529
0.6691228232994398,0.6659799311913428
0.6611036899214381,0.6622582062265286
0.6533172319759464,0.6570944779924731
0.6491611676365414,0.6388165628771804
0.6627718971144567,0.6675511468227827
0.6463656551681781,0.6280066904552601
0.6719189802026673,0.6767350893980708
0.674391383912193,0.6791269517541578
0.6544827181976487,0.6592851909457572
0.6647537056868396,0.6695288495419862
0.6506696430234814,0.6323847360478532
0.6647119793967579,0.6572621343562673
0.6583702955103128,0.6449858954644772
0.6634051951276055,0.6478735248828068
0.6537253327030972,0.6584698184639747
0.6690438942594118,0.6513434790146541
0.6577456927194907,0.6621097714937251
0.6725696611447328,0.6773656433914889
0.6622561817197042,0.6670144248851536
0.6782308097375875,0.6752497837497414
0.6430084371240132,0.6255758061722155
0.6640033895267992,0.6687453553802465
0.6620681670520351,0.6668325534442171
0.654305148390318,0.6590259059192425
0.657711762768239,0.639628751579308
0.658864255204628,0.6492184457809888
0.6539878864934283,0.6586844831489749
0.6555687434475777,0.6603443992231662
0.6675239136558027,0.6576169721654307
0.6535165877914868,0.6583625319434422
0.6659700959572342,0.6620834466762153
0.6533382477295591,0.6448108523316637
0.6676721381890456,0.6670830146985949
0.6158107046603019,0.5959063145122004
0.6522565559975331,0.6342052019912244
0.6253726804640249,0.6055021527008605
0.6695461134133956,0.6680479604519344
0.6510576192312806,0.6558068508553323
0.6673694637199309,0.6538696733956234
0.6559673081569719,0.6371406089059944
0.6538959771728041,0.6586308364860595
0.6261739163805996,0.6085809572476505
0.6609931720218474,0.665663177698776
0.6639237958170052,0.6466422789095967
0.6613963653714319,0.6661607219889769
0.6625544440723123,0.6674790586043263
0.6751922464173656,0.6800075216170788
0.6588019151050445,0.6538801720040741
0.6586353497331008,0.6633910231911208
0.6591827654895511,0.6514922082855097
0.6451706105779094,0.6499474516324251
0.6647489412630585,0.6578146158074019
0.6699045256124105,0.6684425070897125
0.6564969055623476,0.6380198214320039
0.6484646248953279,0.6322216544418519
0.6325982886263801,0.6134849506628235
0.6551446785016711,0.64433256361971
0.6573771654568994,0.6621489265016266
0.6399690824883602,0.6204092157571929
0.6600738145965408,0.6648076248459032
0.655748630871409,0.6604698692096389
0.6655612574837186,0.6680936568298894
0.6533476180202978,0.6581242001105048
0.6583339758607598,0.6632165282665126
0.6481634432050266,0.6300920245815312
0.6583033509292628,0.662999931500518
0.6673289993844189,0.6721793636323457
0.6533094809449064,0.6581320359867397
0.6628030811975087,0.6675099923809651
0.6681950240885326,0.6730196782402501
0.6563697849416226,0.6611731027034137
0.6610853781205539,0.6429865099270389
0.6567591134549579,0.6614501072055978
0.6559622413858753,0.6607325177931926
0.6439965140251301,0.6261397929204047
0.6669342866724688,0.6561709157665156
0.6508786929139516,0.6556176294337621
0.6618655199648517,0.6665414980101803
0.6703480765383956,0.6707935247817378
0.6626194357742529,0.6495937700028298
0.6379173192207592,0.6177934800442084
0.6649943820601196,0.6697640945484928
0.6553097972458075,0.6369641660153629
0.6637267964420422,0.6457196950792868
0.6449781637379589,0.626482682803655
0.6671584653214268,0.6490362433275924
0.6642973522806834,0.6529514138733952
0.6639732278235968,0.655747332501836
0.6480378125137449,0.628838117542889
0.6556509272467053,0.637587641192942
0.6520513216334849,0.6568193760613148
0.6380519187453724,0.6189650238565081
0.6594767753360803,0.6641964948151811
0.6657333348969479,0.6705725353570082
0.6672038046522412,0.669674121382968
0.6588570739566193,0.6636278840846027
0.6644507397069396,0.6643693107468407
0.6617007668076382,0.6516200593479317
0.646150522549109,0.6274425600119381
0.6209225142203472,0.6010275944256278
0.6612929703090193,0.6660785838195226
0.6561727326509841,0.6552617584530079
0.6642163679890816,0.668953868599123
0.657326752105658,0.6618003281799947
0.6565354916789898,0.6612875423202291
0.6721736657194047,0.6770147371246704
0.6674642997228389,0.6610794603008221
0.6466075066835603,0.6514424769263937
0.6593224304008571,0.6640601714411349
0.660847648023384,0.6541054141006531
0.6629439857525403,0.6676907830410521
0.6513138173258329,0.656094943217062
0.6591969786288794,0.6639132705295155
0.6591672483326588,0.663967349763456
0.6661876385020431,0.6548527933288298
0.6610668825675491,0.6658654874220555
0.669540466951338,0.654262845836786
0.6659061254610537,0.670714730130809
0.6502002681070711,0.6550185713046868
0.6548683357028054,0.6360322673952247
0.6651324921072187,0.65258269886896
0.6590802257127263,0.6637362186917468
0.6580575680361017,0.6498208881595835
0.6498438201444832,0.6302941047769967
0.6308677714192024,0.6113819099918765
0.6718475829129893,0.6698135704528578
0.6398289809152966,0.6446944046817491
0.6537403196680505,0.6367447777940927
0.6531396386417884,0.6466136988741328
0.6677090122451391,0.6724369984825271
0.6622013634501748,0.6669558913579486
0.6682064002105429,0.6729250295292806
0.6303646934788623,0.6114097057278368
0.6442295942992947,0.6260894596149185
0.6605044583893389,0.6652925772481733
0.6641987474402791,0.6689077084630171
0.6668872425698539,0.6716265161565443
0.6487930413138464,0.6536142139381823
0.6617776871401562,0.6452055995222223
0.6823812484861853,0.6738433563215467
0.6629796620083163,0.6677119491529411
0.6618838326372899,0.6445426948764996
0.6527444502445835,0.6575083194790077
0.6642219623990646,0.6625011040371767
0.6416138370591893,0.6209034945092845
0.6694705760098622,0.6741483587965398
0.6583162631409775,0.6630458829339804
0.6696050777814535,0.6705760225884245
0.6775382602438325,0.6823811967525464
0.6604617347867021,0.6651863073432168
0.6569861527487288,0.6588986690127877
0.6486155013758896,0.6299731292904942
0.6560721070704629,0.6607625764528189
0.6562820811833374,0.6588151266701439
0.6686327549720581,0.6607194093863241
0.651434872514378,0.6330339590911298
0.6609185797334018,0.6657759463240728
0.6476115579392714,0.652414935418316
0.6651639335225837,0.6543150539078102
0.6470152808319491,0.6280299451313707
0.6713763112794946,0.6761984032992028
0.670091183922698,0.6749248852577179
0.6690922980835263,0.6739500214401537
0.6447501797982171,0.6495988871893356
0.6598798232457367,0.6647185742220851
0.661543137805154,0.6663846719774857
0.6588568799990359,0.662253595060787
0.6515797888088327,0.6408910477052425
0.6695341084808089,0.67437992362074
0.670083003848767,0.6748556358359616
0.6596932773832521,0.6407953222938663
0.6692293609404562,0.6623703724226737
0.6664897501286853,0.6712576336953877
0.6520245597751965,0.6329273342367903
0.6541726140352407,0.6352343176201243
0.6758284378362887,0.6674759367836436
0.6602668137461074,0.6417326010908366
0.6752602587483838,0.6657209331726595
0.6679082061178295,0.6626096797781537
0.6723707153583085,0.677082115527617
0.6549647421733084,0.6355482310463039
0.649005957264525,0.6538250313107914
0.6577042203945185,0.6624805925489459
0.6583740436797122,0.6631010730696486
0.6736136736761349,0.6783000854004805
0.6484338148400336,0.6304458769133687
0.6806588019714795,0.6854920572891376
0.625816836750158,0.6082635531837568
0.6564595588905465,0.6612700991087985
0.6594509394348758,0.6641935760751725
0.6624511307499622,0.6671369612408827
0.6646550924101543,0.6693585813997716
0.6422982197999545,0.624156860692514
0.6641271874112333,0.6689451967506296
0.6618514102757688,0.663798733526184
0.6515604055750653,0.6563533960853918
0.6575119932930904,0.6622844722458733
0.6613665562291325,0.6599772265859
0.6707137969837065,0.6529159855224579
0.6539131708031946,0.6350838023187556
0.6686712280293325,0.6734898158109245
0.6753192540950435,0.6784983056890673
0.6662936259681163,0.6711221722390416
0.6579230867074541,0.6626676144102892
0.660193745012611,0.6648939800939198
0.6651142165917443,0.655951718265213
0.6556064650712354,0.6370549624723405
0.6277777242395148,0.6078158765884065
0.6496072932180768,0.6297554216609443
0.6567754282196975,0.6615785410687692
0.673426647774603,0.6781921639710977
0.6593540786234628,0.6641486661312237
0.664370477554757,0.6691382527069667
0.6789909065336035,0.6744772128980417
0.6668690471704096,0.6715493432470818
0.6481781469774994,0.6355769759294463
0.6666564830942024,0.6589164870052324
0.6531475147948028,0.657978410684674
0.6235907062059711,0.6053203465938158
0.6608590102189046,0.6655732025087379
0.6484437358991305,0.6286287734968762
0.658570622324271,0.663328151926428
0.6509872378035311,0.6557338864284791
0.6485219308461981,0.629874230513457
0.6666745774744915,0.6715713647348855
0.6798964119143842,0.6847049426987373
0.6504354647853081,0.6552155097210612
0.6254755658901053,0.6073325729990782
0.6661124422241802,0.6708001042012999
0.6621995003853314,0.666898739730523
0.6658684475081176,0.6706188403574502
0.6632103308525577,0.6616659031599199
0.6583391083334457,0.6631006513421245
0.6760088389567743,0.6806853885141527
0.6605532339943314,0.6653441387053993
0.6573279936221018,0.6620802730178106
0.6598488331439802,0.6646167232645737
0.6533838317696996,0.6527990305536473
0.6545442096274925,0.6386328006015525
0.6726775770045459,0.6774448079699648
0.6612995169638147,0.6660710386870881
0.6541333378914477,0.6588445186515153
0.6658236326253599,0.6566760561303324
0.6475828914696491,0.6524271715459826
0.6620929468994214,0.6439971603677043
0.6555127002204935,0.6602322156589912
0.6663937961055705,0.6711102665218218
0.6389581690691696,0.6198435011617763
0.6783911279253829,0.6831234049679158
0.6425869729000003,0.624652854243779
0.6671492482795394,0.6611995059723104
0.6619879477354791,0.6436971133451072
0.6620686822014333,0.6667912226256636
0.6658250777236414,0.668990341164984
0.6664741958616215,0.6550566075981832
0.6633788513443019,0.6681356143510713
0.639088838065668,0.6199417170954442
0.6503566190455244,0.6551467281352148
0.668789833563739,0.6678751524163826
0.6628272883186086,0.66756669272339
0.6838671577850575,0.6696324437086799
0.6490913763577828,0.6539301555890469
0.6526364938016761,0.6573917720739523
0.6662555548445845,0.648497351954014
0.6695644444848471,0.655250622471511
0.6751740374179709,0.6741460485563772
0.6663280702748189,0.6532286599265928
0.666219158980922,0.6538479754237971
0.652379687640744,0.6571571996947791
0.6514369438926417,0.6562110531178033
0.6510458824704712,0.6559574862358931
0.6660130615197074,0.6475437010515784
0.6670443956023264,0.6717763105217011
0.6302748214264196,0.6105244300516492
0.664769368731555,0.6695283416323664
0.6658966300849996,0.6660597643052892
0.6475786857775717,0.6365133514962857
0.6656249999640269,0.6703402658619255
0.6588615016285877,0.6636547822337744
0.6659827033563508,0.6706168099668632
0.657830100855767,0.6559456562028045
0.6623932170091735,0.6661459889721706
0.6514254743936425,0.6561987591205354
0.6557319336123808,0.6604434544854559
0.6371665466941236,0.6397560743538094
0.6584624334174503,0.6579542335917528
0.6604867923508174,0.665234610232849
0.6589601196772158,0.6401629107582179
0.6604172374934554,0.6652082851846632
0.6727610721018998,0.6775291489509684
0.6608574943477002,0.6431680824140779
0.620184997381399,0.6005388186382472
0.6650404407657327,0.6697627245632443
0.6616108053728048,0.6662908872210538
0.6639434456668358,0.6686641523550315
0.6793068244596582,0.6840365135015885
0.669725637519257,0.6745323391792128
0.6642561048107621,0.6690023669777642
0.6639338128472849,0.6686064239050431
0.6619286185539345,0.666641038998605
0.670984522732178,0.6758188629922117
0.6509512479939364,0.6514265407923955
0.6727158798501898,0.6671961016942922
0.657213058367672,0.6619968490088174
0.6165504757421666,0.5971298260432301
0.6555620152088205,0.6511307617204403
0.583186588821476,0.5628539074215727
0.6773055327211148,0.6820221987181692
0.6532137832234759,0.6579344054658578
0.6615288200805989,0.6652348664399242
0.6792720548776396,0.6665996808391612
0.6544406389160902,0.6592381907607914
0.6608627707656565,0.665638609330919
0.662350855875421,0.6670837014274759
0.6264431256642954,0.6087544413994306
0.6612260904616325,0.6660102035341042
0.6623539321348922,0.6447957689729459
0.662840243180011,0.6462248142656997
0.668874304262991,0.6618581896637298
0.6360984615552008,0.6179347560463451
0.671468668970282,0.6650406677622949
0.6538189146744589,0.6465480958184142
0.6680150746540905,0.6727408071966539
0.6593461881789565,0.6640986339517646
0.6603378408198448,0.665052640311379
0.6623490178123691,0.6628069015079796
0.6589780891812378,0.65764771267192
0.6641529318243217,0.668995688537072
0.6710855925673396,0.6758230279169899
0.6634117789200408,0.6467095637657806
0.6724210443893488,0.6771914280720177
0.6616184910398637,0.6436949460684666
0.6607687548391655,0.6578930524721975
0.6554957244457246,0.6602535177790592
0.6617070784413126,0.64673704586899
0.6507572177906163,0.6555475499901449
0.6287217051241991,0.6089283179060913
0.6569336598038817,0.6617175828753186
0.6678737689854912,0.6725921326760034
0.6634779592251983,0.6682275262995014
0.6657344064953213,0.6636308014585852
0.6222184361599261,0.6045445552087599
0.6566852607623959,0.6372550425001938
0.6331835017705608,0.613334793709669
0.6588893619171521,0.6636532083762643
0.6616832012047454,0.6664733887182576
0.6244728033701858,0.6057570427581385
0.6470461842168371,0.6296987149948041
0.6517879573512271,0.63356102930091
0.6553452447621749,0.6501554020410005
0.6704677006621547,0.6751694715658338
0.6599167560705591,0.6646500780051866
0.6684238156192035,0.6731189048653999
0.6585538957738121,0.6633141863077656
0.6708517571425614,0.6756178096282016
0.6401221000818335,0.6218069480293549
0.6607495645718698,0.649806923724207
0.6654399134515703,0.6701585336312954
0.661984247895593,0.666682351169024
0.6465576885952746,0.6513367822751837
0.6575519025973127,0.6568449907161014
0.6562186036123157,0.6450210312060337
0.6603796028044755,0.6651197675714777
0.6696050163409332,0.674410601523829
0.6492416494185956,0.6496798836133083
0.6100348178477063,0.5923646899527394
0.6565523650624968,0.6612455340658759
0.6612255966465216,0.6657565038891552
0.6561091848658835,0.6424149964417715
0.6694722275307614,0.6742506547012806
0.657014822216526,0.6379140583187702
0.6576658746866092,0.6623627216371538
0.667343685866103,0.672222230923279
0.6556334558352064,0.6603427372398956
0.6365167687245179,0.6167659315083237
0.6635089479206766,0.6683085605035655
0.6639527402720655,0.6492031169431619
0.6535194363096684,0.6583265519160053
0.6611231972070246,0.6658045549996107
0.6550494017419557,0.6597792936205309
0.661946304772759,0.6666159808896954
0.6677422105495872,0.6724449889629571
0.6623997817481304,0.6615677515299857
0.6575685857456461,0.6622790191734548
0.6639362911037682,0.6561188226238908
0.6625533819015577,0.6672302295839558
0.6645516263268061,0.6520504131482018
0.6587635325708563,0.6636047790951507
0.6626280103932014,0.6489442414307438
0.6653726983350736,0.6701658918924368
0.6468499913638621,0.6394081363731154
0.6636193751702423,0.6683556753348532
0.6657503557003448,0.6522631881707681
0.6608538947358239,0.665568504925367
0.6516902813768163,0.656458524344072
0.676254251206478,0.6811762239802646
0.6657037745754971,0.6704233956839154
0.6546468284815803,0.636112262798372
0.6575077822577234,0.6538794900227839
0.6596230660152225,0.6644214484927453
0.6701666767664349,0.6749871823383635
0.6699277973744041,0.6747882640220839
0.6530436360982701,0.6577862230447107
0.646673172864496,0.6290199522999413
0.668097362414714,0.6728604762569103
0.6707988769080484,0.6755381346131231
0.6670519623568665,0.6717379372656594
0.6665236544729903,0.6714353397838013
0.6717486900871315,0.6765657648150452
0.6602839056480203,0.6651299913319016
0.6678812628721646,0.6725632021971889
0.6549978129078119,0.6518180737474776
0.6385191525039015,0.6199179442380828
0.6548491830374563,0.6370341829166597
0.6773610591102248,0.6822093850889066
0.6675335286888745,0.6531855411066234
0.6250096622184323,0.6056241715166883
0.6676857042261765,0.6723784788805975
0.6278185609410977,0.6082514565480961
0.6556456108981179,0.6603500278492245
0.6672927990223154,0.6720953967333357
0.6589121242326388,0.6636525998630509
0.6408231534321509,0.6214300843524136
0.6499158907152087,0.654722949202023
0.6690661963432597,0.6738414959903669
0.6823008995266959,0.6691397769475235
0.6681579460101168,0.6728392966967286
0.658120288107026,0.6629034014812331
0.660164653037923,0.663995664513037
0.662064615135481,0.6668061130482239
0.6555668624879161,0.6602854618037519
0.657735449828605,0.662458297344237
0.6015356817421754,0.5826441945261032
0.6682818028079169,0.6729583539380997
0.6577005021821112,0.6625627328248427
0.6631362193485639,0.6450540478424645
0.6689669902375326,0.6575231389971447
0.655842080077881,0.6548069490355697
0.6713268355125165,0.6542119324255625
0.6332064769710153,0.6127828851487243
0.6338158028391989,0.6387348442257951
0.6581725806056254,0.6628545879190892
0.6623896573216637,0.6542028184979629
0.6549555981652876,0.6369235788315124
0.674341008417995,0.6790771522909385
0.6673746294623584,0.6722114598928022
0.668569490275494,0.6733427563939276
0.6544053318363824,0.6535378412314028
0.6653099559224908,0.6490517035569391
0.6764625978780721,0.6813375243387728
0.6656481647528842,0.6486826274519703
0.6625873133594063,0.6673970777033029
0.6599650307938285,0.6646756663604636
0.6535047499788917,0.658270865446204
0.6518445510336155,0.6318989793021917
0.6528382562925641,0.6337328090900253
0.6594108097357729,0.6525520517028937
0.6564477554621774,0.6469274617172357
0.6752253776793079,0.6800212152122608
0.6569723633645251,0.661639052432293
0.6456866073976779,0.6505224824187316
0.6546240450433402,0.6593991243432852
0.6642637556812636,0.6689652973558624
0.6569453371914995,0.6617983429138592
0.6655579526495327,0.6704856477623855
0.6604203885161454,0.6652562191016688
0.6513396964810245,0.656068196042182
0.6613853110396201,0.6660912245265782
0.6726012869162477,0.6760445362438079
0.6531360342339785,0.6486793205324309
0.6639290177376457,0.6686420734605514
0.6510847336554215,0.6464551093247226
0.6519379461690264,0.65671450182066
0.659806558380069,0.6481831661235851
0.6705010254366361,0.6718645076824551
0.6714031483403446,0.6673578807608291
0.6692605152870199,0.665916533690366
0.666244207601056,0.6709325221157
0.6665030804599748,0.6543550384428454
0.6540500981858107,0.6588428365098233
0.631999707298498,0.6214554117760682
0.6566740086167995,0.6395567021181239
0.6203959952504962,0.6006658256294174
0.662701932425678,0.6554825511778861
0.6668612874370003,0.6716777565346664
0.6603529153559279,0.6650512437647051
0.6543820282504207,0.65910604940144
0.6635582879900466,0.6684757101651827
0.6662099169596102,0.6700665655489271
0.6595668040855346,0.6567750732856008
0.6727727456947274,0.6775354528888706
0.6537261851917929,0.6523069615770882
0.629021794743782,0.6108595490860598
0.6544469626656615,0.634845711479915
0.6718458157427196,0.6707587033400122
0.6535604385006184,0.6582994137607123
0.6552241002697252,0.6368055793256523
0.6625819671008659,0.6672655143943166
0.6303732219724674,0.6106947233605767
0.6499682209336209,0.6323138722903643
0.6592636649656163,0.6633594034038705
0.6641597277154494,0.6499291898841357
0.6488604506092635,0.6536219411019172
0.650568430956236,0.65533324657402
0.6539664067859602,0.6587535525687591
0.6702127446987242,0.6612114146496577
0.6626931866296312,0.6564238126652416
0.652804435007399,0.6347384285838104
0.6447922066722773,0.6256230946475055
0.6671499451692575,0.6718788045202412
0.6448526198484541,0.6272574630261065
0.6576742668553682,0.6624124180547634
0.6805982424214495,0.6854238174607039
0.6711706214824547,0.6529926642639865
0.6593539087720279,0.6640201789394692
0.6599464230501776,0.660414288875898
0.6582487331461568,0.652709111398005
0.6606592144722412,0.6653639848048745
0.6646381765407147,0.6693409294958976
0.6570784716947959,0.6617524940507274
0.6721083750504273,0.6756309112239876
0.6687252703176809,0.6735289608610475
0.6585196350707974,0.656406321862792
0.6531726168303119,0.6579139221987512
0.6717634995545639,0.6765042295176383
0.6584138272138435,0.6525783649712106
0.6558585892592549,0.6600465888004662
0.6557183197094698,0.6606083003628372
0.6613443185652557,0.6660497869800743
0.6607346963040673,0.6654570013410559
0.6721626106012373,0.676887245870583
0.6605231583191986,0.6653265673814661
0.6789669669318876,0.6837278998880388
0.64960033480729,0.6462226249051888
0.661495903976052,0.6661811695072882
0.6685374472266563,0.6703482452972589
0.6710942336229815,0.6536719772472049
0.6624417217047782,0.6672756469112398
0.6755132945088569,0.6707490150592279
0.6736056594885547,0.6647360953509723
0.6688218513214208,0.6736735743035276
0.667621037098579,0.6634098298314414
0.656778661415724,0.6615450520737655
0.6394010513317996,0.6443458983376338
0.6629231619863064,0.6578553875304919
0.656673825359227,0.6614084668568034
0.6700766150641663,0.6747718807696229
0.652997871172744,0.6340016033183986
0.6451373297411302,0.650027931544839
0.6691410047396297,0.6740258788770332
0.644611431953739,0.6349139767923467
0.6514796416960849,0.6464338506207417
0.6604806312280331,0.6592300213559896
0.6636837009695553,0.6684305282158438
0.6628406756258873,0.6447513834981685
0.664839671548418,0.6694726586737653
0.6674070198982404,0.6721165596321305
0.6635831165340567,0.6677506911918399
0.65238431743501,0.6571563184740076
0.6545377347097596,0.6380867798823567
0.6667946042383653,0.6714451154151551
0.6493399410389725,0.6540999492590308
0.6436227260224805,0.6300198107250301
0.6655839380962535,0.6704550774798521
0.667486005074642,0.6586046806181385
0.6674275768409851,0.672153994416397
0.6474225736041107,0.6522055045296656
0.6608809137411863,0.6655870086850935
0.6608274963163381,0.661258458564568
0.6536914020575579,0.6584450179703935
0.651635871083156,0.639130579789207
0.6541907072299509,0.6359617883287377
0.6478966950998846,0.6526750159157713
0.6628396193014605,0.6676072022234331
0.6602515041455872,0.664963595910951
0.6602254445182869,0.6427799771221803
0.6683380927366557,0.6730743939065984
0.6611709632767359,0.6437660705487757
0.6531946729827143,0.6345978269028635
0.6713450913998584,0.676154570476005
0.6677926884805393,0.6569781811398955
0.6719518762204375,0.6634762015702149
0.6602442546504355,0.6535557657190716
0.6581793307816104,0.6629112662736084
0.6549772827083831,0.65968589743495
0.6637852280742317,0.6685428195599744
0.6633631900881414,0.6461097959514133
0.6588800437833847,0.6635904622353482
0.6550185996558281,0.659834957784842
0.6582794371656895,0.6630393160424953
0.6391600316859911,0.6198877167588478
0.65936844380293,0.6641180723525982
0.6632699257620283,0.64596325509204
0.6436259699601024,0.6484630419507185
0.6479444072963928,0.6290828803360651
0.659701030410917,0.6412438329400632
0.6573127005888515,0.6620830873128816
0.6663084791091776,0.6709861230708247
0.6634106633740875,0.6575540799712288
0.6491766020121614,0.6539171223137525
0.6512628879707787,0.6561281062724216
0.6626166417790004,0.6673276469545538
0.6580523097509732,0.6628216067160826
0.6667140983807714,0.6605717719519727
0.6553339494493285,0.6601150006663562
0.6652593059744489,0.6657867020954813
0.6397480082996131,0.6199897678727311
0.6672815500097175,0.6491533934944663
0.6675624918429035,0.6604384770799007
0.6654956763777432,0.6703064166660659
0.6513592563832484,0.6461580725785557
0.6594631910149084,0.6642783744440028
0.659301527200161,0.6640507927669985
0.6632564954884561,0.6680509472079713
0.6651793992973016,0.6698717352933838
0.6660580975391216,0.6474551319362577
0.6178066794917068,0.5988983243227199
0.6578251836712757,0.6625730414605498
0.660202381680413,0.6535623718193803
0.6626210943153019,0.6451320985014108
0.646855442552787,0.651672569479093
0.6635596374290845,0.6683083541878753
0.668708231802408,0.6529762453351199
0.6602317463424883,0.653431137565682
0.6497016643596543,0.6310487213985928
0.6601804122782037,0.6590544177728682
0.6549002891937933,0.6361340414087776
0.662809269215872,0.6628328627710933
0.6634822171825867,0.6682135356071095
0.6627781927068881,0.6674705221086872
0.6656533570863881,0.6704962067135463
0.6620404402292203,0.6658747201772602
0.6716326222497584,0.6765143932045602
0.6456810966655124,0.6388947454257922
0.6498727729544347,0.6546365770433122
0.6510551556163264,0.6558052852008953
0.6391509774491307,0.620802795743697
0.6731706460089911,0.6763530121191328
0.6668345438219652,0.6489547525613872
0.6543081153426676,0.6358610293047848
0.6629700775960474,0.6676442815685488
0.6594737658388128,0.6406532812153779
0.6636578191075508,0.6658434922642857
0.6610136059642698,0.6542207562391756
0.6830767104922053,0.6781606868947019
0.6526505130437803,0.6444675825327174
0.6565926514718963,0.6552669401992166
0.6693820484959773,0.6520438140574631
0.654377819055634,0.657950051268311
0.6789116300446874,0.6836941649595751
0.6589314874242594,0.6405157906905635
0.6582545204974579,0.6629232593745622
0.6606104556990674,0.6653167398392983
0.6466910882712403,0.6514749163437913
0.657768813378984,0.6591507025783816
0.6553191265270648,0.6368963971960278
0.6505696549200346,0.6553440319795864
0.6673425696247373,0.6721509998396313
0.6580290105456997,0.6627689557240245
0.6703879590738838,0.6752201488895273
0.6422265211323127,0.6379512240365507
0.656028212049862,0.6529922097602529
0.6753416361851997,0.6802427398391927
0.6527079300318894,0.6574411801396983
0.6464978292008137,0.6467492645021893
0.665393196642992,0.6481546659491072
0.6664543174751096,0.6705479716051356
0.6581081594205047,0.6628357075817304
0.6654269320933434,0.6701434498517698
0.6678552648873127,0.6695557605826599
0.6701536369151821,0.6749381450935641
0.6565834474356009,0.6613327816973187
0.6579272640068619,0.6626748026373368
0.674311517491446,0.6791345746967161
0.6548746259705949,0.6596928399892347
0.6626392848714244,0.6674075669548472
0.6554471244084454,0.6443844376746034
0.6711476545184993,0.6729060017527067
0.6658201166862794,0.6705430026334093
0.6662664149985416,0.6710216038117129
0.6657278207881758,0.6484252433252654
0.677239854381837,0.6819501433042026
0.6583519720312959,0.6630902419777285
0.6711477198248899,0.6758955484359704
0.6601077381526208,0.6648979582660963
0.6544037140467733,0.6494241510721909
0.6652059101192052,0.6602085100823151
0.666414671934376,0.6711487035667406
0.6613832770036007,0.6434314869000737
0.663465966545648,0.6652451973650649
0.6718203056567743,0.6678813431901611
0.666611773450944,0.6712974474516771
0.640525239069774,0.6453637171406492
0.6000838538083035,0.5817255136269142
0.660462410835317,0.6652368014025216
0.6478680008168958,0.6291591510552558
0.6666516777360832,0.6716060028724207
0.6648664672923784,0.6696622636744889
0.6567661716374255,0.6604010562537972
0.6632667771019994,0.6535512088541383
0.6552777346161919,0.6577751880975372
0.6661867069021621,0.6582726382498999
0.6527720600593933,0.6339640412705315
0.6561773261187901,0.653114377780508
0.647791129452971,0.6284680892748464
0.6563017632834454,0.643392194093576
0.5988189433999265,0.5780981528698963
0.6497629139388057,0.6515388844858037
0.6707528110541827,0.6754225338077094
0.6464104120181153,0.6484225435078826
0.6502701573656929,0.6549926920357431
0.6448108843113166,0.6496127304124434
0.6668412769274792,0.6576242966300432
0.6548791610954364,0.6595684827915853
0.6313310425016274,0.6119054765483969
0.6595178617855043,0.6642947583604177
0.6567826465692459,0.6615351810808147
0.6598852847724028,0.6647121584231365
0.6606325111110586,0.6653304598983525
0.6571707017358188,0.6620458670963213
0.6593397243302732,0.6489765150547436
0.6581258744493836,0.6441257509126506
0.6629158149819023,0.6676549805051962
0.6551170827248866,0.6598683030675148
0.6567455595230145,0.6614941373251065
0.672668467204198,0.6774451553548686
0.6646015173885955,0.6694344370411273
0.6755943584403102,0.6802781875045482
0.6695967950030342,0.6711586063143855
0.6622611957667786,0.6652131341847214
0.6473385691782603,0.6521029383713396
0.6652109300312826,0.6635137097831194
0.6506495172484247,0.6553711989601663
0.6727607439399262,0.6775261413479771
0.6352591139271636,0.6165382897128286
0.6774733294741908,0.6685010706346064
0.6536265002800448,0.6584992825437201
0.6636181581667077,0.6651585450340471
0.6574107222114216,0.6588117540230864
0.6650387519353055,0.669764511546233
0.6452215142914539,0.6262087759277009
0.6531351269127286,0.6338318586426533
0.6586896754463529,0.6634235961078645
0.6600811231681525,0.6437924454379743
0.6727139142955686,0.6775781291899257
0.6617643599129769,0.6442983353960142
0.6631678381607405,0.6508765500303613
0.6621939526585693,0.649853972418939
0.6641079750143598,0.658135901817408
0.661048606826445,0.6658569504950316
0.6213395210414905,0.6020737826876127
0.6498932636927838,0.6546279086806259
0.6633660783536686,0.6681518670968001
0.6585379859066339,0.6633348357939047
0.6574567565438579,0.6446162580109792
0.6544967593971642,0.6593404647311832
0.6761914081786998,0.6785401181024235
0.6704005106969485,0.6752418290288111
0.6676630466624205,0.6662521659947569
0.6559666451376341,0.6607677944211907
0.653738152041261,0.6585185441649856
0.6493556910656464,0.6296364024200836
0.6553623000114602,0.6601039733440124
0.6567096522158953,0.661528706507807
0.6616659001314285,0.650676895029731
0.6555990802458977,0.6450235857414401
0.6231262393439148,0.6050741914009838
0.6594212588775022,0.664125978983019
0.6710195666550745,0.6757664176966252
0.6638528897037106,0.665269528273292
0.6697217518264142,0.6745237342178819
0.6644612918757378,0.6692046380579796
0.663963191188746,0.6607552623090109
0.6461572153698718,0.627675695020525
0.6498499947795653,0.6307466680952776
0.654343924381852,0.6364580573501024
0.6767628381058217,0.6816418724687748
0.6295402669110998,0.6100353997282812
0.6281696529489603,0.6082074502690129
0.6625744256776975,0.6674072117732525
0.6564264854987691,0.6413703248917584
0.6638632830210764,0.6686103482583019
0.673843438742049,0.6607921721590033
0.6568861155937316,0.6616381425670305
0.6649474508829337,0.6696571201200111
0.6414444073686352,0.6462922381752767
0.6524196034756139,0.65712644217586
0.6635506435075327,0.6683431744540048
0.6648831690570548,0.6635483523897518
0.6596238168012958,0.6643206500589283
0.6602511700126616,0.6650590742249464
0.6595952786395837,0.6644184656603296
0.6765980812262994,0.6813485142983393
0.6642644491207368,0.6456914362040298
0.6566968141387901,0.640678289927406
0.6582457044232228,0.6630472616250505
0.6511606601438887,0.6425947769160779
0.6636937006407861,0.6631977383606847
0.657393386909912,0.6621927053579644
0.6544128869119502,0.659190794870999
0.6647701217679145,0.6638913378408665
0.6543258712590887,0.6592184251502234
0.6617697666736148,0.6664977859806367
0.6517611923300373,0.633691157097397
0.6705690487656102,0.6735119448934495
0.6663061936167721,0.6688167328234647
0.6519549838682994,0.6566504656211458
0.6644478510719675,0.6692351562865113
0.6572869667179072,0.6620678513007239
0.6657690258827875,0.6622712453985559
0.6679171258008586,0.6727443068629986
0.6562167583099052,0.6610071071251936
0.6639501369764399,0.6461181884709496
0.6737595437765415,0.6785308186916321
0.6641301074258982,0.6632003930675278
0.6707727760563207,0.6757074289276246
0.6415593209824137,0.6243224552181714
0.6581796945543589,0.6629150713776945
0.6749454533055804,0.6796759689068591
0.5776145246208864,0.5587250505757072
0.6487863109696639,0.6535552737328384
0.6513628228554353,0.6561195481204607
0.6722335285163367,0.671465103313132
0.6404072795927482,0.621096024912299
0.6342625557868151,0.6164020697373214
0.6585931505490987,0.663413349532945
0.6620664029465846,0.664578913353741
0.6590306862233885,0.6638693118144341
0.648592156957976,0.6297181425641998
0.6603968275714579,0.6567629954501468
0.6613601159751445,0.6661617272999645
0.6415592255549484,0.6227501806790008
0.6626298590006386,0.6641819931280359
0.6670165125284111,0.6719079700456594
0.6590225251443373,0.6636859438012235
0.6597395996364284,0.6630729120536529
0.658352655165082,0.6622964377104147
0.6418552137133164,0.623641648148536
0.6525812466082912,0.6573048722980764
0.66144958277027,0.6661961289880216
0.648773008335382,0.6387361327833259
0.6319918513849434,0.6135057829716045
0.6543809232471476,0.6591454108513098
0.6572549503655508,0.662045732614385
0.6568211117307299,0.661604187637861
0.6600226500523596,0.6407887346443033
0.6662202325190525,0.6640272193069774
0.6446709706552928,0.6494701468429499
0.6516358105206885,0.6379475951517409
0.6563235578115045,0.648765055273472
0.6395536060638389,0.6444379673980791
0.6683847671656526,0.6730868508228723
0.6631370188794837,0.6554202359855917
0.6706152138452208,0.6701541392815438
0.6584464584109905,0.6631330387859137
0.6655666084434189,0.6703346841741781
0.6650116389993893,0.6697200877600803
0.660248626515082,0.6582595629251274
0.6374399750122082,0.6188825827995902
0.6492008427487865,0.6408359884987445
0.6628945714208925,0.6572414904858019
0.6507197443002514,0.6316872309912147
0.6611423209206627,0.6658986029525715
0.6679057139597064,0.6728518887517738
0.6617978783327272,0.666594588367639
0.6477204449579648,0.6513517872100524
0.6708041018209011,0.6628922791423797
0.6696460582691837,0.6744348323166731
0.6737464839489685,0.6784936867752087
0.6604179304476179,0.6651766027566507
0.6744478017841997,0.6792742014110973
0.67024534397746,0.6750617880592984
0.6655832997300568,0.6705519427181288
0.6662342052786923,0.6487759575721823
0.651701170267672,0.6328946190308761
0.6624533112437989,0.6672322505230812
0.668978044664257,0.6540611393117713
0.6583582279432023,0.6631001147433087
0.6690864197199693,0.673856873108623
0.6654375197119742,0.6648948750672313
0.6405010335794996,0.6226346992887322
0.6635681186251703,0.6682990061068707
0.6615185706920439,0.6662794437627503
0.6541808919147531,0.6489409818229877
0.6639620980845672,0.6686990696934729
0.6449275755775927,0.6259552460697586
0.6568840786579481,0.6616346693634233
0.6594839966063455,0.6641771372266082
0.6675048458607911,0.656047200838987
0.6698409372795424,0.6746503798282468
0.6509697845956132,0.631518394867168
0.6621893568972832,0.6668933799659437
0.6770377855184029,0.6682682253959902
0.6468597777588443,0.6505162875188368
0.6674386972231847,0.672267502195961
0.6410782557589583,0.6223211086108995
0.6659482516350637,0.6706358791078362
0.6648608031081578,0.6471868093570632
0.6713832377403697,0.6762162056707711
0.6754906592656142,0.6803864037438574
0.6640355956879904,0.6605870360097156
0.6606308401242074,0.6511625765970767
0.6583893409804015,0.6402191451011467
0.6277580176033988,0.6098565192544114
0.6673141501394535,0.6721959170512719
0.6540875011577887,0.6520200380760559
0.6549759879863378,0.6540911245454499
0.6649631410320885,0.6470399832609752
0.6619467427321166,0.6667178505909506
0.6592270454104044,0.6639848506769083
0.6385825829152609,0.6192407992953632
0.6635652349313981,0.6683291365964387
0.6593681668251758,0.6640863297876077
0.654952111390311,0.6596854671519763
0.6417026784655249,0.6465899282943178
0.6596742664177631,0.664384370347519
0.6529266166066781,0.6576531905100945
0.644043587577577,0.6409160361374708
0.6631941475292307,0.6632296468856651
0.6553626247173938,0.6558272095665902
0.6571905146784544,0.6613461545452346
0.6715816860955265,0.6763260456709843
0.6561209302847935,0.645365156618172
0.6777788039281498,0.6825288709095637
0.6576369063164407,0.6383460243042617
0.6726485885953168,0.6614569993676049
0.6589004224761228,0.6636316676139374
0.6708763422543929,0.675598760977966
0.6583003298897308,0.6630661686924453
0.6644400804418845,0.669164366708412
0.6523222448914627,0.6571817287948737
0.6673065438944872,0.6530193154720436
0.6533776727030154,0.6456172097565069
0.6739842189759401,0.6760422263303131
0.6017265378746315,0.5827744628391988
0.5914753375351346,0.5724227404249443
0.658988103444986,0.6596897767987924
0.6628129124869732,0.667459577459792
0.6504761466126319,0.6310910701346183
0.6638282682172967,0.6622092550949539
0.6604288756343247,0.6651841500452775
0.6689430217567491,0.6736255227539343
0.6640251183755407,0.6687714003946388
0.6582329379256616,0.6390616982260036
0.6726977286108857,0.6774538697859203
0.664675438071177,0.6693499070509287
0.6501036574256833,0.6549002167947953
0.6625380198610284,0.667205877184802
0.6627400623715288,0.6674468062044543
0.6650918688824757,0.6698436122432319
0.6356540359947331,0.6405144633438031
0.6613394206673983,0.6434198944689443
0.6560728782625072,0.6608317539559512
0.6641520708818867,0.6594359905810123
0.6584651180413503,0.6609696968213539
0.6405621175847033,0.6227533881069824
0.6692519185261815,0.6739933041943608
0.6523129277728561,0.6349012923401487
0.6658114585642669,0.6662627931389131
0.6638736474153974,0.6460015952931436
0.6539490456876219,0.6586890075901921
0.6557184356915058,0.6604351589083338
0.6594841676302106,0.6419788412975064
0.6524793382472152,0.6572457797796853
0.6683759797076307,0.6643260426969781
0.6594994505340711,0.6643039758345863
0.6690311021913031,0.6738138762730612
0.6638464446972822,0.647193429945948
0.6511522506274385,0.6386518218669132
0.6613360806907898,0.6660884784264104
0.6411867093630181,0.622432271495569
0.6638893122851941,0.6686189533093668
0.663633250605121,0.6682985664326933
0.6618871950039641,0.6445020689180566
0.6415880258381332,0.623392806661074
0.6642348321589482,0.6689730971810567
0.6595365645645104,0.6644217149459194
0.6733502053732522,0.6757552474722255
0.6583573745482529,0.6590432826372301
0.6590079992245905,0.6638738908476624
0.6633251771822245,0.668026353490395
0.6446748638633593,0.6256603736347041
0.6616374453289835,0.654414855505937
0.6660777584119514,0.6707649976205377
0.6703019579391725,0.6750539876414989
0.6167797958908359,0.5989068259080209
0.6539749445846206,0.6586751774529462
0.6743434018175348,0.6790633426258527
0.6622345925993947,0.6539009301538692
0.6679836341553833,0.6727799426884162
0.6655005024624469,0.6702997808210587
0.645246177057571,0.6270715892935957
0.652126302263976,0.6568470164301203
0.6606805310505746,0.6420909450760748
0.6830053101205745,0.6879156534799934
0.6655174933977,0.6702161182389286
0.6604765725287387,0.6651986844760729
0.6682982352221041,0.6731070177683349
0.6685468945152382,0.673369744264219
0.6603930642926008,0.6651926305776414
0.6559955691579731,0.6378594289649895
0.669999754125069,0.6747351052125925
0.6636893162903929,0.6633532738068669
0.6489706521022994,0.6537149512471263
0.667231382714212,0.6718749851085315
0.663861380040639,0.6570746645438169
0.6341297513169634,0.6153454574902998
0.6651703803896698,0.6470670037641858
0.664411337471564,0.6691432070562362
0.6544297333562552,0.6428525385100006
0.6669754840076867,0.6551126844843989
0.6602928910249479,0.6448625098539865
0.640787406477297,0.645633203172211
0.6390453338972583,0.620241322468793
0.6569930960349036,0.6617513457377573
0.6578462852585507,0.6625805963300138
0.637142807078477,0.6193130680030481
0.6269028379184527,0.6083097598614534
0.649300790252588,0.6541191590876314
0.662392750270504,0.6597504253187696
0.6765475751532447,0.6813252883185795
0.6594514295476189,0.6642014681996368
0.6626448304842604,0.6674568423764412
0.6696778519029609,0.6743583112139254
0.6233785359106893,0.6037289784787653
0.6648375750287833,0.6474546338793642
0.6583544155740473,0.6402371918678159
0.6539839181384077,0.6340003837759962
0.6625304385332749,0.6663762440534617
0.6611226737652224,0.6658475295372261
0.6711982817452385,0.663794737431831
0.6721511740414834,0.6707643258026555
0.6602488522178048,0.6428229896024864
0.6241308984414107,0.6047937291211984
0.6600761246430292,0.6517931010778836
0.6728773158775303,0.6776409892134413
0.6582902209004784,0.6562044163919171
0.6459402600262809,0.6507057796370572
0.6581385759254214,0.6567664193873158
0.6701857123634486,0.6749384857402297
0.66406840736779,0.6547509103044702
0.6578595631631083,0.6610192375964645
0.6669588514082129,0.6717273949476998
0.6112471436683575,0.5928411401692193
0.6601383223770023,0.6413093747876508
0.6583554594993477,0.6433388959461988
0.6562839924146405,0.6610984954205503
0.6541039914600697,0.6411694237791132
0.6607543515909033,0.6494503537646127
0.6619395962591647,0.6666584930391475
0.6534446452053959,0.6349620828973114
0.6642065352323976,0.6688447653422008
0.6595144577746312,0.6461465750165042
0.6701788517919669,0.6612939818446408
0.6516724732120378,0.6564638517129988
0.6507359715052388,0.6319742874966714
0.6552041472482868,0.6542310132104809
0.6500569474103555,0.6547921194188024
0.6600294713596736,0.6648079113438954
0.6737224746505959,0.6784270721483919
0.6745282535280869,0.679390597462968
0.6675264596104362,0.6722714887361945
0.6597731389080281,0.6644939214315787
0.6652050313790303,0.6641288174012562
0.671217011180242,0.6658196238630698
0.6636264560587997,0.6553244847338199
0.6696389857973526,0.6665076453039888
0.6667887173324085,0.6715748471619418
0.6629234528317375,0.6676660479314026
0.6684969287189247,0.6732842644404173
0.6680505989979988,0.6624380634121625
0.6747233402305707,0.6692718159993553
0.6553479109140172,0.6359319457902048
0.654698519439094,0.6594818395427015
0.6640571582350678,0.6468441256947045
0.6461900918635363,0.650979523440053
0.6722832688353225,0.6732420075377242
0.672719898355998,0.6741408114086636
0.6502033047676021,0.6549839394376746
0.6556777672412218,0.6512667043419962
0.6606735660856562,0.6654785387916912
0.6616424143439322,0.6663130644359595
0.6691513869199226,0.6665429154644534
0.6630662465352857,0.6649979209639219
0.651024120298536,0.6537811353305167
0.6612438582838103,0.654100259647243
0.6534892579739294,0.6356503177389758
0.6614700078952594,0.6433258282685004
0.6314269111165044,0.61199800215534
0.6664881462602897,0.6691598802122566
0.6619730806894095,0.6667504359511364
0.6544284600956665,0.6467716485907192
0.652348882500716,0.6552271078793456
0.6549962202757007,0.6363184242176854
0.6572315322905863,0.6620148694526136
0.6493339705152495,0.6541159750883492
0.6554083476006864,0.6601871203261546
0.6583104093126844,0.650746609926595
0.6480963241280828,0.6528550751391426
0.6441192401314738,0.6489367908320364
0.6583080013975664,0.6402254295855985
0.663199103755113,0.6682112024463787
0.6585753572208792,0.6578731342536017
0.6568679800170327,0.6616236027365976
0.6526721774106921,0.6575051576019753
0.6409638234218653,0.6216985067345399
0.663513253427729,0.6682832293325076
0.6531342314509648,0.6479350233756296
0.6704906150525992,0.6752517805431895
0.6603592153834312,0.6418898743626756
0.6666878766112337,0.6713739830093503
0.6582156570584556,0.6630028773693092
0.6507081929418161,0.6316621492081611
0.6717548723407509,0.676399167406686
0.6627546627356982,0.6449811919474124
0.6645907952912105,0.6693816373969921
0.6609063989049796,0.6657107165344309
0.6622356065610833,0.6441177883844106
0.6676395091767564,0.6626702213446766
0.6689215465459334,0.6645387598117619
0.657063157750542,0.6473943487601775
0.6519677932464735,0.6328577732453865
0.6672100460358282,0.6720339301117011
0.6520630139669235,0.6329703296293612
0.6649563251232107,0.6696942422076908
0.6365888042813651,0.6163419131152811
0.6634173225439909,0.6681594876466704
0.6607718546597368,0.6654723664722648
0.6716910064655355,0.6764174323049639
0.6629776917292246,0.6679424436808032
0.6679198307312638,0.672649674905642
0.6380376809622865,0.6192655540119392
0.6655945383231383,0.6685763748677479
0.6613302161273507,0.6535958531911102
0.6624469425188004,0.6671873447827104
0.661661422113977,0.6560212467786681
0.660726491536429,0.6419028287705129
0.6720660199033331,0.6707164441030666
0.6716965565708398,0.6764936261467562
0.6581427566610717,0.6628497248414871
0.6643529324701005,0.6690874559121089
0.6542324072628659,0.6359106301524322
0.6651227754287252,0.6697959529072195
0.6640777189150633,0.6635811752375977
0.6673007848619128,0.672022985494765
0.6587434742568622,0.6634720207657208
0.6612262786604481,0.6659672615702903
0.6430787658562174,0.6221968350934702
0.6536833358457446,0.640767058019019
0.6672231429650686,0.6583068123156083
0.6596700997513603,0.6644777312489611
0.6627351022367468,0.6676253314537499
0.6398785483890075,0.6205437040088901
0.6567652907370425,0.6614630344639753
0.6682487686064398,0.6562278944299552
0.6665393507296506,0.6712998037435832
0.6606365283616948,0.6596621235030338
0.6571035430686708,0.661858894179391
0.6649308958507281,0.6697455613892195
0.6720247868731528,0.6599847729329322
0.668515060467604,0.6732078218188278
0.6606980239889549,0.6654215989145309
0.652838052694757,0.6337719842580576
0.6648484702413637,0.6696010980031274
0.659076006799439,0.6637532887349562
0.6760562747502785,0.6806268947919513
0.6435290736637935,0.6240163081271535
0.6595958797168164,0.6644202032370927
0.6643971960914444,0.6530605847151361
0.6620997519357981,0.6437641541448303
0.6459027917105067,0.6347741441562914
0.6479259593153478,0.6429451631341493
0.6588864917332451,0.6480154460659687
0.6680874610585847,0.6727944785583779
0.6577563720718602,0.6625133212250286
0.6501811763714487,0.6549780516870629
0.6600514773326618,0.6418345899721857
0.6518930569961917,0.6533332735662132
0.6391038847902563,0.6196563411717053
0.6574536833056948,0.6548839579249642
0.6502992156395608,0.6550903661740056
0.6657150692977184,0.6704278990402783
0.6598967819228163,0.6646389612059006
0.6650804152164906,0.6467124150378493
0.6579431940505138,0.662720969564109
0.6703675133950675,0.663632834591161
0.6558765890862029,0.6606228684339012
0.6612991630585148,0.6649997097274181
0.6597757031440418,0.6419187968182222
0.642291983802455,0.622896141203913
0.655645230924236,0.6604666759754712
0.6704269753033438,0.6751774663509885
0.6499386926936372,0.6296788332317571
0.6620981681792235,0.6667891650824539
0.6559140680229409,0.660697722232113
0.6620955603234534,0.6667835121631951
0.669972168376914,0.6518251818230592
0.6619361919590981,0.6447831333201426
0.6653557789083766,0.670074293050647
0.6526753587217136,0.6574015846199436
0.6668535338937044,0.6715850720672253
0.6606218312706756,0.6611678244631163
0.671723826694542,0.6765211095963358
0.6687509178694053,0.6735447289539465
0.6578254719350412,0.6625531707170895
0.6496970100248042,0.6319451417189242
0.6620889878778341,0.6668465423704585
0.6653521863223357,0.667937748644404
0.6605495500540046,0.6652928174681787
0.6319602166962667,0.6132919085027526
0.6507342189841263,0.6483632330949146
0.6460922557125521,0.6273996582393598
0.6600547492050861,0.6446696167294652
0.6694662697495247,0.6741172583721037
0.6694829774043225,0.6633563566462847
0.6404386033010117,0.6230551528076538
0.6573526789887216,0.6543507560111629
0.6521306549753793,0.6570558373585336
0.6706892026157396,0.6547044470846365
0.6636793413498305,0.6602369406317528
0.666074294452631,0.6707558400170284
0.6542720783789726,0.6590558005224606
0.6579037577469634,0.6498231645608942
0.6643070334025757,0.669024429463864
0.6484926114887879,0.6349738963136304
0.6434234373618758,0.6236015193153475
0.6525263051393334,0.6503021025473025
0.6617161487891239,0.6605061023255905
0.6680727854390011,0.6727754587772689
0.6462903090873654,0.6278460696886949
0.6494901511730965,0.6542562524611124
0.6643061393187252,0.6690205852654085
0.6321359664004773,0.6133565406740263
0.6514594560246414,0.6561866512987546
0.6522746942276232,0.6570568526532596
0.6342425894606882,0.6137373038732775
0.6621967556110842,0.6669655896575832
0.6479080896768021,0.6526842137326876
0.6573581292451868,0.6532098544626168
0.6684954430701213,0.6732894758226086
0.6544495756993087,0.6592853800219318
0.6686769948424326,0.6733783654440209
0.6576383581230064,0.6623578108607361
0.6551599350624591,0.6599370356650881
0.6648191768506622,0.6695329618183563
0.6544725343543227,0.6592085340513124
0.6668738927184001,0.6551891938633945
0.6551096923755281,0.6461416762712444
0.6605683695161447,0.6652998245903956
0.6626860836869068,0.6628513905289398
0.6751902010865327,0.6799140278625828
0.6718745520083801,0.674883422943441
0.6618043252045522,0.6551245339695301
0.6573933527272712,0.6412583060690771
0.6436209576929108,0.6255835179310454
0.6546852290054788,0.6358708758018182
0.67489843287542,0.6761590011009628
0.6667022984390687,0.6715306161547132
0.661140925922,0.6445179340085374
0.6451550841906075,0.6265164815941223
0.6522640439792725,0.6571266550233028
0.6668120391669767,0.671685971977826
0.655736452417792,0.6605308539318584
0.6725422823772755,0.6640481604143854
0.6653191181057735,0.6594187071583044
0.6527608878318489,0.6349209679255694
0.6475360529458721,0.6270267710373099
0.6256179616730675,0.6061960570142301
0.6683882348247718,0.6731083773637226
0.6393596284918469,0.6192779465962204
0.6473087647306122,0.6521210649537147
0.6473836632596309,0.6522326217418251
0.6350566917918838,0.616604925898072
0.6617005719575524,0.666430066234129
0.6604414502795548,0.6651821589416176
0.6621946002169178,0.6670087884210372
0.6544133910302441,0.6591529146030177
0.6615086159518957,0.6473810786460136
0.6681796904936327,0.6729034574192396
0.6492772972906254,0.6306851252955773
0.6646874609249891,0.6597945290074182
0.662499084672877,0.6672634275825889
0.6606270895470877,0.6653614316207999
0.6646732557165622,0.6693910112944519
0.6776214779147358,0.6823665151753259
0.6576602674756125,0.6405449338174259
0.658902105533214,0.6637216899346773
0.6541701504357319,0.6588609722884288
0.6581907067683174,0.662899084388667
0.6570029506931812,0.6378665928018088
0.6699530057271103,0.6746992409217857
0.6565097744926307,0.6546763395347335
0.6469217829909428,0.6517101056523243
0.6592361783194833,0.6639848249109246
0.6484986010067115,0.6532696209651039
0.6361288597871081,0.6177211324889847
0.6556356906563815,0.6604567616794894
0.6588210500944081,0.6412906457229559
0.6661739193630165,0.6708920861815324
0.6647671039602621,0.6520982768241471
0.670320580775704,0.6529051078270924
0.6569955452459235,0.6617416049888127
0.638874638869847,0.6188643736598677
0.6711050939640236,0.6627961733273544
0.6628870030885197,0.6676495785538279
0.6548335275856894,0.6358717899566804
0.6669117180806943,0.6699339960221335
0.6619577538252636,0.648002715255175
0.6630366193129459,0.6564666331539591
0.6615746683908149,0.6664270872422045
0.6506473711712397,0.6314203456870864
0.6561072925302283,0.6608818815341868
0.6758730122809748,0.672572168015043
0.6593449643261022,0.6416439547686414
0.673197200230411,0.6780034748548748
0.6739851688983948,0.6668533365698043
0.6695376218561675,0.6743498912557048
0.6520647026731554,0.656820301544165
0.6618286396630733,0.666606454306684
0.6703370051654327,0.6750881778730227
0.6223117767545474,0.6029685099505487
0.6394313517353813,0.6196889474747292
0.6603763545252797,0.6517694266438164
0.6706731765069275,0.6754091050791978
0.6661023135795582,0.6545136188016875
0.6507625993323206,0.6555417935396559
0.6606399091893687,0.665395090786894
0.669950676387081,0.6747186936543527
0.6474359374367625,0.6311085517073713
0.6727761146080217,0.6775373913983864
0.6485291993337855,0.6308556186222196
0.6751227592448299,0.6798373796684299
0.6558162068904069,0.6606079381442335
0.6653448726671451,0.6700742838600224
0.656512913881647,0.6477651890267846
0.6444925753805572,0.6493200530409339
0.6702365006465735,0.6750591769761745
0.6577158480890003,0.6589805968696872
0.6617243852883077,0.6665092593951245
0.6514337444016736,0.6561871221460238
0.6644124171416435,0.6690205212065325
0.6588692556014657,0.6636111980590707
0.667937668358786,0.6583915372871276
0.6601726720152387,0.6649425670631541
0.6434052824931087,0.6263942490841828
0.6588294865812705,0.6635411322043929
0.6489649875632699,0.6537328787105907
0.6570682096139845,0.6452378673958655
0.6629798537281477,0.649874264034316
0.6626655912468329,0.66168822204816
0.6588528729423125,0.6486353851374345
0.6784593538872158,0.6811387869845138
0.6671940725545648,0.6617313234221857
0.6499561388701032,0.6547563163616275
0.659791482124516,0.6646152426381831
0.6541950594360857,0.659013469130549
0.6596124413436988,0.6643742928180445
0.6580550201285216,0.6392287807725264
0.6501943073788736,0.6549644521788478
0.6673745861953858,0.6721019172793696
0.6764756772379502,0.6712786856873467
0.6519939140881932,0.6346755094412544
0.6491831770948573,0.6309925638531471
0.666670238030611,0.6714474921594087
0.6567910913190993,0.6615066064362057
0.6564304706831109,0.6612491102282727
0.6542977648681857,0.6590367467574423
0.6757298886612887,0.6806182693850028
0.663607470796742,0.6458482250758193
0.6675541642752093,0.6553900500488404
0.660393855183793,0.6626104721358402
0.6553485867989983,0.6476742400771678
0.6506259243138246,0.6553929451342522
0.6728496564570845,0.6674862695412027
0.6698228621743022,0.6746395894366899
0.6544172492549982,0.6591569741454089
0.6699960869344528,0.6748107815659554
0.6435117371497434,0.6240035538789903
0.6561835194475323,0.6398063789210067
0.6537166635932962,0.648491599708001
0.6667876259753465,0.6627863957366109
0.6308406656833873,0.6115155857190431
0.6667565521114172,0.671444933296393
0.6536319670320286,0.6541409974802418
0.6473373868910677,0.6426962533710541
0.6439297303084862,0.6257932770655549
0.6648882750530625,0.6695921655383925
0.6616760060262689,0.6664502264259066
0.6724929967915628,0.6772770799712587
0.6667534867567446,0.6714568021519598
0.6622880790537077,0.6628421258451149
0.6682395158135392,0.6729451423706421
0.6674052445709651,0.6493780759951
0.6447083437827267,0.6495479127772382
0.6499439247895796,0.6389022846827856
0.6655771561625836,0.6702647472491177
0.6524286668021494,0.6565506246774813
0.671268224487639,0.6760232371595721
0.6615878208287227,0.6576506326059481
0.6568416614360572,0.6615665548150709
0.6598307207972691,0.6645661311650876
0.672259697862412,0.6617063437921007
0.6573662327692227,0.6426429723085731
0.6615019466567487,0.666256272994465
0.629183886163253,0.6080276196427505
0.6570204988909711,0.6617161043748092
0.6501247034902432,0.654887314202629
0.6418109439086783,0.6353390425349081
0.6408739445698743,0.6227582273830371
0.652378237419831,0.6571844415027516
0.655808252866211,0.660545431283247
0.6754949040334157,0.680250168388159
0.6465864969683459,0.6514038789790795
0.6577532065585997,0.662431661841862
0.6502474468910704,0.6550507157667986
0.6621679605959794,0.649714691137101
0.6585516455840035,0.6633019234698393
0.655719236837566,0.6605054197186221
0.647346346244432,0.6281577081259438
0.6665972682897205,0.6484164230568489
0.651794809671993,0.6382975703811579
0.6573499119051758,0.6621533065191912
0.661896785992166,0.666668319217752
0.6442953438816177,0.6491296658638609
0.6678772730802534,0.6505946697808211
0.6684154140611553,0.6731277295749931
0.6508615941440088,0.655620923703566
0.6518324902319523,0.6565956161623612
0.6663803379081632,0.6712002130532612
0.6657115376592605,0.6704759778758431
0.6598435646738738,0.6646241905824243
0.656942252104147,0.661730909607726
0.6548147811669777,0.6363453020779123
0.6830477216574818,0.6750778730180906
0.64803434141844,0.6528048848130218
0.6669704346639436,0.6617107615254783
0.6665509650270449,0.6712893188845421
0.6528610302738899,0.6576166223780189
0.6638170818159899,0.6551283782855891
0.6386946135548897,0.6200344187866846
0.6468775643522735,0.6516961908390793
0.6666836801184516,0.6714364274015332
0.660730832479586,0.6531131993540612
0.6613305024530578,0.666038788832539
0.6362015625844613,0.6165512459079896
0.6574016640277291,0.662167996464958
0.6662120478536809,0.6635069401677924
0.667887326376968,0.6727251498385707
0.660937846248696,0.6562724255929397
0.6665506332572304,0.6591173804593644
0.657134843396239,0.6594244411918646
0.642555003191672,0.624433864996487
0.6659911267689004,0.6697818152654814
0.6693834610113806,0.6742188720531213
0.6698953563567873,0.6747589204716216
0.6591249286421812,0.6513555584937574
0.6665908449769661,0.663823228936095
0.6625957459016039,0.6458732346997688
0.6326222857136121,0.6129415159019382
0.64748944086941,0.6522859579038031
0.6593696016914243,0.6400160314890688
0.6343807994160826,0.6153596300844586
0.6612074844371504,0.6659251621988967
0.668917123012799,0.6572935105923758
0.664312851022138,0.6461292905757734
0.6748114512845806,0.6710156244098597
0.6739138649850158,0.6786663384204878
0.6679660976335487,0.6728740111622551
0.6516754862297562,0.6564542352657533
0.6638531418156863,0.6487156273979415
0.6564303649677236,0.6611884173368495
0.6603547846211766,0.665047346692902
0.658551634180145,0.6410523578211847
0.6628438353120196,0.6449933971704759
0.664877361636139,0.6695414710845715
0.6604767582736585,0.6652596762559914
0.6733216226778784,0.6559795452755177
0.6781010936607255,0.682822078990254
0.6655383722401036,0.6702730673869388
0.6684331966985565,0.6732896088822282
0.6658408592169379,0.6706224852163833
0.6660221819202198,0.6707646564699663
0.5900958172497133,0.5704797196548255
0.6660999840329278,0.6534918212356208
0.6507506435533449,0.6419378442651544
0.6596990859090267,0.6457595150188133
0.6712306977325389,0.6759707372396448
0.6578604156610552,0.6403275130411381
0.657533915611112,0.6622363051838138
0.6557286718240399,0.6604961165100854
0.6670519558351597,0.6717826691586959
0.6625386829565993,0.6672744450386909
0.6633447634696223,0.663912200177948
0.6552728123133478,0.6600682158861345
0.6721032388058219,0.6768260285921647
0.6664746110212949,0.6711914669208041
0.6680865531562447,0.65979377897533
0.6785638096040223,0.6663964608271769
0.6325304793254884,0.6141613123060556
0.6456925322540172,0.650495034123463
0.6548520234067762,0.65955737934753
0.6745251240594154,0.6635530843702095
0.6575762756274866,0.6432778040029594
0.6606607635275947,0.665373542805263
0.6583223246626548,0.6396790154955713
0.6722378263052068,0.6770601128930738
0.6660086559578389,0.6683483411323177
0.6603879760417544,0.6651817004143538
0.6671668746707071,0.6539040310475903
0.6682210139828086,0.6730163865968637
0.6654968645985186,0.6474946380965704
0.6459376951622137,0.6507446912491898
0.6610362763069074,0.6502176044016342
0.6615447946912476,0.6662514403800845
0.664340454559597,0.6692469786526396
0.6346356822617634,0.6162007362260188
0.6609019069568965,0.6624630749071642
0.6576755218717664,0.6623507505456598
0.6610848714700857,0.6658050230743537
0.6747151660429014,0.6795339618848281
0.6745534365252652,0.6794009644934328
0.643967159573446,0.6241761227365914
0.6620275445284574,0.6667242246748002
0.6498569864939929,0.6305215393089929
0.6678941361431818,0.672703052627841
0.6651072260672559,0.6698628819255903
0.671583765761835,0.6762599058694161
0.6479247076773657,0.6527185390747866
0.6636732766488503,0.6559247213438069
0.6586032891264472,0.6550888074368928
0.660873793724882,0.6657218399261748
0.6603473545363879,0.6650322033638777
0.6645471074179701,0.6692424440345258
0.6556151811616421,0.6604299943675522
0.6515966580337965,0.6315159906070525
0.6446275348032419,0.6248010443655561
0.6642896748509503,0.666844863486016
0.6635158711522218,0.6683205237050319
0.6668360675743878,0.6717092511227811
0.664220162933441,0.6688803532894804
0.6434531896379669,0.6255314292256763
0.6661893249047143,0.6708880649512936
0.6688688421683193,0.6736442257658835
0.6464246650875296,0.6276194061819025
0.6382861054917497,0.6198193722654892
0.6489867391147188,0.631640044782069
0.670853021715568,0.6542091503667437
0.6562796583442032,0.6603662161355702
0.6625859860927378,0.6545260648880786
0.6684964488360965,0.6732096456301442
0.6618319200521717,0.6665232167369611
0.6714605235321139,0.6636843593464419
0.6558628657412143,0.66056298964531
0.6550064658749505,0.6597475029259077
0.6392988450358712,0.6204102323442322
0.6633791607563114,0.6681238872252553
0.6608084166417862,0.6445017078423835
0.6514731052630365,0.6562458871468024
0.6683396210777983,0.6601056409468751
0.6576562719979038,0.6624142731323895
0.6555271971082884,0.6602268726167901
0.6089330553039423,0.5885872045548274
0.6534830018379547,0.634040544990602
0.6498861690343367,0.6308498513237526
0.6436012771498454,0.6239120466059034
0.6448551656263486,0.6496779924990722
0.6499230216367474,0.6309086424136275
0.6546568078737631,0.6594742830043243
0.6694288445795304,0.6684689764152602
0.6715964192544699,0.6671753360798202
0.6735667776939152,0.65664275666082
0.6384778227569914,0.6189111125200686
0.6565784533784121,0.6614276241034107
0.6568574512050578,0.6615612501487496
0.6576590800485904,0.6623430995086594
0.6714734795491054,0.6708575332738721
0.6615271482960117,0.6663378854372343
0.6451849437939879,0.6500269243984753
0.6503725171327391,0.6551101924036042
0.6700335984382744,0.673550806831753
0.6534339911645493,0.658138996233225
0.6646237130593078,0.669317545581702
0.6680416134444676,0.6727573990058106
0.6546555000070681,0.6371700734241121
0.6578145014200262,0.6625438784942564
0.6613717801532812,0.666138924794692
0.6571851665021936,0.6381286914019257
0.6648804315867839,0.6696458248085868
0.6562947593686527,0.645663782569488
0.64475471527413,0.6264415463921422
0.6582755341859929,0.6629969524223098
0.6659500472617388,0.6706729193075331
0.6623092387465265,0.6669776003377866
0.664379090513358,0.6690903698057382
0.6449675088559136,0.6359148063843729
0.6682127214940565,0.6710329703076179
0.6712778361009158,0.6761326542067371
0.6502320196302829,0.6549983222440383
0.6224864494341753,0.6030862154417913
0.6682976562153091,0.6729679566999005
0.6574523491225315,0.641921853562345
0.6569883880094597,0.6508959631566705
0.6641191049535932,0.6689196934931023
0.6659572643137762,0.6707937686582959
0.661346223511566,0.6536390668608201
0.6575413558467487,0.6533885974431721
0.6742390780821225,0.6790447858128285
0.6562733305344954,0.6526852580316295
0.66644505521977,0.6713447031026908
0.6730082086487185,0.677784908216036
0.6591137258539165,0.6611635038986678
0.6492782914039156,0.6540585880424293
0.6511695957652395,0.6559796531472244
0.6523646055582561,0.6333375427612487
0.6667735680064892,0.6714861022604521
0.6427186537952996,0.6232837557848628
0.6705996418464807,0.6607385152544782
0.6783435890499683,0.6731461326555218
0.6472986755719602,0.6520893836560286
0.6726064251915014,0.6774104338321246
0.6405235484320086,0.6203597574173157
0.6590262646737283,0.6637770291173901
0.6560713224093634,0.6608387229200494
0.6561410984145875,0.6370154644704571
0.6655961016459914,0.665746682219222
0.6320115551438948,0.6124380457536394
0.6559886676872245,0.660694494658675
0.6576530732391823,0.6624579232604053
0.675512549765364,0.6804172947124267
0.6702547546673802,0.6751057119536207
0.6799483578666361,0.6847870431001633
0.6686443347270334,0.6504925017244474
0.6621834668690952,0.6669478744247488
0.6526065218345122,0.6574406432761868
0.6621901226263616,0.6669262835072852
0.6483001374146447,0.6531134914370124
0.6674722190475233,0.6722971641600435
0.6754013395973635,0.6802814176159956
0.6578891162404606,0.662576183664278
0.6757886422943068,0.6805087705848617
0.6512594651874098,0.6361523032620799
0.6631756506437787,0.6535741520287216
0.652803041913695,0.6542426303506672
0.641637522058349,0.622285881530743
0.6664582891747985,0.6569823116859825
0.6646416879409935,0.6486453074005137
0.6236375520711861,0.6038347666222633
0.6209940025163345,0.6013294845142586
0.6528985005510046,0.6576457596898243
0.6561173142521457,0.6608874522274707
0.6566877779107945,0.6614545142423085
0.6676548656362267,0.6724827417179846
0.6754533622129745,0.6804238545526419
0.6516112223987721,0.6563339293940558
0.6647620943198027,0.6697364327049128
0.6549271268430424,0.6352972490758341
0.6535801797489662,0.6343019188299879
0.6667875855062511,0.6671388002742638
0.6620877220478145,0.6668627669934325
0.6525991453155193,0.657305033293455
0.6357328400186872,0.6174713092435485
0.6423705827985167,0.6265788621087571
0.6653181093702667,0.6700570833369839
0.6582064526734167,0.663063082125068
0.6578183015102139,0.6540710145004216
0.6185496483680658,0.5997031520254119
0.6587245119224777,0.6634386618517207
0.6637089444735678,0.6685151535252741
0.6564181389438423,0.6508944697122814
0.6625358151048727,0.6673054516420048
0.6649477030101784,0.6697410458480344
0.6647066833968421,0.6694198940818425
0.6771432738708041,0.6663251734613224
0.6556754681939215,0.6499605189374105
0.6297272643057371,0.6101550173494076
0.6652926268056305,0.6700402885279846
0.648541743914442,0.6300681725704339
0.661629215018578,0.6548184040886107
0.6501902847732857,0.6309783063153722
0.662744617219657,0.6676579240304485
0.6649648733191184,0.6698633653872119
0.6631985358090424,0.667951576268025
0.6576218502234603,0.6623444378784888
0.6516934956617447,0.6334981814850695
0.6644232764430771,0.6691660370358037
0.6257215768117623,0.6064440943524467
0.6734273375644255,0.6783646754923534
0.663446537497898,0.6681881777394231
0.6680045586832988,0.6727224519384754
0.6631183217031781,0.6679398253439338
0.6550316752547933,0.6598126699026143
0.6572154252124154,0.6388726677782932
0.6449093109261858,0.6250790483865588
0.6694935192780758,0.674186790303773
0.6697157426301155,0.6590251991104868
0.6581277812409768,0.6629029814703877
0.6600756549655655,0.6648412604867274
0.67464358746728,0.6794272145077976
0.659206914578496,0.6639505740867644
0.6337189081832206,0.6140782503432403
0.6573209737166836,0.6572919144016519
0.6675084503244539,0.6722646539681387
0.6716611937751042,0.6765145218478037
0.6547329989681094,0.65951557463714
0.6685279276865028,0.6573529496013149
0.6493106241413178,0.6540603279515798
0.660774866556712,0.6460411059606824
0.6743445193633971,0.67910810560995
0.6529380745256781,0.6576566824511547
0.6601117430527035,0.6413858566561228
0.6712818991251877,0.6761012207947763
0.671283168466131,0.6683496451666666
0.6638459321559823,0.6685429364601483
0.6633929430390912,0.6681676920896933
0.6611076669951496,0.6658768643960233
0.6670264132494131,0.6683737516981293
0.6593595276961274,0.6477694521779429
0.6684645756482636,0.6731175384642273
0.6625794490588288,0.665521308319836
0.6483866674579079,0.6304674151947277
0.672401380765691,0.6773378848769724
0.663873576382316,0.6685985280376303
0.6590920816472844,0.6638030010655209
0.6522412136005908,0.6333768814542337
0.6349998018839259,0.6139758302589899
0.6647128256968144,0.6543192233970837
0.659744573417833,0.6536095326641438
0.662347116896871,0.6671225531643312
0.6404273596878977,0.6212914853631295
0.6638096464063085,0.6685314095171755
0.6567824073957427,0.6385199089283883
0.6633660021133034,0.6682219548300917
0.6571929758338968,0.6619573044030902
0.636389768560896,0.641286755171491
0.6781117961755406,0.6829865333069812
0.6616047532772883,0.6438463040828666
0.6602436414154288,0.6649898765090003
0.6599858181968992,0.6647557040227404
0.6163649927398718,0.5967290243083802
0.6629112964591959,0.6676661623268934
0.6531135159160738,0.6549912178071354
0.6539452549989667,0.6490914925480622
0.6533315801115206,0.6356797604476484
0.6609310020714952,0.6598143721067768
0.6683266028763177,0.6629923646517957
0.6553310730164095,0.6600679178964612
0.6493964562765631,0.6541953696088095
0.6605756172252024,0.6420906930328842
0.6528689591809811,0.657589624288525
0.6612110986017768,0.665994727044389
0.6488630443276298,0.6358569471201889
0.6851876646105988,0.6797858706992208
0.6574368911423111,0.6621866841675274
0.6670015377400047,0.6717387079921662
0.6556866381342104,0.6604236116648113
0.6650450863612116,0.6509635729475844
0.6644379070500311,0.6692132862628034
0.6637602363326267,0.6546589620101688
0.6335256035023553,0.6151808223675371
0.6354371586563907,0.616790076902846
0.6671697516849393,0.6518274666603701
0.6688475766116285,0.6735331830666428
0.6489821059761259,0.6513816009006166
0.6541135241498427,0.6589106226242714
0.6675795045644827,0.6722611751481253
0.6592115916646671,0.6638717805039441
0.6673642934774897,0.6721996833032269
0.6500202960707273,0.639350425196734
0.6710883913053518,0.6598784908393172
0.649114470569244,0.6435211723098733
0.6609894793282758,0.6657222931822597
0.6579511867314609,0.6627060371840748
0.6580829109956559,0.6545594988134271
0.6667603361802753,0.6714838287242324
0.6820363872955526,0.6869210263638135
0.6597294817202505,0.6644717830952054
0.6485309564557955,0.6286891461864887
0.6667112260294565,0.6714554893650547
0.6543118234585229,0.6469311554213284
0.672829730431107,0.6776223267492801
0.6585326038500063,0.6632613742321274
0.6605717854132823,0.6654325280352906
0.6450157330226206,0.6272535388009309
0.6702466462979475,0.6750454768264811
0.6264848377791064,0.6063436340634623
0.6573030499925892,0.6620555238343203
0.6609457134457002,0.6656794121106318
0.6626150033010774,0.6441845298135157
0.6583466664549193,0.6630927237406671
0.6667830933603114,0.6714959203663341
0.6668572014872526,0.6571514674520627
0.6701865303191749,0.6660056491212046
0.6546491065109868,0.6593709293591165
0.6122816886086857,0.5931517704567086
0.652556921697381,0.6572820169974354
0.6608989297276614,0.6417924569198878
0.6712912533869426,0.6761339477202818
0.6533342092224883,0.658099560276451
0.6551162271275146,0.6598463553982471
0.646735994385079,0.627771637609427
0.618263727890544,0.5972267087606635
0.6709415191875191,0.65309924117319
0.6533723364750542,0.6582576176044045
0.6695806575191582,0.6743617296109922
0.6708375592553171,0.6745663711513586
0.6687533141807661,0.6734244279709061
0.6601131641084217,0.6648280466917554
0.6702504554039259,0.6599016064301315
0.6077706310937132,0.5884630126918138
0.6552612905140913,0.6369933504735192
0.6620018709020298,0.6667112302223502
0.6494072054575677,0.6541871453278083
0.6762826273374889,0.6812273329181127
0.6641996639496341,0.6688988340014059
0.6623992220152424,0.6618072883148496
0.6662340449507511,0.6709803149108491
0.658477177980851,0.6631657126140137
0.628551870351965,0.6097203258712808
0.6605436851848159,0.6467967110055315
0.6659336932306694,0.6474241794149991
0.665621294203168,0.6696958242542549
0.64209086816077,0.6233674590662701
0.6514586631757078,0.6404999742976287
0.6626789501113641,0.6674276319852992
0.647815770169377,0.6274231213869059
0.6600059742079487,0.6419611267316608
0.6401241617749852,0.6213705630254218
0.6532213940072249,0.6345244865618034
0.6545322218268504,0.6593468150072328
0.6549004406194402,0.6596001547865997
0.6556577518722949,0.6442883626908511
0.6621833788959174,0.6668665453156841
0.6722469781239685,0.6604935483963947
0.6655861920332993,0.670354148471944
0.6537029566982391,0.6584374781130362
0.6516417360454839,0.656388677682148
0.6589925704221979,0.6638110049981785
0.6644760070919393,0.6691729104668631
0.667171576568938,0.6718888550405109
0.6521018448033767,0.6326164093243967
0.6311652627144113,0.6124643753808721
0.6568368841118227,0.6374800397195757
0.6705417944583594,0.6752291633139964
0.6706231284577338,0.6752997773586538
0.6465070999828448,0.628076461388585
0.6588018636415023,0.6635308703897035
0.6700996264096034,0.6540174200989802
0.6691547189412489,0.6738187373650162
0.674168460139563,0.6788748559385174
0.6576243344818076,0.6454703400527751
0.6744042938313641,0.6791613362430153
0.6649871196666873,0.6697388025729718
0.6662842687239214,0.6710662447311881
0.6427904496697188,0.6476074594978002
0.655317827595645,0.6600408068797693
0.6624951908425776,0.6476929337401309
0.6674109827906958,0.6722397765075157
0.6556359753023389,0.6604680589922365
0.6230158304916792,0.6040141382746436
0.6622868045109741,0.6671227704725189
0.6624620483979886,0.6439866980690025
0.6235553756780996,0.6041634341998301
0.6572057944700663,0.6619835791104931
0.6488574460781164,0.6309157142387342
0.6478891895901807,0.628737576159731
0.6691227510615896,0.6738882554465013
0.6663913705222683,0.6639734521200883
0.6692823813854385,0.6739733301454953
0.6550913448331247,0.659899947642527
0.6584413011121377,0.6550046065846826
0.6728738913993273,0.6665335085421651
0.6601517912928856,0.6420509434388082
0.6590596597907701,0.6637163977376533
0.6564281237879549,0.6389332802967457
0.6741836069169721,0.6584374583714558
0.6619559469874972,0.6630230491089055
0.6655052542103971,0.6703361497928417
0.6505751130907491,0.6553846422636094
0.6548093163105233,0.6367532621651684
0.6723768616777654,0.6592748989648332
0.6486388609738298,0.653384787089038
0.6697603246687027,0.6745329897945178
0.655109824918241,0.6598837399240493
0.6526594043817704,0.6574155658458787
0.6609682503397005,0.659990797407104
0.6610654146587742,0.6659032755599699
0.6629324001530008,0.6677375717409378
0.6598541138934539,0.6643174119645894
0.6243595893540101,0.6053867140026812
0.6463361360449588,0.6283811401690005
0.6444735821258232,0.6385233575211524
0.6771806842522318,0.6819047668495485
0.6486577706863625,0.6534815441401565
0.6775667963668374,0.6823291955442766
0.6226058396062737,0.6034216394283335
0.6430478910360635,0.6249242840754995
0.6686968518446483,0.67344077272264
0.6669151118934822,0.6497449199561793
0.6746869935337388,0.6795880575902475
0.6625131886594655,0.6672694172809595
0.6527822770576748,0.6576094355739037
0.6469221566352874,0.6356158449967861
0.6572496324835446,0.638324004798099
0.6646120838338465,0.6686057145832154
0.676752798957783,0.6815974305427257
0.6661449958594324,0.6643667033458218
0.6593484411541747,0.6521804437673292
0.6714951054416789,0.6762295030182983
0.6504084058297983,0.6551427285633835
0.6622897748120935,0.666992271662115
0.6671943501144457,0.6719412054190256
0.6645836611672694,0.6511768622311556
0.6620672882027174,0.666772471916838
0.6591928279104096,0.6639000878642899
0.6591249227719724,0.6407924538372458
0.6020148480272163,0.5827484297152216
0.6560581244937684,0.6517189008276196
0.6333079115478463,0.614041432997182
0.6653492677351883,0.6701501996968545
0.6648140770560933,0.6671891565227759
0.6515618099232645,0.6563039852387318
0.669967378626927,0.6747178319172988
0.6553384430095339,0.635537918382272
0.6756496036337178,0.6803724365779008
0.6569502257576307,0.6460202255831732
0.6567302505135016,0.6415247396414069
0.6748203484957951,0.6796470469604218
0.6506326749190731,0.6315150271181261
0.6435555416331935,0.624019857452916
0.6742459582020601,0.6790432969139705
0.6505452911233939,0.6331311576630032
0.6494143158268211,0.6541899564090855
0.6754804419001341,0.6802370295733652
0.6541283190758641,0.6589353623415177
0.6740302905905499,0.6787772890593319
0.6453108177875065,0.6501186049447956
0.6604575489063554,0.6651487069673847
0.661342639647498,0.6661080257246924
0.6615821203345358,0.6492638327695681
0.6555414736748488,0.6575139267684803
0.6617128421559211,0.6540408520864786
0.6608320892736881,0.6497279427721837
0.6526527635455264,0.6574243679068815
0.660967400043701,0.6428735972092438
0.6535627255484964,0.6583095454216312
0.654875767668115,0.6596035172404116
0.6686196170826755,0.6733345638755965
0.6524484865114855,0.6331767468643366
0.658620992558482,0.6634431892840934
0.6512780204569683,0.6354992130339163
0.6565057887505391,0.644985851165554
0.6325762654099233,0.6145288753008513
0.6630832244228708,0.6679561422979539
0.6694257015761998,0.6741949162186042
0.6555746638838155,0.6603821077865399
0.6600229572690212,0.6545528654738453
0.6639092046776577,0.6686597274930366
0.6523448924044679,0.6570789371488868
0.6603100310888214,0.6608865535982376
0.6568108304739624,0.6468051231356445
0.6542845429164644,0.6590630708009854
0.653321411252657,0.6346776039272527
0.6515351066894094,0.6563330347488088
0.6545293434403161,0.6593216136769767
0.6668358137620465,0.6715819196161912
0.6627287227925015,0.6674427038810641
0.6645683528199988,0.6693204689546125
0.6678277450850683,0.669037010480154
0.6504920735082633,0.6509129849523382
0.6216463279652857,0.602888953008026
0.664021571368367,0.6687703848189233
0.6509997542033902,0.6557809095151577
0.6460480682404519,0.6508522964384745
0.6526431097893475,0.6574475761218519
0.6591682400855031,0.6490622902723999
0.6546323309572112,0.6375160248466132
0.6631077933351441,0.6677979782505895
0.6710026851677047,0.6757483771101435
0.6562007967303563,0.6610165094778475
0.66023558302558,0.6649673979180059
0.674757558131393,0.6773902011318499
0.6433233656176894,0.6428026332786161
0.6522973268312944,0.6570410387353893
0.6648882551204235,0.6518793970390236
0.6568474112610778,0.6371269638473451
0.6776646924981542,0.6825784417438363
0.6572772446748898,0.6381125687132305
0.6258700717932073,0.6061774575613894
0.6602085479018136,0.6649067201514796
0.6682686058820082,0.6731514105731622
0.6547030650336549,0.6355664702871977
0.6599933736545632,0.6430745410175783
0.6586921647596276,0.6633962456053817
0.6460120378784446,0.6265126501541853
0.6778077464691836,0.6827451536935607
0.668394992626941,0.6733093299767442
0.6619255724547695,0.6667268292192307
0.6649140046341409,0.6696687066494973
0.6679434966708848,0.6727726140980418
0.6604637480030859,0.6552080968674802
0.6635661986381085,0.6682757858697636
0.6315633297173251,0.612247053538313
0.6676670856837681,0.6724345230394895
0.6564664862777772,0.6383039879216116
0.6592680779918492,0.6639913685871676
0.6672580772668821,0.6555214272969971
0.6648133021488728,0.6695666170797187
0.6491626475077292,0.6407274764712692
0.6725081545448801,0.6772238738284481
0.6691562467902725,0.6738159032346522
0.6717901061631149,0.6668605062739026
0.6690359574424728,0.6737435813189716
0.6515244578666062,0.6562474046064626
0.6315090462426272,0.6125979140107968
0.667620694106554,0.6723433860267066
0.6662628233605469,0.6710344712448157
0.6487092321133134,0.63048655369154
0.6416180930366431,0.6233403363536016
0.6498548693616504,0.632877568779769
0.6796643371538149,0.68362933422695
0.6753762226478514,0.6801242221301711
0.6680658495296888,0.6540189491303451
0.668656305784219,0.6723694365521978
0.6581769030963507,0.6630195554380551
0.6574325540676815,0.6390574658301658
0.6475295822764893,0.6291557394070897
0.648816378057329,0.6483272381152207
0.6441059002829482,0.6488703543328935
0.6612494287239311,0.6435958827450081
0.651362404817132,0.6561572789028733
0.6674405162543047,0.6722167497466532
0.6568029508507836,0.6615272090197895
0.6605172032214339,0.6416940361691104
0.6552531893676801,0.6477667131876292
0.644970932180306,0.6264996614661055
0.6717851517015107,0.6765801144420784
0.6549334228380149,0.6596853235350086
0.6217726283709694,0.6017296956903317
0.602960515308327,0.5822086030675947
0.6603277905196666,0.6650412329382602
0.6387956041586081,0.6197306408963882
0.6569439663455929,0.6617032502354239
0.6465168725774957,0.6266510489752124
0.6566543483711449,0.6614846665931698
0.6616481691183305,0.6664592826798337
0.6678679211343193,0.672687403057193
0.6559726766387136,0.6607174276825212
0.6480398465343429,0.6362345660933663
0.6653988517733367,0.670089999699447
0.6650042616445253,0.6545109612469654
0.6551271541990091,0.6397372334835868
0.6687758057331319,0.6734784646951677
0.651078746869471,0.6558208010728719
0.6597204903001639,0.6644757951175397
0.6779973443002102,0.682855259693679
0.6682867786050477,0.6537198223066375
0.6645493067257972,0.6692431863071923
0.6642876860546222,0.6493724635335092
0.6458253022565946,0.6269979701494448
0.6608730067755428,0.6656138503539665
0.6635157551764153,0.6683370583515473
0.6520724683790533,0.6567871736910038
0.6166690960111052,0.5963085662433755
0.6480733933131353,0.6528521369515622
0.6464783907378595,0.6267107724089629
0.6502985779729474,0.6311936079577497
0.660154069280858,0.6649460805176309
0.6562592415434538,0.6403351983156509
0.648768112197655,0.6303810170894334
0.6518629366244213,0.65660474207499
0.6501449734064223,0.6510862466404083
0.6561680603920594,0.6609350908419099
0.6692259673857933,0.6740051886056755
0.6633983954572902,0.658537025720883
0.5951770447542983,0.5736396059124329
0.6568089322302012,0.6378795044399662
0.6548384863157192,0.636031635502397
0.6667203940701087,0.6656901946760653
0.6637754834913536,0.6684643975502038
0.6584915411149008,0.6632119274399194
0.6684645193602299,0.6732605278234485
0.6558430720573054,0.660537172472316
0.6528746390687371,0.6339897674429341
0.6571393691094108,0.6498268419849262
0.6571395091901663,0.6619467245501212
0.66120569630917,0.6659148083786051
0.6561621793473447,0.6609548859610493
0.6587142383826335,0.6634735842090559
0.6653451280611665,0.6700578159938084
0.6512476835096206,0.6440313826916138
0.6622471910019241,0.6442821077616991
0.6671938376394182,0.6718952876563957
0.6545912752643324,0.6381245437746013
0.6615956344925105,0.6431836163061696
0.6651951201966793,0.6699308594441147
0.6638225976227128,0.6684877961791833
0.6594764254712031,0.6642263525790483
0.636240169238925,0.6180914193158971
0.6621106014383884,0.6572145068305338
0.6473101175900053,0.6521457449786846
0.6635978999303772,0.646152432118881
0.6560048925192516,0.6371944970932562
0.6502250074094267,0.6308948676884608
0.6563976720965554,0.6381953009623799
0.6696442473559421,0.6546305994588356
0.6464010794785419,0.6512356325688151
0.6630232486030097,0.6500578842152682
0.6621423383931773,0.6668908542885225
0.6661907306890327,0.6709549486212447
0.6493115964599322,0.6310810600082705
0.6601315820284062,0.6535460098573466
0.6617924375196569,0.644342714073465
0.6512961628197159,0.6560278488943422
0.6639561680242304,0.6686903209802629
0.6575552910605984,0.6382384154879378
0.6318608621479751,0.6125045459664823
0.6530944351839794,0.657815864239762
0.649832395096869,0.6545864789149676
0.653895483884172,0.6587624130863602
0.6621173560537704,0.6668744322420146
0.6498204154365554,0.6545469338268044
0.6561510466963213,0.6571770686468803
0.6694616291697786,0.6516052085965252
0.66705545350598,0.656632843576108
0.6495010020887669,0.6375076096453416
0.6431692447284634,0.6365484960437044
0.6482858048288719,0.6531381923214103
0.6374354797461841,0.6178711999421398
0.6404288125991779,0.6195772477202438
0.6589992717493558,0.6637495319724561
0.6474948708897561,0.6336358938697837
0.6465954841735838,0.6278237524545061
0.6705189419400059,0.6628916812379613
0.650900516132597,0.6556971173320567
0.647701896306046,0.6336934483130764
0.6535856748518697,0.6582863403933571
0.6612427544643833,0.6514815436347345
0.6608833057020621,0.6656064006885171
0.6566868943132913,0.6614356050933947
0.6541798376483147,0.6589248640939004
0.6679184052479628,0.6621855665085983
0.6663036548146308,0.6498471591493495
0.667197252579709,0.6720123295481213
0.6644120627075389,0.6691348391069327
0.6820098298641468,0.6868134339143075
0.6663050653133793,0.6614027700501623
0.6625355887142079,0.6472218882048151
0.6097446809093005,0.5915740197992143
0.6609325077804666,0.6656089860940859
0.6619069630575053,0.6666978503415574
0.6644994183322682,0.6692512691375095
0.673631248024149,0.6735205381942064
0.6246309544067674,0.6064005835188645
0.6731565383032199,0.6779937682981368
0.6426323471263993,0.6238124208297655
0.6505287485570416,0.6492229088499419
0.6601991749469378,0.662043479522118
0.6566779920618049,0.6544657340817635
0.659052516048185,0.6639105567290479
0.6365927035488498,0.6296717256781492
0.6595983699148366,0.6423354847796939
0.67107971632194,0.6645492590157025
0.6557225022447579,0.6605006547340139
0.6572303605465032,0.661967477270381
0.6505822168576947,0.6437207471451711
0.6662893909079403,0.6709841889645866
0.6260171952609992,0.6059755445384318
0.653686027443447,0.6348341298750346
0.6571548235777647,0.6619150259381494
0.6378581328977164,0.6190292872999601
0.6569896743825087,0.661678167995637
0.6534009511655344,0.6345805781178702
0.6710876584040821,0.6757483430774552
0.6676218783015477,0.6526945725671334
0.6714349162317438,0.6761138255016408
0.662828901139843,0.6441959226630024
0.6609164409565289,0.66569253506106
0.6579229189014831,0.6494093370185298
0.6650850577451659,0.6698844988728108
0.6626300465732337,0.6673869591155999
0.6618093789990825,0.6664860008233446
0.6309998530978749,0.6121089603736463
0.655351021719959,0.65504156213976
0.6682282449059093,0.6730398424191328
0.6611561105892968,0.6659059000204176
0.6492277655458046,0.6540012876745792
0.6706717046875195,0.6754782877946501
0.6612007607004239,0.6660290590992316
0.658458490876134,0.6631331281413098
0.66086338418157,0.6570440841751181
0.6666764797328738,0.6715215829596253
0.6578796332301698,0.6626564771986787
0.6642558195844306,0.669148148751902
0.6535110335987315,0.6582717813524996
0.654993005462249,0.659781240862866
0.6551190005586306,0.6598171137680666
0.6415082912102248,0.6232720046697731
0.6689255349242615,0.6736213788222245
0.6537080150159543,0.6584434778247736
0.6471871446061243,0.6277969608177452
0.652592708861814,0.6437398816834217
0.6652143701113731,0.6699384680041861
0.6678079778273225,0.672458664216315
0.6639416107339847,0.6457084965266544
0.6698760375717304,0.6570471335735295
0.6576083991304901,0.6505549044109834
0.6231117972260132,0.6037690763427912
0.6557265636859556,0.660420816675239
0.6694136022766993,0.6709154098460413
0.6623721697845856,0.6670434244665534
0.6681085156765684,0.6688330014103208
0.672916874296658,0.6777500804820532
0.670483928447346,0.6752951963020359
0.6601466797090233,0.6577501999009296
0.6714800501388604,0.6762091502193883
0.6402685374998717,0.6217414174160267
0.6623120974586241,0.6670193970303134
0.6414976140016146,0.621561491325231
0.6497768092355485,0.6475124932558909
0.6538657740469866,0.6586113863779561
0.661682027547335,0.648219465135216
0.6377060339777725,0.6193929369084972
0.6540901765299288,0.6399373857289429
0.6592995046485337,0.6640579569805771
0.6676893854217609,0.672493751047476
0.6616336116171102,0.6663530087533349
0.6793246281824957,0.6842180941444904
0.6694332271797286,0.6742254546513932
0.6583729695130915,0.661641189857329
0.6516015910117717,0.6563751963877625
0.6645620436256765,0.6600158322448875
0.6625866699281545,0.6673307667929833
0.6607266032856165,0.6654492974532582
0.6742173292505808,0.6727119946448696
0.6670015338619919,0.66444005026762
0.6679410454091498,0.6726190337957276
0.6606201550080402,0.6653733353030207
0.6581870738175787,0.6513462761996959
0.670833084604947,0.6755711770751575
0.6619530803869944,0.6666325592306663
0.6309688486189163,0.6112723862205655
0.6499270294361248,0.6547288389676829
0.6406842900168438,0.6226281181165152
0.6685033063224067,0.6733219592416936
0.6605083099841054,0.6652472640994835
0.6735665968532414,0.6782356116718071
0.6582746266631283,0.6630082495178247
0.6606974325750573,0.6525875671458992
0.6632089730610082,0.6448859439559685
0.6562771180347361,0.6610305099127347
0.6661948741433054,0.6709425907218636
0.6605528116208553,0.6419381506336321
0.6552976067172125,0.6359410384255223
0.6599003912924799,0.6570538097764081
0.6487142180509262,0.6307505183161634
0.6508194867702153,0.6556497938183415
0.6672235288143744,0.6719728084253223
0.6620271616363904,0.6667177249473958
0.657286111533679,0.6619907845257793
0.6601785991389618,0.6413105385902808
0.6609697869635112,0.6657027928867526
0.6604618131655727,0.6646623368140231
0.6591350942140168,0.6487929313738627
0.6714959744593502,0.6763827963034224
0.6630919868238774,0.6677948100801676
0.6484124798959217,0.6531862846733533
0.6693140250741545,0.6739985704290437
0.6606032766041543,0.6653059539622531
0.6619773859899494,0.662825797286089
0.6530469960543699,0.6341348739684437
0.65448830789522,0.6353335198935568
0.6698642279001699,0.6746568373139141
0.6372033295609065,0.6180314269546313
0.6639079981099248,0.6589892956874939
0.6610620310819867,0.6658293930422653
0.6646864997533656,0.6466363900841793
0.6605698859933788,0.6507569978980126
0.6616895077343694,0.6664040961794501
0.618398027950172,0.6002567302524391
0.6651671250174115,0.6620933775882243
0.6718698505451,0.676755893840863
0.6638014277853183,0.645587375130098
0.6651627904483757,0.6699292144848551
0.667640164809878,0.6595059271893782
0.6661221642018225,0.6708686943964592
0.6568150485010659,0.6388613528995843
0.6567574824004061,0.6615694181313627
0.6266485121964069,0.6064486049644807
0.6617354125982606,0.6560550001147197
0.6468792977122779,0.6278987162124148
0.6664475981627063,0.6708656951190297
0.6592313214318457,0.6639587627254868
0.6430853062861399,0.6242484017707722
0.6765364280575179,0.6683140699599238
0.6731112990191307,0.6630427854243365
0.6649559339833053,0.6696555950888909
0.6601669497932123,0.6648634559797109
0.666481871224601,0.650630401134014
0.6483692061458315,0.6532098945604915
0.6734022892313047,0.655934073173922
0.6607480835569263,0.6655131443827245
0.6620189219479125,0.6667623946903172
0.6631926730873738,0.6679631029582903
0.6309221780129836,0.6129012428781038
0.6708195740863127,0.6616066851994205
0.6691142820992215,0.6739360592918581
0.6560146779807282,0.6374199649312743
0.6746349280916167,0.6777683624476861
0.6496177469078888,0.6300162639810116
0.6563809554863201,0.661191380797193
0.6739397278135327,0.6787880028113887
0.6664494866957718,0.6712829357536285
0.655121762002504,0.6580788902328438
0.6543833770296386,0.6432717669824008
0.6446387432161511,0.6242056825070872
0.6589716761185578,0.6636725962367365
0.6719328164025553,0.6766588696504636
0.660801659827028,0.6655413113994315
0.6522019702384647,0.656912588730931
0.6659981328532046,0.6706810073666971
0.6633952011943652,0.6538039074218464
0.6523201999012846,0.6501297943132576
0.6657803337690616,0.6483237520741891
0.6538135252659495,0.6586202800028773
0.6567926602845165,0.6615843634827998
0.6610421923251314,0.6546227708833132
0.6666889094802771,0.6505009218791482
0.6720740270164636,0.6768350824741634
0.6592500484420986,0.6429387024116826
0.6575963713087298,0.6408329391918605
0.6610783965780489,0.6658477955717301
0.6663752764083755,0.6712756808312381
0.6723001546925298,0.6770475589648107
0.658474995651995,0.6617237856069165
0.6622957788508891,0.6510352194502206
0.6610773492879434,0.6658582600605361
0.665083482769028,0.6697791936773348
0.6545530175315496,0.6357697903794932
0.6616790881180612,0.6664372648755031
0.6692407727617373,0.6740473512000718
0.6625343459166414,0.667249996558808
0.6518548502939111,0.6553547183271732
0.6569748722380929,0.6386166025242027
0.6586760393453416,0.6469387359334546
0.6481279764207709,0.6284687468943686
0.6715298201119171,0.6763270192485348
0.6671367790099634,0.6718676388016731
0.6567078930800748,0.6381030845852158
0.6526673720189138,0.6573877618712346
0.6590090787179541,0.6579395357152658
0.6642855486027515,0.6454957315575259
0.6653369944626372,0.67010805398735
0.667204783928581,0.6719467878757581
0.6718558740893695,0.66508894216256
0.669362402144897,0.674117547074804
0.6529670989228422,0.6578021657689452
0.6478344254030597,0.6349930093736285
0.6646477955799742,0.6644220506013712
0.6575176006068205,0.6454918596134108
0.6640633998233395,0.6688556584461804
0.6734349889089977,0.6782044012752044
0.6516014052590933,0.6563369691293848
0.6603778770047151,0.6650868742061813
0.6594510699823688,0.6642323386706143
0.6665143754458237,0.6712658794524
0.6394790359650874,0.6443002915312029
0.6530982934014683,0.6458877317788505
0.6510943855665784,0.6323072449970236
0.6683091152322387,0.6730319965065775
0.6626546953089585,0.6673952248473474
0.6613347673976057,0.6660461859452026
0.667825395840376,0.6690507074966902
0.6628072768538282,0.6465174922767486
0.663036053035747,0.6458748327184687
0.6714613868313274,0.6664917574228407
0.6561797025913725,0.6530831729788164
0.6594341687652976,0.6642745270387819
0.6543469979294099,0.6408734158220569
0.6529907365935483,0.6577158055279856
0.6640651611938538,0.6553730237070706
0.6609770811387419,0.665745739270907
0.651470107772445,0.656190602832134
0.666487596811523,0.6713028205609353
0.6603854459962555,0.6432747395655963
0.6536652766284559,0.6419956230864683
0.6615020453704571,0.666190101726995
0.6621956365623597,0.6668858438907337
0.6605480806569536,0.6653025024183512
0.6734634623092387,0.6781943915564779
0.6554953193047932,0.6551069033754247
0.6534787994180645,0.6350756780210951
0.6432687546447216,0.648147652197553
0.6570155811216771,0.6618108064983755
0.6680105370505492,0.665809476293929
0.6491595563630517,0.6539021305718061
0.667438809327225,0.6538789566061507
0.65779397148613,0.6626638553244684
0.6334665583786884,0.6136715706872127
0.6480669582200762,0.6529140173479097
0.6638434230226102,0.6685718325770539
0.6564257289736815,0.6612658586561011
0.6685868879498544,0.667719040467023
0.6762166651504398,0.6810252240050858
0.6618137720000385,0.6512025179522447
0.6519236899775531,0.656744576868143
0.6639432529126164,0.6482036547720286
0.6603423153915556,0.6650660797700155
0.6500855353184278,0.6319902730446256
0.6680932889615561,0.6728039461367958
0.6597065734466336,0.6644570375003451
0.6609535269075765,0.6480987089734205
0.6573165147168795,0.639015492363463
0.6723908375504529,0.655267495273119
0.6768863964103308,0.6816701007068459
0.6641282916316444,0.6683293545426752
0.6481423977977985,0.6529595001621514
0.6527295433085507,0.6575924433527534
0.6518373557367287,0.656628314865815
0.6703678647648675,0.6750666464190564
0.654835895088936,0.6583791013747321
0.6543811322315717,0.6591733712507708
0.6587637936337034,0.6635201643695974
0.6504710106385241,0.6521157872573462
0.664885713284697,0.6537116744870436
0.6627488126900032,0.66749787315346
0.6721137657092515,0.6770117707277737
0.6435610552296596,0.6483880101843668
0.6590755114413915,0.6408995882785187
0.6519934088562873,0.6336632037278989
0.6637778435372814,0.6685395176782347
0.6563219241284405,0.6381746227158441
0.6548624166900326,0.6595849246963
0.678550478044202,0.6832967909155901
0.6570820038708453,0.6617528614626911
0.6479318946870194,0.6527398533954046
0.6661718011381949,0.6708490584091468
0.6566199767828313,0.66130137150202
0.6315414739911919,0.6115884702233839
0.6638154528033149,0.6685481837431564
0.6146976994214656,0.5951510208128078
0.6636657487058014,0.6684542847172209
0.6596682667555032,0.6645370628887936
0.6746811115457346,0.6605612484605007
0.6731112193010186,0.6679442448198643
0.6512420447033738,0.6560115403136975
0.6535895281011757,0.6356903805750039
0.6284370340868326,0.610293120112282
0.6685544717544085,0.6631108418497066
0.6345772523927165,0.6160485732879061
0.6637881809448157,0.6685390101697816
0.6529988632653566,0.6577761460677505
0.6580586530406155,0.6526155558858417
0.6631616924464895,0.6678948392785384
0.6604569756244157,0.6651782311354051
0.6642117839765612,0.668961588927033
0.6431038761361684,0.6241755183479891
0.6588656701156161,0.6636134920091881
0.6556575172303036,0.660354307675043
0.6650495262350542,0.6698172909849842
0.6745977151871413,0.6793399560728114
0.6555641119576634,0.6488318920803987
0.6593196511159966,0.6641053397241982
0.659268494214549,0.661648401421534
0.6624980819463678,0.6672411316528979
0.6658631568798773,0.6704456509502923
0.6676268294219558,0.6527971254358285
0.6482615758043387,0.6335178782790846
0.6760094781437556,0.6586840182512592
0.6680417820371298,0.6728705343077708
0.6550458082372747,0.6597541633918365
0.6671965903930261,0.6718986021803086
0.6692684959356242,0.6740677078676056
0.6403364961197217,0.62186196079864
0.6666504714989612,0.6661844556200671
0.6587570717656503,0.6634545065038128
0.6547940414189021,0.6595916420129768
0.6692295786112819,0.6739570439938299
0.6630247693691131,0.6620108365078318
0.6662155513334508,0.6711588103452232
0.656040924100092,0.6534135111025139
0.6392129916891861,0.6440906093681426
0.6447903787256714,0.649555409383545
0.6705616902289546,0.6702639783565484
0.6604163255430895,0.6497296919965169
0.6632400003871362,0.6679771078490947
0.6667690999352373,0.6714610632510496
0.6617634293040048,0.650004225683056
0.6685178073579978,0.6735209423010015
0.6566434213065743,0.6550116114488533
0.6675288671673145,0.6723491502154881
0.6691801751315835,0.6739374091895238
0.6631644856518228,0.6534309560564775
0.6601635246408397,0.6596794212905984
0.658497080629888,0.6444711389338351
0.6594400080965672,0.6535357433606831
0.6494235858030133,0.637184344746538
0.6672986123051887,0.6660521378600694
0.6640771753445059,0.6598408489316098
0.6462341509034265,0.6273090230650982
0.6700569033705623,0.671247432312418
0.6683023025097268,0.6713541343692478
0.6372287647682571,0.6192851960863383
0.6674214655354384,0.6721321143495933
0.6685466941505787,0.6551780529887474
0.6160482577988216,0.5960086349339713
0.6498249266427618,0.6545904147735793
0.6644653731973458,0.6691992252149697
0.6575997503981541,0.6400806573075052
0.6448877027930964,0.6265392676217436
0.6593783770093106,0.6553840865560768
0.6557500153197268,0.6366192946339498
0.6693409622903782,0.6682344729378026
0.6622459233921363,0.6670032950487254
0.6689136575546997,0.660204966896655
0.6557608094207655,0.6604590844616791
0.6661996332604363,0.6709036341864665
0.6559735655953524,0.646417460559329
0.628911323540389,0.6109848238381006
0.6709540890578353,0.6529800568123344
0.6714946468761377,0.6658705364853426
0.6549226869714533,0.6576392499194397
0.6694525719257712,0.6742342922705891
0.6583507461461916,0.6390933129108018
0.6521189644568577,0.6331471171927542
0.6688844279172045,0.6706991728529382
0.6619650235302788,0.6667437489897976
0.6533556163871035,0.6344048650757578
0.6634499882854077,0.6682268830874969
0.6368180577043994,0.6182881578571592
0.6580034805539721,0.6396484504215407
0.6541626126747544,0.6360747795805235
0.6614107474336492,0.6661252930838171
0.6743816791361176,0.6791696976928684
0.6567508416421042,0.642784910693351
0.6547910758979473,0.6554935200366244
0.6710981548568773,0.6721664386330567
0.6532841215552714,0.6494234920718897
0.6570144104849152,0.6617799682784773
0.6583006661610339,0.6630642762540233
0.6628722122264874,0.6677263997532219
0.6612661393221686,0.64294597876255
0.6667764594820564,0.6714866847969723
0.6510243508164966,0.6341872012771393
0.654627740514964,0.6593990183077344
0.635470935865744,0.6157064811013098
0.6476435577727444,0.6291192351071042
0.6563703830970072,0.6610547133399711
0.6554229478934658,0.6511672768442262
0.6368302489162041,0.6153998322003734
0.6648574966149108,0.6674640198118278
0.6552286105111567,0.6599908683360483
0.6560274589635988,0.6609109949849252
0.6611461178116625,0.6428519964967221
0.6634999623899037,0.668320129288864
0.667411738915854,0.650072138133095
0.654729736461733,0.6594991662858578
0.6555416578363724,0.6603686845273034
0.6617166691970671,0.6664783431911041
0.6596537639027349,0.6643921196529604
0.6584002222586348,0.6522779938509509
0.6560887136485432,0.6608528323705642
0.654980203172258,0.6597602268037126
0.6668004448119379,0.6715234092635786
0.6653904615113029,0.6700536546412719
0.6589625224075291,0.6516394745946356
0.6294098765635654,0.610811600341903
0.6567588386720874,0.6584479593798968
0.6450543736933095,0.6498732761907347
0.6686770676396929,0.6593168790449858
0.637478556495922,0.6183415591315076
0.6696891916174434,0.6745528644542869
0.6562142805453619,0.643993817878546
0.6382547937797932,0.6183356529097886
0.6327954873600161,0.6133944836917568
0.6666000255966312,0.6713408752380856
0.6708220279084989,0.675457556838886
0.6644846567405791,0.6509188730836254
0.673591712752415,0.6783587620629783
0.6602599982501287,0.6650137974389945
0.6629150031090288,0.645234255908159
0.6665182809304762,0.6712165297737795
0.6532255099625984,0.6343545642676005
0.6092147382079929,0.5902651505836863
0.6621625046848065,0.6600163401580008
0.6441356430781428,0.6249348820985979
0.6674178549592531,0.6506570301535098
0.6636364163144957,0.6509822331836288
0.6455739290852723,0.6259052076605223
0.6324825355423287,0.611208873229141
0.6571864002632181,0.6382929973615155
0.6605973721013964,0.6421440568959806
0.656329563998286,0.661129092854196
0.6614534948254809,0.6662426574719214
0.6631192794128737,0.6679290862102507
0.6622964668963333,0.667072419205789
0.6555742904276263,0.6363167418881386
0.6608917074065241,0.6575344095909635
0.6730427686598889,0.6778191956843828
0.6702603797373747,0.6530354321797236
0.6500827491802234,0.6316093580068299
0.6557033419762328,0.6604972280469388
0.6577865610233914,0.6477788257754711
0.6542259372725847,0.6347982631695093
0.6448933348807575,0.6250586232673978
0.6600039203341865,0.6582974092141929
0.6644363545944121,0.6691433356977007
0.6693891271059023,0.6741551746017618
0.6452798988245969,0.6255340857110749
0.6615577005814379,0.6434290017477925
0.6571747196396389,0.638048566018179
0.6623854660532219,0.6671831064326035
0.6493636630321268,0.6334418530638481
0.6648050732589331,0.6470412984789097
0.6591524931820961,0.6638941685677666
0.6661427478349405,0.670894420068829
0.6488844817175934,0.6537092320841846
0.6614350489377412,0.6441240456447563
0.6511009959921026,0.6389392066732004
0.6665208670577101,0.6714215050405464
0.670342330023771,0.6750483754073319
0.6439503722326199,0.6487406668625803
0.6653975930797766,0.6504343311919327
0.6666441004494631,0.6642054482359195
0.6636116465839911,0.6455766934270031
0.6652091169939098,0.6598627310911447
0.6568659405204338,0.6386509087943579
0.673316612222442,0.6554710749083907
0.657270220229771,0.651649654165902
0.6695709921068982,0.6689557827907386
0.6556298706850631,0.6603174126679127
0.6644819380674507,0.650655359014941
0.6659113719375847,0.6706174917161243
0.6458101514663989,0.6279824398059108
0.6598750041805628,0.6646074460645193
0.6601177775743376,0.6530348627447614
0.6687202324026599,0.6707076159069469
0.6381154426029705,0.6192203247313188
0.6483976000623224,0.6531890102878637
0.6519454510770136,0.6567059120172283
0.6653117757248238,0.6469719772278146
0.668198025784405,0.6729370458368216
0.6643802635052144,0.6485695268794412
0.6528792745055257,0.6576518278489654
0.6660204305233277,0.6707485595746694
0.645664364370099,0.6504755312488928
0.6694288110368523,0.6741957708446706
0.6698421522225787,0.6635998417266329
0.6568518708791766,0.6585137482793014
0.6688922863440308,0.6515592220172906
0.6611706593018534,0.6655201414081549
0.6541956362714257,0.6589371010580803
0.6639543019258913,0.6688421653697384
0.65092611494415,0.655714856875744
0.6561346787505833,0.6374030551247545
0.6421849416621845,0.6469992720767005
0.6566903951796637,0.6382592901199063
0.648351332788409,0.63038974798479
0.6740252356977807,0.6787883664381754
0.6645193534933913,0.6692317311977651
0.6690087416964169,0.6707482921761315
0.6522242140413833,0.6569363329422341
0.6708823407164487,0.6642093513804453
0.6551376745844021,0.6515819425467235
0.6588490877466948,0.662190399677788
0.6585692479590026,0.6603247606972364
0.6751155772530715,0.659975713558772
0.6550136229309537,0.6396000891031426
0.6744214185423699,0.6649922556985841
0.6274316455120663,0.6080759873814723
0.6613476638074174,0.6660243724388037
0.6660092462269223,0.6481494618241552
0.6652598873146871,0.6473393599395736
0.6548041773364309,0.6594868499626102
0.6295497739791751,0.6110939317405759
0.6468434459007559,0.6320778176867083
0.6679714978455719,0.6726584590566308
0.6666055006008594,0.6713600626209277
0.6423596579185618,0.6240436235209607
0.673073061085244,0.677936732031448
0.6256018171431958,0.6056682636559471
0.669234979979974,0.6734334773988493
0.6563025285424835,0.6371474231271833
0.6068495938823112,0.5875805348112498
0.66504147224586,0.6697469907456286
0.6558168372222435,0.6589332971295575
0.629136647002512,0.6100237646958734
0.6655494274824727,0.6702339128221847
0.6505109009936021,0.6445591207021216
0.6567140633571135,0.6486005205831273
0.6568982298567687,0.6616077203967607
0.6559366927079469,0.6374571135259446
0.650975348188819,0.6321142456949503
0.6722769331972303,0.6597516082742213
0.6566713101891101,0.6378247901311918
0.6621250980160379,0.6669182995889815
0.6382615017001338,0.6205778742904203
0.6572623371912912,0.662063384327284
0.6656760887378353,0.6478128412905355
0.6620681832952661,0.6667378987015321
0.6575137137639496,0.6622814588075934
0.6570954103932689,0.6505298942947669
0.6547672236939548,0.6385875127498268
0.6650507655189314,0.6603000763045037
0.6640662712721991,0.6688786615963547
0.659643138548885,0.6643588214967384
0.6664495486952522,0.6713168560144208
0.6494981614734315,0.6543032972903472
0.6466808681778312,0.6323467339751683
0.6409171816343494,0.6202557169064886
0.6552862125553552,0.6601038221147817
0.6654969408825027,0.6703422419958636
0.6599426563777522,0.6647300358370165
0.6424032375202994,0.6472298352215877
0.6720970519760301,0.6768260115229302
0.6630957141827292,0.6447189718878346
0.6602005948117363,0.6649136566928133
0.6442749802349014,0.6265636462042373
0.6548558783005416,0.6357685609888182
0.6638266654272977,0.6499060467506644
0.6689864133814494,0.6737678579946655
0.6159611900890177,0.5973327744499768
0.6684289909448902,0.6731773498342014
0.6713958139214542,0.6764110594661977
0.6531404520247307,0.6343055940963858
0.6586183061674319,0.6634393321369606
0.66491938942062,0.6607300090018619
0.6610327857219709,0.6550172825006931
0.657160129278856,0.661947219322751
0.6535327681449796,0.6582437848758457
0.6511683604173608,0.6558963714048323
0.6481991880391241,0.6529638002926283
0.6571218929414911,0.6392630553654355
0.6651438966433076,0.6523428253949911
0.6742984889447673,0.6790693712580789
0.6495310788328705,0.6313262011392782
0.6533962005765585,0.6582131143471873
0.6635937915527833,0.6683162491507613
0.6663160066312948,0.6710061894461206
0.6623140025850733,0.6670520451697642
0.6429574497837435,0.639069972288669
0.66408727605723,0.6687601215002312
0.6608633428907584,0.6655408979703101
0.6723376002030866,0.6753058002822014
0.6578725981843012,0.6390417542481536
0.6509189582832737,0.6556797558808867
0.6515281279843065,0.6444983765123505
0.6613722798578631,0.6495702557018854
0.656821544779426,0.6561220549888016
0.6527371130548869,0.6574923597730669
0.6721415008663086,0.6769190679014687
0.6488426888514147,0.6299827932216271
0.6470363506294052,0.6493700581729017
0.646735815521388,0.627188319992217
0.6567970137127677,0.6487642692537018
0.6619672868175737,0.660709660189061
0.671179768724498,0.6759919011076242
0.6554672190705272,0.6602387861395713
0.6584863604967539,0.6412715805804854
0.6586657505634944,0.6491538646192968
0.6602362785904313,0.6641095241394034
0.6666994831170001,0.6713835261853534
0.6576991132974226,0.6387670749547439
0.6549716380894617,0.6597728338515225
0.6629225717151592,0.6676564258155333
0.6521729990563963,0.6568988047769801
0.6564533079787283,0.6472436018817604
0.6575634782086901,0.654167146522328
0.6649754705032414,0.6697081374517331
0.6483645774117842,0.6300192177644236
0.668955140001446,0.6706998602114815
0.6475357833560429,0.652355988457901
0.6614672648697056,0.6560883898079789
0.6634626658545907,0.6682609578893222
0.6568260556263112,0.6615334165674568
0.6709708864308412,0.67572542852449
0.6697866698038737,0.6744684094850099
0.6649025020094788,0.6556137000032372
0.6649794922222987,0.6467445999412602
0.6568548497839773,0.6440903058637154
0.6638813330522593,0.6685559989057185
0.6753361963992728,0.6802506426897008
0.6517405249770329,0.6565407175492441
0.6645896645511036,0.669340890794143
0.6313219426210699,0.6123186109408317
0.6687930277070913,0.6735552587278344
0.6453517207874571,0.6407628062350952
0.6653834970974873,0.6700782506854339
0.668477282732331,0.6561521322428551
0.6479450308126757,0.6527593791778655
0.6810961816750445,0.6859831495842804
0.6594864998727061,0.641182946549389
0.6606423723852548,0.6653768498439185
0.6668756591831104,0.6715978321889994
0.6612001129286946,0.6659738258153736
0.6505607582828429,0.632146559561435
0.6533945365559332,0.64840462477772
0.6685775438170681,0.6733950627379914
0.6285146657237579,0.6086045376684294
0.6712649251223164,0.6700032861124445
0.6369173943122742,0.6176681003361814
0.6596337458584485,0.659575492203613
0.6658174623028075,0.6509633465633298
0.6563544028582152,0.6613128780351992
0.6517195573565076,0.6330129694577842
0.6717687339381798,0.6765566435347393
0.6550735238967347,0.6400185265198459
0.6561788911943205,0.6609863401661028
0.6530414677862502,0.6386202184509098
0.6522454035348966,0.6569972962708954
0.674652867722207,0.679593440806493
0.6616849223476856,0.6428969151321704
0.6473629305738764,0.6323986473147802
0.6601779849722117,0.6649956094549517
0.6483992278442282,0.6404386199617202
0.6664466125147146,0.6488281294548343
0.6526614437384882,0.6335532287643074
0.6538022971949845,0.6438817814427652
0.6467308169975619,0.6268837966044917
0.6631647895533379,0.6457962118191696
0.6546153383637817,0.6548417210152839
0.6633648393117029,0.6681011387068436
0.6669730451627933,0.6717069119306269
0.661641154551498,0.6664123374785128
0.6642061186300908,0.6689801664805306
0.6548771324297238,0.6367635177038491
0.6632168628855267,0.6603313127557997
0.6463886031000251,0.6278207853657992
0.6564582913246995,0.654722259980651
0.6672020410585419,0.6718839115631112
0.666178257506731,0.6479920240904952
0.6568672039994382,0.661640552739284
0.6513743391344733,0.6561789300651845
0.6471885171170032,0.6445504354924276
0.6640703936461172,0.6687761897639848
0.665454317884751,0.6702209002468137
0.671878983691757,0.6666840050151108
0.655601229383745,0.6557672383803648
0.6447994742794568,0.6246814651662583
0.6596058442924656,0.6643561389199437
0.6359487891922649,0.6166351153055765
0.6591991087560373,0.6639617230272284
0.6579126156442265,0.6626619033064693
0.6660014909137029,0.6707534283044447
0.6749975592166321,0.6657343403196181
0.6640937007561465,0.6688061964563001
0.6661422514945569,0.6689711289261522
0.6535307909331468,0.6483842469524068
0.653069037357955,0.6343208577479466
0.6550571326811918,0.6598374020300722
0.6524964076096633,0.6545515238325876
0.6665266601570013,0.6487783282827425
0.6529406933207197,0.6471088503504456
0.6502459113262036,0.6409089497736125
0.6662682367015202,0.6620984680358957
0.6628192778536282,0.6554791987312275
0.6632909728556047,0.6457360215081005
0.668684849224318,0.6733853576935172
0.6607195940006793,0.6426064572805796
0.6472287954439955,0.6277073580164124
0.6663430825115907,0.6636018191934926
0.6127493497303379,0.5943047263137824
0.6551643321606625,0.6366992626754063
0.6512940768759031,0.6560842555887108
0.6648416589451732,0.6530512602336038
0.6505541537603126,0.6447065299553729
0.6626054455961392,0.6673923029417744
0.6566201889831715,0.6564134960955761
0.6621384840822474,0.6667513661599428
0.6524296705415468,0.6350231206733101
0.6594024983433511,0.6557806475485439
0.6599866617880555,0.6416901049652924
0.6644068544101417,0.648682355289486
0.637443919521264,0.6181127163357643
0.6836453147657744,0.6885187086553132
0.6553810876020535,0.6410238583876176
0.6441674516307805,0.6489838601369505
0.6621112882233567,0.6668155038027597
0.6575202426141893,0.6623781891042531
0.6537005279088517,0.6585197921147822
0.6689180315083472,0.673624396582766
0.6502620271202656,0.6550261220670225
0.6700709336810466,0.6748961469219515
0.6682551452373838,0.6729895417597267
0.6601549777947633,0.6614497895718727
0.659672089997451,0.6498663113946016
0.6627167656126332,0.6673830356991485
0.6618285619123032,0.6506093339721415
0.6532963794045956,0.6349073974817705
0.6520506754600949,0.6568098093877234
0.6524268991995475,0.6572081731540984
0.6718613157382046,0.6690911068136662
0.6467319226763063,0.6514924504336207
0.6539920772698538,0.6366997827300002
0.6435375601286262,0.6416371996224234
0.6733289304252065,0.6782000224345073
0.6697803606529769,0.6745218966331624
0.6675590521079987,0.6722830980980994
0.6621414570680493,0.6668162515220535
0.6507104001269857,0.6498458995740543
0.6587985313391007,0.6635163848279981
0.6640784606106372,0.6629223354832464
0.6522869928492305,0.6486952971729862
0.662193698865581,0.6670187630808693
0.6632015079703915,0.6679476116013312
0.6622879074262438,0.6440898866778684
0.6810557650139413,0.6792476364900257
0.6699341863694992,0.6624571906367502
0.6636552441625636,0.6684082826615788
0.6632798287243561,0.6627211332761563
0.6635307646978164,0.6660641722654852
0.6549070833464513,0.6415136562501536
0.6573868804791686,0.6620745874037773
0.6563860574908366,0.6611638215168245
0.6254706843067441,0.6046487862445242
0.6575340737316655,0.6548597167887483
0.6573142972384486,0.6621249555727609
0.6740402057269241,0.6741361535715188
0.6690420240739289,0.6737691378501625
0.6650384694112201,0.6512729292584954
0.6557086167642616,0.6604996802975553
0.6667923242717176,0.6600978548107725
0.6563330618254639,0.6610817388109451
0.6659798832065151,0.6480560764450339
0.6717229446576096,0.6763697287267729
0.6362592143610386,0.6174706457681548
0.6609783358271697,0.6657333336485327
0.6567899703425601,0.6421211436494564
0.6570566967094374,0.6618044767052143
0.6724554319640319,0.6771423593950192
0.6523851951875921,0.6545096114208331
0.6623378896841616,0.6670867407036444
0.6603512366625984,0.650028958703136
0.6639117317348724,0.6500770820929478
0.6685197806265601,0.6732239991199127
0.6694005672872368,0.674074516136936
0.6743547209841324,0.6790648562594841
0.6622441430403285,0.6669938763008717
0.6571855983631851,0.647961006927564
0.6623366621559226,0.6450009252648272
0.6613628396963674,0.666108594070876
0.6676892678631107,0.6724975537494015
0.6659270573315901,0.648164181396193
0.6660056762425657,0.658134090684799
0.6581756026249926,0.6629491428555867
0.6556012558261943,0.6380325430125068
0.6356067993570162,0.6171839138158247
0.6616164940961388,0.6663955853398694
0.66143107148689,0.6559585736206224
0.6539008847479136,0.6350453818343804
0.6644088113001242,0.6692835945211256
0.6696282878700599,0.6743890012003864
0.6606120042071358,0.6591901251303433
0.6602823295299205,0.6437249184144347
0.6652258107108262,0.6685712733573301
0.6592645556707071,0.642188266232126
0.648043636691028,0.6528291307713577
0.6620272854568339,0.6666963745046697
0.6652023600592435,0.669939837223663
0.6642690521841335,0.6689445813860253
0.6722044798267299,0.6759411098578647
0.6591136201360834,0.6409845270957905
0.6552746994601435,0.6601118488092212
0.6658321435038563,0.6637422266374644
0.6693228101973961,0.674022879009594
0.6529702591237957,0.6577391825363645
0.647652857798227,0.6293426254129186
0.6622198294961738,0.6479041155825757
0.6805706432047953,0.6763993446388965
0.6556671518245549,0.6603833894497737
0.665589823587132,0.6704508352125269
0.6579876104694274,0.6627617478517237
0.6530879995828444,0.6578833080815273
0.636408417263166,0.6413034187323771
0.6618025461270777,0.6665628419879079
0.6659955115156644,0.670689742000559
0.6748742503439165,0.670677363172817
0.6405672080603787,0.6229718661514887
0.666427556007329,0.6711722068290713
0.6564342193494783,0.66115819454772
0.6670106542246983,0.6716962711882853
0.657492529174097,0.6622753959704477
0.6752056106492108,0.6799735624159521
0.6779559410467795,0.6827118877935945
0.6687690912851436,0.6550927203555756
0.6660909160949272,0.6709077399003742
0.6598770839619649,0.6646106283031354
0.6612979924187363,0.6660045354011916
0.6494723299798519,0.6302035163717169
0.6552245603431615,0.6600040306377881
0.6681580553239557,0.6607032583202554
0.6685982784913085,0.6735065987161377
0.6601169827060335,0.6649513012024425
0.6418996103734536,0.6467256648694575
0.657854343210388,0.6485660091602764
0.6606967130737447,0.6655155332440437
0.659691962049425,0.6645043784039204
0.6674202730369311,0.6721752419715971
0.658770224278509,0.6470392950292767
0.6437194454540727,0.648616268433251
0.6443140195467167,0.6381695149166449
0.6637551358519103,0.6684709472658144
0.6518140410707093,0.6323798659100461
0.6699886886762838,0.6747861578404022
0.6087744512834983,0.5903589337239741
0.6559980319195879,0.6371489217199562
0.6715643806277073,0.6762836645070883
0.6757147045328653,0.6580916602068311
0.6886257336253546,0.6727797636706536
0.6616602994999707,0.6599338103682273
0.6488014487073385,0.653658214170675
0.6627856730707589,0.6675514006848117
0.6518660618306542,0.6363534728973975
0.6551848466735033,0.6444328912320157
0.6556467911157623,0.6603618267787004
0.6663066753004664,0.6559526579312638
0.6657862328643038,0.6705809906276937
0.6664204817740986,0.657645782882638
0.6622855057912139,0.6481764147531016
0.6718162535769259,0.6560443334253055
0.6733942916820302,0.6781245751919236
0.6685499980964802,0.673249880826627
0.6592083165123535,0.6639179966780204
0.6687901513643636,0.673538834720555
0.6565501436962965,0.6613044338794434
0.6571210316415103,0.6618388364030747
0.6437413419999353,0.6240557182208253
0.6654956227692551,0.6702172003432685
0.6524728363763058,0.636224198705219
0.6491112437350667,0.6296713885009944
0.6675824476186889,0.6723586542992246
0.6360659630146881,0.6167738664036687
0.654211978069302,0.6589353951271841
0.652931137348023,0.6576925965933564
0.6789641403709058,0.6837283660551216
0.6602574135407108,0.6649561873073105
0.6468318320723129,0.6279326070158381
0.6266589950368325,0.6078147279482818
0.6693206782340685,0.6741309333965188
0.6702437816808873,0.675010188721264
0.6556853657514591,0.6375673745032443
0.6462277552369018,0.6510297387796212
0.656642908362282,0.6611550775157427
0.6699860505756219,0.6524759604181454
0.6488591667603238,0.6536296810355808
0.6490115392937056,0.6537708056393362
0.6661535520780191,0.6709039491612719
0.6700361703052925,0.6748169257230269
0.6658746147607009,0.6706269824667248
0.6545917684196779,0.635543758318211
0.6686372434031664,0.6733019322104571
0.6527945639905965,0.6339919737651859
0.6610322133495026,0.665740387778462
0.6511634221205165,0.6333282975652808
0.6598565672166737,0.6647684390545354
0.6733835740866135,0.6781412514070548
0.6605218135055405,0.6652678672142215
0.6640311766575968,0.6482843145057415
0.6534362067877747,0.635316016068425
0.6567392340986029,0.6614257472173587
0.6651010192833369,0.669826203882843
0.6545267483118642,0.6592464498622426
0.6705168822882697,0.6751982483279995
0.6664578260745533,0.6542384303067881
0.6538169390179498,0.6585709299561439
0.6623988271514177,0.6670645807144829
0.6549796084806492,0.6596583669117692
0.6577171051751797,0.6624382716394773
0.6702192865478714,0.6749849252600599
0.6629545002467494,0.667762303197293
0.6655884843223405,0.6703378172084029
0.6736205507884125,0.6604188922588633
0.657561060155525,0.662336497641139
0.6668566614576605,0.6668474295178937
0.6446611470119213,0.6494770297328506
0.662868034418964,0.6485034150613669
0.6586122587265241,0.6575131691484861
0.6624805539732059,0.6473839688556181
0.6604844564361285,0.6505517732636468
0.6636927770653274,0.6685579762489178
0.6585555397669952,0.639484228736231
0.6711136624722136,0.6760114249755893
0.6746793229208202,0.6580953482217825
0.6603836596764827,0.6651558308071603
0.6619152412157595,0.6666943031278274
0.650078320649546,0.6548644590880159
0.6670645663457299,0.6679955926953982
0.6585427634107872,0.6632800393179303
0.6622952474228669,0.6669622606597302
0.6626331706199163,0.6671458389865845
0.6733364310388891,0.6780939378842133
0.6773097876400799,0.682251899928102
0.6460963605201805,0.627215826915611
0.6613831468628804,0.6660660545125299
0.6626792605264162,0.6533255668507395
0.6674156239634877,0.6591687707798339
0.6534118518704619,0.6461982664024553
0.6684136055287666,0.6732073265688275
0.6608211374702961,0.6655438887815656
0.6717582589782646,0.6579076205808263
0.6449624935012861,0.6497712466602217
0.6569763822594563,0.6618287295600166
0.6665073929811357,0.6673967478697832
0.643833079280093,0.6247215207393961
0.6629008243023251,0.6675843999942197
0.6589220000108772,0.6636312827374614
0.6500799392690212,0.6548548485179229
0.6660658341468644,0.67082872264968
0.6516569146800106,0.6565407429439357
0.6614388810977019,0.6440236666821184
0.6702301252039287,0.675061054100681
0.6407388791752126,0.6223406928129659
0.6482097498625545,0.6478057418617544
0.6653077936231426,0.6617699570527595
0.6660500542279828,0.670880073832341


==> data/markdown_bellman_olfc_vals_1000.csv <==
0.6543804620978908,0.6541005117652169
0.6514839637318003,0.6509254221068049
0.6684948549920905,0.6686425031817131
0.6359973014773357,0.6350159873892275
0.6735966784200538,0.673643419543811
0.6533962246810099,0.6530228499839439
0.6632450712022544,0.6637122323956169
0.649415248844845,0.6486830690810468
0.643895703920854,0.6433457903570072
0.673851712800385,0.6741698753143409
0.6634334923371423,0.6632906616536285
0.6721594634337776,0.6725580316427331
0.6658057482758515,0.6657495873312257
0.6543523529762223,0.6543913756704436
0.6578141431836324,0.6576199683131457
0.6502356499223443,0.6501017822220712
0.6504061709800286,0.6499937502139995
0.6526941147226465,0.6524260426779573
0.6663084286222163,0.6663656738688413
0.6596099122085937,0.6595306663509143
0.6580402251627187,0.6577062721421182
0.6579050442276613,0.6576963507428083
0.651987893211146,0.6518997441306238
0.6475132648911976,0.6469419976574678
0.6687970465637493,0.6688024423034147
0.6715653530011455,0.6719724717795019
0.6637477455646041,0.6635809882844856
0.6578779490703119,0.6579836273500803
0.6664267794842218,0.6664116466883079
0.6472451048237482,0.646481273452707
0.6364440996992431,0.6355043583344003
0.6641248923348319,0.6640294695714108
0.6593293385396353,0.6592420039316241
0.6617592178996288,0.6618094285150958
0.6607659747566614,0.6606217619253043
0.6571659674539012,0.6572467452772739
0.6584227977516167,0.6582894703325648
0.6771623446836674,0.6775107322380068
0.6616965276466213,0.661621795057805
0.6537998121136361,0.6536151128978778
0.6364882679217728,0.635835238664824
0.6538782890200343,0.6534932584982451
0.647333086152843,0.6468679835568611
0.6556633241250251,0.6557151316424616
0.6368362716253207,0.6359575665027776
0.6588023881792018,0.658513835083371
0.6629661704541805,0.6630745004208107
0.6485588194378465,0.6477450059009184
0.6654945536543586,0.6656038907174628
0.6614950902545045,0.6614206852794834
0.669793336446405,0.669808789205355
0.6632312820260794,0.6634510806708925
0.6626649980410102,0.6626168441417498
0.6474626700529615,0.6474175012605861
0.6526355514682629,0.65261932210063
0.656430691247698,0.6562501846201944
0.6677990231764712,0.6677730883863685
0.6509469665080256,0.650706486768316
0.654824573849811,0.6546689863982293
0.6584406316722644,0.6582646058274657
0.6675416845373415,0.6673518946361096
0.662476411858881,0.6625232420516457
0.6690188567251508,0.6690475468059935
0.6383023972873874,0.6377424948976245
0.6677699210073726,0.6679610326855977
0.6734776480798522,0.6736361020475422
0.6590937320502577,0.6588918993177122
0.655525829488735,0.6554260152187351
0.6572055539688816,0.6570719903945338
0.6653321862452649,0.6655815108822198
0.6663714799393022,0.6663086802292658
0.6601068882041864,0.659950382304222
0.6579816298220498,0.6580781111095072
0.672281208948367,0.6723642678732168
0.6626193192625851,0.6626235771123901
0.6565009981334455,0.6563357564064953
0.6542294469777974,0.654119814444704
0.6644462940752898,0.6643954342667245
0.665520400854979,0.6650272367575529
0.6694240471573257,0.6693505871471562
0.6672669257526673,0.6675473644812276
0.6593723607764879,0.6592210832544493
0.6694480897525468,0.6697688237523657
0.6482757921211326,0.6477788984835526
0.6613689733269527,0.6611235618343052
0.6537552854660302,0.6532038352031005
0.6617133625227287,0.6615116851868448
0.6660923270979637,0.6661774061383583
0.6673619477385211,0.6679933159757203
0.6595852000664658,0.6596026545158443
0.6695037358960604,0.6697111888651424
0.6628659557102952,0.6629241475976816
0.6590250763519319,0.658862343452678
0.6505885174532218,0.6503968826949427
0.633045714955483,0.6318033605512301
0.6639458046590727,0.6639102828387999
0.6502751820389521,0.6497994327206777
0.6531603213703044,0.6527829857457768
0.6653474931924208,0.6655374550020573
0.6761119655941952,0.6764082767879803
0.6494000092830259,0.648665121294967
0.6110406688661334,0.609513515526146
0.6594536906800204,0.6592108054503587
0.6561667859315738,0.6562428798812564
0.6547069461562642,0.6544885423482889
0.6483502547357323,0.6475472376788124
0.6500207736415312,0.6494155374686694
0.6588486627078761,0.6585931433767019
0.6557140612379444,0.6557389192475429
0.6384850357886225,0.6375325141383663
0.6488830607365715,0.6482855650697713
0.6540210542070036,0.6537433829522973
0.6674533760111236,0.6675734409889228
0.6548605052416518,0.6545935582591764
0.6721980435619448,0.6724347707074141
0.6743133940133698,0.6750316710295554
0.670155486431113,0.6700841874438329
0.6172277029578261,0.6154831229375949
0.6616565558737997,0.6613263015222868
0.6553856578420918,0.6552352784601335
0.6658976539612779,0.6659167996629947
0.6626390109462355,0.6624595987539955
0.6639292627270484,0.6640042018677715
0.6476304999897793,0.6471003704223786
0.6484184019268644,0.6476093491898016
0.6457885895429974,0.6449711770539266
0.675229991202311,0.6755949279681992
0.6630620440476864,0.6630058437902054
0.6701501286066819,0.6701952863458261
0.6577039797566686,0.6576768249827043
0.6730823643703767,0.6732641211791239
0.6585233773659317,0.6582546122329497
0.674665667337105,0.6749728748433778
0.6666183645964526,0.6666581606727734
0.66740008546073,0.6674251157322394
0.6575753568340823,0.6570785094178903
0.6366742164922877,0.6355752706134754
0.6684165699959517,0.6691293553897659
0.658987450094293,0.6586054191826451
0.6467930951744743,0.6461605133700462
0.6746153231973974,0.6747679846631511
0.6488646930556694,0.6486931986530521
0.6300380768355314,0.6289576852376585
0.6645208061145305,0.6646679379041297
0.6388282010990581,0.6378904017994925
0.6578965367741106,0.6578274155188125
0.6672170967360687,0.6671573732434999
0.6588819898896152,0.6586588737375357
0.6554203519703243,0.6552165962731417
0.6607725227321664,0.6607621999399172
0.6660477597787016,0.666308504122376
0.6572029332710806,0.6571137466431617
0.6416719962482101,0.6408055466698604
0.6735229625395733,0.673727912198411
0.6595152267879251,0.6592974196403387
0.6610014439516638,0.660803634768656
0.6531905564420273,0.652975547325407
0.6683411271964722,0.6683929761311392
0.66209161020111,0.6616755644327903
0.657932716444147,0.6579753425240382
0.6501068886700487,0.6497073025480264
0.6638774058108161,0.6637602939888232
0.6635175184879277,0.6635275675096493
0.6489346348987464,0.6483705696969593
0.6594381832288841,0.6591762817435454
0.6383891662978676,0.6377040486799402
0.5861732979543123,0.5839302273291856
0.660494329209217,0.6602380523073526
0.6602682679315668,0.6599189271135006
0.6755811740738431,0.6756994448922924
0.6573905506456009,0.6573031436452759
0.6366047114491833,0.6357090067797457
0.6569129860034302,0.656499297685967
0.6530634393121398,0.65263718615656
0.6648383355436429,0.6649181812896833
0.6518854859307596,0.6514883703241967
0.6748882254542201,0.6755039329461533
0.6517752754178524,0.6511089453595067
0.6726494070829504,0.6728587971501274
0.6512215183530303,0.6508569901796449
0.6464682220151451,0.645859474257954
0.670985379123414,0.6710796688392461
0.6598445548668154,0.6597222448574336
0.6563970874772991,0.6562444172811733
0.6673721306158055,0.6673252111340091
0.6658338007127782,0.6655487268914391
0.663662684915562,0.6638726434385522
0.65991005571692,0.6597835286482028
0.6640358841142424,0.6640160619161415
0.6672418378369361,0.6675524368047064
0.6593146405503025,0.6593420534629557
0.6671268071199965,0.666977825137532
0.6670694327208444,0.667195676173427
0.6691438801523016,0.6692947104799002
0.6713302609136018,0.6713265706515226
0.6538078405275042,0.6533771065817573
0.6650879188080847,0.6651980551709953
0.6564664871191833,0.6568221768991748
0.6634610909498267,0.6636494029898835
0.6741874977077602,0.674441674124117
0.6561085973977768,0.6559849522284826
0.6468858122631471,0.6462276212525577
0.6642389266279756,0.6642341535942838
0.6595255734657999,0.659159774550984
0.6581335971144421,0.6580054925584758
0.657276228546499,0.6570650415464214
0.6507657265025614,0.6504941088598779
0.6585951326483956,0.6584198795675946
0.6713671980853531,0.6714061017935548
0.6629919219862704,0.6631552923302935
0.662228399731377,0.6622561921104447
0.646480205407927,0.6458657163236287
0.6490891775865862,0.6487016620745271
0.6506749718520659,0.6505018056379122
0.6627170354914376,0.6627693036230806
0.6646627595787358,0.6646010118486123
0.6444940442646547,0.6440130325740112
0.6793106655903998,0.6800606023598994
0.6373450095828689,0.6363539324014417
0.6620968549442432,0.662069212419728
0.6588486959518006,0.6587569005689229
0.5976914225505507,0.5955548664068497
0.669287825029803,0.6692748634391024
0.6698616021687516,0.6700554153975277
0.6691534949270557,0.6694480445807788
0.6469862051012393,0.6464208198580639
0.6606912556657126,0.660491993449686
0.6563451425934258,0.656265041721398
0.6762243335023914,0.6765451078076453
0.6620941940141658,0.6619334574853075
0.6553055966543725,0.6552624304087005
0.6728369782269632,0.6732044225254235
0.6576721529198449,0.6580430344455503
0.6101478116419792,0.6080602894570988
0.6625468943465228,0.6626625404240793
0.6671037417781414,0.6672362975043905
0.663176283778303,0.6630394913887621
0.6593335805886082,0.659203208727159
0.6556978106409399,0.6551316847717512
0.646306414275282,0.6456892170814754
0.6603808764370876,0.6604254609548496
0.6791538862411448,0.6796532069456027
0.6764174528715927,0.676875728324537
0.649674599260968,0.6494300675395087
0.643468451092918,0.6430459893459696
0.6497762593346161,0.6495192329958458
0.6474600422226859,0.6470406073482275
0.6676933096012919,0.6677001784343419
0.6523398627731716,0.6520268140581813
0.6727563207567304,0.6733572277426776
0.6643873018503674,0.6644958445769488
0.6566362717656995,0.656310208242072
0.660987158908377,0.6610365600825057
0.6654346709844122,0.665506244101529
0.6744019008054379,0.6748036640254053
0.6743071168326598,0.674338306245425
0.6489243458303451,0.6484839230092447
0.6606382427561506,0.6605841666502261
0.6654593213614195,0.6654010859722053
0.6601490783887126,0.6602863721727029
0.664994839642072,0.6652279121898146
0.6684607258793464,0.668620070933737
0.65127942776959,0.650900054642905
0.6391848948619216,0.6381521552048699
0.6607215806754922,0.6603653765613987
0.6635250522260863,0.6634976830969878
0.661345001112717,0.6613407227449991
0.6579623949108264,0.6579019887958085
0.6588373946345343,0.6586024897860074
0.6542218393440693,0.6536899009407015
0.6666398576648912,0.6665578801717691
0.6552499217114275,0.6553042154846216
0.6496613243867778,0.6493560756551904
0.6648100508330316,0.6649779908672409
0.6654000099097428,0.6654791020903394
0.6592853515217592,0.6589190824961761
0.6482701540994655,0.6479459161576179
0.6504971640297791,0.6497815713575101
0.6641661291403662,0.6642027579085836
0.6529689610286014,0.6525462107686048
0.6608460546252177,0.6609455007466613
0.6688278541406868,0.6687813181292994
0.6736992229018,0.6739839233722904
0.6599033948104442,0.6599028750014505
0.6590861224135971,0.6588168738605833
0.6459272739978379,0.6451599004863761
0.6566910158471213,0.6563160375825112
0.6601218546588683,0.6600439047250957
0.6543958153583808,0.6541057307362526
0.6680365847119604,0.6682240123940082
0.6136355449148433,0.6120590224129735
0.6613727529630502,0.6613617417332203
0.6439079854170254,0.643398537447696
0.6536557368232978,0.6535146574215317
0.655643815740697,0.6552445420638807
0.6672459319224193,0.667396292240507
0.6609941851898697,0.6607888635721886
0.660541431593902,0.6602589918731833
0.6673742033200093,0.6675278230056146
0.6596702656045449,0.6594088648416228
0.6646793683554185,0.6646688202913666
0.6543323935692459,0.6541008532912178
0.6595349058973983,0.6594578883592981
0.6555009652405992,0.6551914835665964
0.647859068241459,0.647317176524789
0.6656466488876074,0.6660972130558774
0.6590788414335127,0.6588529804658283
0.6654584380991491,0.66532092912875
0.6521136556450344,0.6518279417467279
0.6671443838006793,0.6671823764463696
0.6517633047171308,0.651355284829226
0.6558407516716116,0.6555697199784325
0.6704539585233878,0.6705273870660564
0.6613870490902534,0.6613337890425286
0.657422013991354,0.657271028482493
0.6647755458221236,0.6645632625249819
0.6572814579596667,0.6572503588217942
0.6506714028195897,0.650259576337307
0.663284012489428,0.6633956802924253
0.6680149334419717,0.6682158853570537
0.6581916795582292,0.6580290696393566
0.6558986131642014,0.6556955525448652
0.6609268255965741,0.660971666853187
0.6728848135387461,0.6729843715401445
0.6638596025655541,0.6638908592489741
0.6646125619363804,0.6644643821510842
0.6459188535265251,0.6452961323581601
0.648166961046694,0.6475962273816688
0.6758806292956323,0.6764546181270197
0.6540956173702759,0.6539597168919034
0.6753219828633883,0.6757232822558584
0.6548572831713732,0.6549808189023746
0.570923644605355,0.5679152141930605
0.6600991158676701,0.6601743529179216
0.6639190270018576,0.6640694496265882
0.6617771829784685,0.6616943702046795
0.6617651355464479,0.6615761078560843
0.6745646251635224,0.6747313222990536
0.6598781317527569,0.6598259438218114
0.6552797327471089,0.6550285880043714
0.6433781090329187,0.6425192292405795
0.6274046343705442,0.6264242364984425
0.6680970390137316,0.6684510135058228
0.6377689061942848,0.6365286849298359
0.667232981727717,0.6672574444059366
0.6608031085930808,0.660795764691104
0.6661643192356742,0.6661276139460985
0.6496107132978122,0.6492807371245515
0.6576260603665578,0.6574456470377958
0.6660957898968507,0.6663116930065858
0.6538749537035452,0.6536013291406192
0.6623667227029872,0.6623392751601604
0.6304629199980647,0.6292207100708469
0.6576177100140392,0.6576741061494973
0.6666077042736951,0.6666643074276672
0.6641268477713662,0.6642096613856379
0.6667379686313243,0.6668801578368493
0.6663695028284871,0.6663106031797752
0.6639361898933458,0.6639042611351321
0.667078255102348,0.6673124534865839
0.655951833572914,0.6558441533356114
0.6593400835900184,0.658980013850711
0.6426222634757275,0.6418475337680822
0.6672938438233695,0.6674531893313246
0.6663676242465081,0.6663990154647637
0.6660319540367289,0.6661056059527406
0.6547192963171724,0.6547820634226157
0.6440105904450857,0.6431526307322722
0.6420813532652281,0.6414159666313224
0.6733000015178858,0.67355157957232
0.6559862989092929,0.6555089573487447
0.6433745731889982,0.6428628113911692
0.6681828702584269,0.6684352761389966
0.6471934126317865,0.6465516481148003
0.6666851500533877,0.6667656846525581
0.6568003510500139,0.6566588537964594
0.6612294353034077,0.6612828185173596
0.660295842103066,0.6604423148641761
0.65849572089211,0.6584168914355187
0.646663025486463,0.6457310882468772
0.6515353601093186,0.6512577761706813
0.6578182596900439,0.6578358218699084
0.6689587187355156,0.6690483359118458
0.6490951014130892,0.648500992638454
0.6492839409851268,0.6488948643691658
0.6683429808101969,0.6681747098709021
0.6693063884223036,0.6696442478392062
0.6508802782272558,0.6505590243784793
0.6563322724031906,0.6560768675943094
0.6648351947765782,0.6644814186921835
0.6503633357783687,0.6498993276246526
0.6569194215844926,0.6567399759833445
0.6531746773172309,0.6529182117962783
0.6487202665059599,0.6486388900127521
0.6534755194493675,0.6530305888609327
0.6587131953344688,0.6586669177103504
0.6648472467852741,0.6650251095489725
0.6352296824298413,0.6343186537805567
0.6758038821843733,0.6762217468124796
0.6619582133690729,0.6618215951987155
0.6597451497986146,0.6593916600463077
0.6513766056400115,0.650977016188595
0.6697657276695215,0.6699563768024563
0.664572407358119,0.6646590283647987
0.6686642309693007,0.6686573671314223
0.656340833655762,0.6562571090506615
0.6520380970900531,0.6518677485645386
0.6395568796767684,0.6387722070908928
0.6514450507556739,0.6511776680371629
0.6611916991448751,0.6610110263161677
0.6523150196475,0.6521248986618811
0.6613626881556899,0.6613767923547915
0.6768615234877096,0.6774291878598192
0.6628627411334993,0.6630903361891118
0.646214679262917,0.645628451498204
0.6586225887358981,0.6586006991069027
0.6523120424610991,0.6519169396017741
0.6626422381988768,0.6624968872437197
0.6670344604470729,0.667114645030719
0.6642099528400878,0.6642890322506279
0.6675255168536322,0.6675637109783663
0.6686818951733504,0.6687194516376214
0.6623399970705895,0.6622861187043353
0.6599253637103285,0.6594315977676048
0.671973137402034,0.6719759737172666
0.6658860507045572,0.6658587504038069
0.662218893441586,0.6622726145087747
0.6719572895771353,0.6719699399899909
0.6574640157417267,0.6574160235646445
0.6764923152376208,0.6768768825863747
0.6587208697339189,0.6585997506578163
0.6666539078748528,0.6667547425547743
0.6439414453843197,0.6434534105385983
0.6675494218501149,0.6680108836640613
0.6583322625223763,0.658140283528837
0.6434756782602638,0.6428155405631485
0.6568348116926939,0.6564780197770369
0.6634395109210626,0.6635368503795483
0.663424611798307,0.6632793449953349
0.6640135768951843,0.6643875081784386
0.6400673725141152,0.6390788990175814
0.6561941953873494,0.6561477700259313
0.6511139324449426,0.6507256244548675
0.6585631491803094,0.6583202462482881
0.6638717300897655,0.6637903948305467
0.6610496057113582,0.6609185349746383
0.6630534810950072,0.6632318296796517
0.662476836684423,0.6622036313812778
0.6425084871093146,0.6417065151835709
0.6050686093271753,0.6031870033896269
0.655923535247264,0.6555906536593974
0.6535176492736045,0.6532485679368198
0.6766192680215442,0.6771083399827684
0.6577221155893057,0.6573484259813359
0.663090531385197,0.6631974529768001
0.6580384567157855,0.6577661416827376
0.6605566061860011,0.6605437145308937
0.6661924182416699,0.6663640549154397
0.6637578701853919,0.6636498117154734
0.6718730312800485,0.6725898275864426
0.6661352149421905,0.666078185351769
0.6606400445644702,0.6605370257382158
0.6521137447998616,0.6518049551466272
0.6586662363187488,0.6587310263990249
0.6614785454291313,0.6611767543677128
0.6727349677965072,0.6731375931404732
0.6610053406263952,0.6607177338662051
0.6582030489083481,0.6578498236786235
0.6611475640098065,0.660974121719555
0.6325432259968602,0.6319458475734155
0.6653933138149375,0.6654986327854506
0.6649021143175138,0.6652508856399548
0.6618790704724052,0.6621445427418329
0.656899193446803,0.6567249408051927
0.6577006035033984,0.6576561489788892
0.6687984850833788,0.6689751237173698
0.6663666464698421,0.6661339005002149
0.6636174567087727,0.6640057101348473
0.6337337517449456,0.63246113162954
0.6538071463574511,0.653481607836762
0.659202481198682,0.65874165227639
0.656424636145281,0.6561487031979605
0.6211981186558945,0.6197210500345601
0.6608416099151748,0.6604837585978721
0.6713935994100391,0.6716897258520836
0.6680639277514859,0.668508526504645
0.6694287092752782,0.6697076691047016
0.6498267439043629,0.6491684299915697
0.6718028528501125,0.6721058915317067
0.6615474381798088,0.6614159107107896
0.6648826235206104,0.6652582329745089
0.6650731899048064,0.6652213735083368
0.6568979542465049,0.6569696975599143
0.678992290048479,0.6795726849903144
0.6690681040827746,0.6691539386542791
0.6551615506381925,0.6552171108449427
0.6617374548209559,0.6619187678674658
0.6634169216308156,0.6633437430119231
0.6425097930854642,0.641593255323784
0.663300745647948,0.6632012412537504
0.654770371846515,0.6545942553525776
0.6590974255143536,0.6589658323811832
0.6391322594660532,0.638065264277915
0.6687257636508016,0.6689569618790904
0.6594536456162223,0.6595276913256195
0.6582392651329241,0.6578356132560434
0.6712892365429703,0.6712745562549696
0.6255197426438553,0.6242635027044866
0.6651215844827182,0.6651229427226469
0.666184718389303,0.6662963235896784
0.6509786484232527,0.6508536476749984
0.6716710707665488,0.6725002068416771
0.6366802610098042,0.635653898595946
0.6528243967556872,0.6524458948181304
0.6709132583174678,0.671071069756221
0.657314313874959,0.657235026710979
0.6528915413433178,0.6524741088002214
0.6581918851331207,0.657961641256948
0.6707794790043267,0.6712197291153541
0.6611414721657879,0.6610372803456965
0.649597774567476,0.649105497156526
0.6284205894571497,0.6274187304910748
0.6549759948238053,0.6548297862145245
0.6509202080228073,0.6506048898404511
0.6629996694411467,0.6627993273814132
0.6657319728098376,0.6656363704052948
0.6803271856684221,0.6808895043934895
0.6357806304701765,0.6347387366503685
0.6621475482410053,0.6620731533917779
0.6444228280323301,0.6432709759184007
0.6612903444098143,0.6609216055161097
0.6427798532526198,0.6420111690912347
0.6732425541993685,0.6734260225187697
0.6352342581119884,0.6340918133012781
0.6079714334687297,0.6062331952827003
0.6691921949631137,0.6695076929977516
0.6516222461713417,0.6509440160075439
0.6510729138726499,0.650787567181311
0.6546195212278171,0.654366333530109
0.6692765211483618,0.6695582764360848
0.6580811671631794,0.6580676060486121
0.6188591925760636,0.6172307567723582
0.6628676782186361,0.6628585845421973
0.6420137534703705,0.6409672931653361
0.6635408338908408,0.6636837581533088
0.6568339927633196,0.6566566504025391
0.6603498173484248,0.660630101479862
0.6580400132963933,0.6577020912356301
0.6722763348163459,0.6724603032279401
0.6538260915475784,0.6538076775709265
0.6722131205603618,0.6724940629070262
0.653988282460039,0.6538098420470828
0.6703764924376445,0.6704656137672547
0.6591456765252643,0.6589629518768785
0.6654210272397786,0.6653966548198866
0.6578931244208047,0.6579962211077152
0.6571704307099667,0.6570701811458883
0.6613122101995595,0.6612280191032747
0.6603062772472922,0.6600195785808042
0.6510568962426675,0.6504796791600116
0.6657594156708776,0.665863522849051
0.664295936025399,0.6642228072515287
0.6637136486448874,0.6640594247464263
0.6631036173123692,0.663260636819497
0.6610801183585485,0.661068436788675
0.6714142652018912,0.6714371165763072
0.6736520041261673,0.673683605495892
0.679357053180893,0.6795224783196406
0.6521901723032082,0.6516788378702795
0.664633683268941,0.6646791502405275
0.6664693752820974,0.666583679498513
0.6522494071469027,0.6515082274256808
0.6645130280023364,0.6644836221829378
0.6395217482868132,0.6384285978413712
0.6636386140867347,0.6638006480269084
0.6637931117500391,0.6640080140250206
0.6597116243563299,0.6595803793883146
0.665021665332461,0.665118457276986
0.6620101579130244,0.6620322713913231
0.6767640147623363,0.6771176673108252
0.6663581630007787,0.6666078300543783
0.6637319437315918,0.6639372967039787
0.6554670855952123,0.6551039913479496
0.6725467466085449,0.672885915034625
0.6664357975761672,0.6668327824741515
0.6720833082301104,0.6720650510644895
0.6648729031659288,0.6649477011612657
0.6734609792237858,0.6737656083191439
0.669035835826308,0.6693838017946968
0.646846352649451,0.6465524514978711
0.6645895035791759,0.6646430665244675
0.6550298876094713,0.6549623529686482
0.6341689373378478,0.632873258876121
0.671942993701258,0.6719202445933388
0.6682426962459336,0.6679311348815341
0.6590272824978286,0.6588618260103583
0.6610999347918938,0.6608553084758961
0.6656528415366412,0.66566879812163
0.671507728965816,0.6717079745970208
0.6541057170595738,0.653847060346563
0.6661166191137655,0.6663758785188574
0.6582231874152611,0.6575758960498752
0.6564966139447685,0.6562464005893998
0.6614118640872274,0.6613312668562186
0.665261775442443,0.6653261356149545
0.6668156841211026,0.6671345600671335
0.6536423678530279,0.6533537560513434
0.6499545819331992,0.649554427477522
0.6589574516840708,0.6588804098582535
0.6279556069064802,0.6266014117870033
0.6596814848060845,0.6596691456540055
0.6581586972844834,0.6581714374344656
0.6702078124955273,0.6703993216253277
0.6558352380797416,0.655680735559747
0.6551243832998732,0.6547155565964649
0.6666409087775128,0.6668082328876817
0.6632908230897319,0.6633591617243003
0.6587129190931876,0.6589775458883537
0.6397448059610287,0.6389756252892319
0.6635545052711073,0.6633030155482578
0.6616439774119687,0.6615743460598721
0.6531251099173513,0.6526984964396114
0.658650099347273,0.658549638617437
0.6575293994443235,0.6574465606956716
0.6561453337246499,0.6560401040685008
0.6438950280130886,0.6433739257620413
0.6549516861931522,0.6543848346247612
0.6655774533303093,0.6656485969103452
0.6718748419999878,0.6720987604192367
0.6623866926224902,0.6623632517099606
0.6579240311016548,0.6576506281224308
0.6681586026427786,0.6681948245294959
0.6753220176045477,0.6757120200302458
0.6626338511254354,0.6625271716619633
0.6460319887178433,0.6453231610441977
0.670243606582422,0.6704268624808587
0.656795126784838,0.6566574308432426
0.6636356624193243,0.6637882605498245
0.6607580339877822,0.660488450809802
0.6736540465408669,0.6740787324062703
0.6476073822021091,0.6472145077367106
0.6633045787126449,0.6633818908522856
0.6675440915610419,0.6678412403836953
0.6690389621167787,0.6690556273545238
0.628872901934011,0.6279730952730642
0.6631917210139413,0.6629738171428445
0.6461538261548889,0.6457966568470098
0.6395849339707295,0.6385754507881569
0.6637223487097684,0.6636077262261758
0.6502667098234598,0.6495426425371926
0.6424450351469857,0.6415648873253557
0.6517659216613927,0.6514747212269647
0.6568286995529878,0.6566000906314584
0.6711446057976161,0.6712716632767178
0.663738026181556,0.6638693490889145
0.6632581025587033,0.6632022932623596
0.6644576376475011,0.6644493174192183
0.6649166760035737,0.6649095227099034
0.6338602751231946,0.6328734038891263
0.6253003844834474,0.623975201281205
0.6647472769486638,0.6648332109068819
0.6495813333013164,0.6489196501731118
0.669387348922185,0.6694299842199611
0.6420778856251483,0.6410650179344668
0.6511683195466167,0.6510342071210947
0.6564286160887011,0.6562779692082892
0.6605644502891939,0.6605272013786911
0.6658041744451074,0.6658928108078098
0.6663471739782951,0.6663321013102119
0.6567643173128007,0.6564717114301988
0.6607101127956934,0.6607284046260307
0.6634471880584125,0.6633796851411016
0.6508509842729725,0.6506615129989395
0.6625148540309622,0.662292013063925
0.6142909962929164,0.6128688745625224
0.6616377786210585,0.6615575896781616
0.6614904555291204,0.661408922200021
0.6558536560692704,0.6555060925155429
0.6694392340938177,0.6694768515893225
0.6601623435011211,0.6600061074063175
0.6460157529054384,0.6453424024097547
0.6506736710208445,0.6505070442468378
0.6692842876337953,0.6693011848390832
0.6591520481240858,0.6591159185947
0.6607124097865065,0.6604654684854439
0.6479346609106404,0.6476246535989238
0.6485962597880577,0.6481342925062512
0.6638895575559395,0.6638852823862442
0.6665466421644801,0.6667325785390114
0.6585966950561477,0.6587058897749319
0.647645915010581,0.6471460067805627
0.6582597865196359,0.6579539387275392
0.6488314780674578,0.6482866021039213
0.6732357747249239,0.6733799620770221
0.6658272761173979,0.6659777393562545
0.657949070835832,0.6578494709076247
0.6728236382502775,0.6733379248650992
0.6518627472612887,0.6516318900740471
0.6552962400536143,0.6553232865124046
0.6750091213962292,0.6755843431902167
0.6676973951509764,0.6679064865692292
0.5996203787959521,0.5974801901926835
0.6638949363867612,0.663979193929369
0.6624206446987133,0.6624823535207334
0.6144464173741253,0.6128104012828008
0.6539026587328983,0.6534095910938871
0.6667457257294801,0.666782338157555
0.6601662169704418,0.6600495849203912
0.6628634560968149,0.6625878307915616
0.6551422874871238,0.6550499449279765
0.657934191542966,0.657774908179
0.6701645698909185,0.6702780778208997
0.6713017735806943,0.6717518835148792
0.6486628668445001,0.6480453613705618
0.6589082288207733,0.6591787596811682
0.649367353681189,0.6487931911786162
0.655025649806617,0.6546708098810649
0.6379752735523198,0.6368614304604583
0.6752183650719048,0.6755199778383909
0.6589919471625286,0.6587243327252978
0.6466189819111412,0.6458117665513027
0.6550742404022782,0.6547044321054571
0.6666459769063395,0.6666431005734561
0.6573638806865106,0.6569818416103046
0.6607079257804329,0.6607695292233047
0.6424702973452328,0.6419442396292181
0.6584555374296318,0.6584279834115475
0.6672042177333495,0.6671602861939692
0.6517675804618207,0.6513335038760903
0.6647804910611028,0.6648716270031179
0.6801409123887158,0.6803067729719575
0.64778386709508,0.6472562402297046
0.6598184738678682,0.6595484933110065
0.6401751012096593,0.6390672446824759
0.6546189921457453,0.6544625274896816
0.6554966588923368,0.6553265937302795
0.6553673253145321,0.6552555979046724
0.662709559595794,0.662819977602547
0.659051311891773,0.6589077316202387
0.665094093303437,0.665029704739446
0.6795633045793856,0.6800051103510243
0.6576229646351202,0.6576511264275137
0.6603101064697445,0.6604622225275865
0.6632742508787929,0.6632526349407881
0.6640772674726909,0.6641686611654827
0.6600686240632562,0.6603442313807113
0.6653883759364261,0.6654238393908356
0.6625088401399646,0.6626672663351043
0.6612135896977547,0.6612222444736569
0.673722188510244,0.6740696633252482
0.6555563876645515,0.6552614723602928
0.6625084773981037,0.6625492011423713
0.6680558998429931,0.6683880428462412
0.6536508185614989,0.6538405863603375
0.6734547709130614,0.6737427304811551
0.6717178545431967,0.6718196821379468
0.65914062833453,0.6589297318955993
0.6594084402697657,0.6591409893717386
0.6542132351659153,0.6539107876207662
0.6475309005619505,0.6469847509760018
0.6643533938518351,0.6643621152444328
0.6701318677040641,0.6701894376430027
0.6509161005411274,0.650624913481911
0.6643936852806815,0.6644831723317971
0.6539705704969401,0.6536384810373196
0.6698334458718368,0.670003480322939
0.6640039022422162,0.6642156202853641
0.6638497920179368,0.6638209108030984
0.6681966254244646,0.6686215411970674
0.6615825802722795,0.6613568564576398
0.6558471809231712,0.6551877995539077
0.6587442775985408,0.6587675669305952
0.6625885006264575,0.6625105595555912
0.6650039000048915,0.6651250373877939
0.6766810759943211,0.6770910334175096
0.6694494708400908,0.6696273785636068
0.665491207391012,0.6654326975486751
0.6796273281485131,0.6799954082120983
0.6544555844547042,0.6541037056971346
0.6585700259383583,0.6583075557796118
0.6670155834902816,0.6672228457203554
0.6479921288507046,0.6476280214586181
0.6425555716087336,0.6416515059407172
0.6603524781035326,0.6599750831003864
0.6627486990190475,0.6626406883090606
0.6606660032452737,0.6605353545801016
0.6630623777800222,0.6630052504043566
0.6375307636266168,0.6365099206237885
0.6543623905487029,0.6540553825619028
0.6573345879933798,0.657447968364808
0.662354497090288,0.6622747143796919
0.6648516061455794,0.6649948186671408
0.6687037006666472,0.6689274014423076
0.6608668793136339,0.660968218083773
0.6690487429569077,0.6695041731212017
0.6618151191648483,0.661882333155283
0.6691574319494206,0.669207575304826
0.6584102594090049,0.658375668932838
0.6559754409929082,0.6556525247269264
0.6681829764466802,0.6679277670147963
0.6431622197908733,0.6425591536183182
0.6564051940157853,0.6564636423026026
0.6674758765025175,0.6675342358089251
0.6630203389104172,0.6628620790655688
0.6738825590879669,0.6746198984507485
0.6188953444288428,0.617497529229872
0.6703867641394038,0.6705471009821989
0.6441172065274151,0.6431121764655265
0.6615878359189062,0.6616097085315744
0.6577284320468065,0.6573302670166754
0.6589365434035743,0.6583825641822626
0.6541120052510985,0.6537982442516597
0.655069041924896,0.6546248253314071
0.66533868870429,0.665281930291269
0.6666634217794092,0.6667055757166734
0.6426769436135386,0.64229150537194
0.6775942792840771,0.6779606783404417
0.6720797013370249,0.6725350715236675
0.665123487891558,0.6651352438345848
0.6713853048581256,0.6715790681367508
0.6644277195637622,0.6643503985078367
0.6714332435331117,0.6717091834703021
0.6710495102655045,0.6715741523926413
0.6372148420673859,0.636313223368843
0.6585835068918788,0.6585027054187151
0.6627936259801268,0.6628059960954715
0.6593826942136815,0.6592664951347216
0.6546735637063522,0.654321878775015
0.6758669686751589,0.6763607690538223
0.6552420707085949,0.654881279970202
0.6535377531644789,0.653439745686218
0.6620083962114764,0.6620336129171952
0.6478981590773805,0.6475125025623103
0.6614534094234434,0.6614580041688023
0.664549126141375,0.6644546932078818
0.6659227129530736,0.666002455618955
0.6652339233104231,0.665218229154981
0.6592660929378109,0.6591482912200255
0.6581554272562911,0.6581606531031935
0.6623643277151199,0.6620836074250305
0.6717765587869383,0.672262443764591
0.638558104268717,0.6371798295589296
0.6556380575153667,0.6552180349603502
0.6805997918586351,0.6811825445919311
0.6656188398657901,0.6656582544506566
0.6654315566728835,0.6654615513587054
0.6601924125242021,0.6600212718913727
0.67009546207792,0.6704134630249728
0.6626352279901322,0.6628231616346291
0.6630235664865778,0.6629446003387167
0.6561435100398418,0.6558054554369726
0.6720297305582964,0.6724223081845646
0.6418001820435366,0.641563812835742
0.6459213691726778,0.6453698244553979
0.6536114750851081,0.6535085537789989
0.657386457577105,0.6571895279476875
0.6500887824087385,0.6497109416990293
0.6567827494068601,0.6566451779817054
0.6518097609039847,0.6512769847596536
0.6564744759096163,0.6562385426423222
0.6663366099504524,0.6664595988047206
0.6233030795404467,0.6216763444665645
0.6577774699316994,0.6576234856890627
0.6702365843926597,0.6706334161495539
0.6649599228328198,0.66528434366941
0.6678255899550152,0.6679114068919628
0.6668625416137113,0.6670277653764828
0.6343044301468856,0.6332420939816691
0.6596483760711211,0.6596328084347196
0.6613373580588272,0.661452021930233
0.6674541870319677,0.6676641688069442
0.6493110922130444,0.6488603899772152
0.6594551750476229,0.6593016816376633
0.6629242162368935,0.6628583892610794
0.6477024384682109,0.6472242161096384
0.646497947184177,0.6462629757262295
0.6600625317868625,0.6600486220821515
0.6368501709554031,0.6362116280523156
0.6551316931767504,0.6550547466154042
0.6623704653160468,0.6621746559933437
0.6543172369466703,0.6538098029913324
0.6599211186286533,0.6598565925205403
0.6640069385872187,0.663846472975448
0.6657740103134423,0.665689177842538
0.6686941658361938,0.6687682816770192
0.6716921130566702,0.6721019042306074
0.6580291559666981,0.6579318822586323
0.6395146072049286,0.638503880657793
0.6682101807542764,0.6682531353681743
0.6618371554976232,0.6616823736112306
0.6773884811835871,0.6777924754886566
0.6352007774271158,0.6342400052395566
0.6602813201329301,0.660244904495207
0.6533798382575264,0.6529832159029576
0.6488296269276709,0.6482387115621914
0.6629999389469408,0.6629541004361132
0.6439286815934389,0.6436561980482854
0.6684141468821981,0.6683943341208901
0.6680203305020083,0.6681863695636894
0.6706288404587536,0.6707327227439077
0.6542804836356655,0.6540354245209753
0.6594673642528489,0.6593917629821264
0.6630519880021464,0.6630124223102859
0.6469026865112948,0.6467070880305437
0.6608748979391689,0.6605788598898616
0.6602317173133454,0.660297890145185
0.6636049308314819,0.6634492752112547
0.6609263388066688,0.6606589636800537
0.6511177489403347,0.6506627329549142
0.6694073764511618,0.6698014134746982
0.6664479767096847,0.6664738359024326
0.6474157293545681,0.6470441165919278
0.6692407936312097,0.6693112592723826
0.6645864603699685,0.6647174875587737
0.6632362687555096,0.6632671141089892
0.6562221821313132,0.6559246080852419
0.6607447755521585,0.6605670274808186
0.6628526393312607,0.6629608201115162
0.6612951302524063,0.661153665137687
0.6616032060183445,0.6615907492582085
0.6580621731818558,0.657938439732047
0.6672366262097076,0.6672754740262733
0.6425035427724307,0.6417331052304127
0.6540844337824884,0.6537672291740647
0.6599298433650453,0.6599350690809792
0.6576564479543694,0.6574854125523626
0.6673813571511704,0.6673094579483343
0.6562517820110564,0.656132357000844
0.6752226478751325,0.6755737480598499
0.665237762374433,0.6651800007176634
0.6602702008615038,0.6602816123337829
0.6530019786032037,0.6529991956029151
0.6574318020482561,0.6572361424927525
0.662516814754595,0.6625236090999093
0.6462369408732498,0.6458805734831663
0.6449715797949741,0.6441202383334651
0.6612102830251131,0.6612254796103378
0.6547362607103825,0.654373163574145
0.65188664882616,0.651538079782656
0.6615396435521124,0.6617320408118491
0.6585104598159299,0.65837206689878
0.6524843470944548,0.6522353725130383
0.6706726452499543,0.6709570317530084
0.6572411895245328,0.6569842858348893
0.6710860237504682,0.671076151736817
0.6447669076956636,0.6443733333543442
0.640903458472026,0.6400038027024684
0.6614406646539733,0.6616064337857233
0.650274980505835,0.6498786862002282
0.6557122738372136,0.655493123312098
0.6574725299391629,0.6570419218966743
0.616749874228391,0.6149052100816953
0.6518001644525829,0.6517041605666982
0.6500963152032638,0.6497131834977348
0.6681207563159145,0.6682302633814494
0.6176366026580451,0.616223603098111
0.619913025584245,0.6182995359892294
0.6579916753951003,0.6577569365222619
0.6775080351735315,0.6781175255088654
0.6605234632403278,0.6605905706055576
0.6591257144069954,0.6584218116718129
0.6579509781331984,0.6580133524159024
0.6568914894038398,0.6568904497916739
0.6626658946713266,0.6626087417608247
0.6480100577810066,0.6476367205803911
0.6611951394489477,0.6614263064271706
0.6582739961494483,0.6581006594958042
0.6274938518849003,0.6259603089775211
0.668561664132288,0.6685735083011699
0.6447516891126661,0.6442321960060102
0.670727454261349,0.6709584056852016
0.635298311367404,0.6341738958599925
0.6138018233465428,0.6119477133616389
0.6588219011167507,0.6588673464585217
0.6664568213672825,0.6663639015400616
0.6634226857455502,0.6633831627622778
0.6555037488207573,0.6554127346840799
0.6711149620492274,0.6711784916510959
0.6597080354856714,0.659660115699884
0.6408292904003962,0.6397499755820368
0.6600740595161504,0.6601685594367271
0.6695240304219183,0.6697460158660943
0.6623122018790003,0.6623342992923914
0.6678474477591836,0.6679554495896824
0.6630445061311522,0.6629073920272075
0.6725997123167041,0.6728554768825373
0.6521122458038469,0.6518909398275898
0.6663716976675297,0.6663402973619018
0.6682869203376924,0.6682457585324365
0.645427588152884,0.6449587447995573
0.6524203767126231,0.652269189344695
0.6510615527193515,0.6511147519655712
0.6609185991490274,0.6604051614038678
0.6565151459541737,0.6561897193475483
0.6626051486110786,0.66257783866105
0.6639647849899074,0.6639712745066092
0.6708986776865279,0.6711536582753453
0.6634113778991416,0.6631852068944456
0.6687943666147261,0.6691652174599401
0.6642698074979025,0.6642025995335219
0.6567568328563298,0.6565405740871159
0.660919892928614,0.6611016558165936
0.6590853378620247,0.6588579034744809
0.6566898648097518,0.6566354065203727
0.6559470688729521,0.6554762378295903
0.6355939447841248,0.6349203116694644
0.6652069725704887,0.6653214721937526
0.6542211210898883,0.6539834544973874
0.6646024626809578,0.6644060515252206
0.6759230405171712,0.6769805422367521
0.6675975490550244,0.6679241154462839
0.6665771183677566,0.6665068569059998
0.6086655569210339,0.6065998533257868
0.660550455991703,0.6601457328455833
0.6694724813344739,0.6695777112247233
0.6573785403816591,0.6570479038405006
0.6576923671656858,0.6575773758716067
0.6465102649753944,0.646321355800903
0.6551084125131197,0.6549258420216376
0.6521850897885878,0.6518575110024141
0.6499271066517474,0.6497819605186902
0.65772353033414,0.6575977817170925
0.6560323906674845,0.6559048389293862
0.6381723599129857,0.6375078790312526
0.6531316903540243,0.6527908299423127
0.6294880538723591,0.6284382020531787
0.6660848751305688,0.6661294548866911
0.6541675222626289,0.6538663481023672
0.6632968324959556,0.6634004334365238
0.6654938722081584,0.6655749693567942
0.6472235982353648,0.646532637537593
0.6693303829519297,0.6695092669153164
0.6655189663279335,0.6654765282439592
0.6555334881821093,0.6552840318475808
0.6603108707106476,0.6604235356808761
0.669208901229827,0.6690386485404788
0.6590952105768687,0.6590857522507401
0.646747873921359,0.6459229110625881
0.6553067086828939,0.6551439894826929
0.6354431629742758,0.6344454431490278
0.6783879518627095,0.6789347276157663
0.6582579382217076,0.6579615720987598
0.6686998616078167,0.6686222469836767
0.6667494104141314,0.6666769364299961
0.6599325599142056,0.6600058035941575
0.6665855895530484,0.6663875764883055
0.661520429996596,0.6613056730114868
0.6610116118685128,0.6610314989676789
0.6623487400830396,0.662312858608796
0.6724539043157087,0.6726708754398871
0.6581228172194014,0.6580171909874959
0.6655769235851561,0.6658125317357964
0.6752646347858102,0.6756535499470273
0.6639402139814565,0.6639373743392937
0.6317229546427413,0.6305980394219681
0.6532690996375949,0.6529124464936626
0.6722056439049392,0.6724755100797754
0.6493376152920054,0.6487776298529653
0.6422804476193794,0.641482958903234
0.6590950389302703,0.6589051706432779
0.6536337838599688,0.6533007032191842
0.6694835770863489,0.6693364153366388
0.6480038643662234,0.6472613088313194
0.65003063953158,0.649613133081944
0.662766598444989,0.6627577686634653
0.6920533355060297,0.6929612246535434
0.6634864493350137,0.6635596720464881
0.6462974446874694,0.6454754532233709
0.6544578359949693,0.6541838314433382
0.6667166547607022,0.6664611249032037
0.664775998365092,0.6647857122909814
0.6545453961140283,0.6543711297154247
0.6424054828281281,0.6415622607087866
0.6502466396193166,0.6495250204970445
0.6455135235454994,0.6446852700665224
0.65307705786398,0.6528003964421489
0.6610800832677095,0.660920204669603
0.6621822455531354,0.6620240365019808
0.665727438804993,0.6658429345865315
0.6657666714540135,0.6659896113259219
0.6382446736583974,0.6373907625011211
0.6573764332490957,0.6572548026852465
0.6619992100745805,0.661889818281103
0.6688557537442964,0.6686225803510573
0.6668961860414211,0.6668259556320374
0.6520826843265335,0.6514249085947489
0.6650990164014712,0.6650242518345797
0.649809853634286,0.6494303460024033
0.6684247899538436,0.6690642415134631
0.6430810116776569,0.6427847582169686
0.6709631362642373,0.6713599988250221
0.663057923588781,0.663296257822965
0.667361752253554,0.6671642538061366
0.6532783117229632,0.6526849478874923
0.6533468653225472,0.652819912849019
0.658857004902202,0.6588864627916076
0.642673772321692,0.6416707863135507
0.6609333488119029,0.6606126956004437
0.6466475585791525,0.645830996532148
0.6617286425425697,0.6617134325733012
0.6561603317639799,0.6559423854610964
0.6402526145906773,0.6397272018572907
0.66148354355835,0.6611753601777932
0.6616642040235943,0.6615505079154156
0.6575222654409386,0.6575079244529072
0.6280119869943622,0.6264492833798397
0.678082082103178,0.678209839579639
0.6454073532072756,0.6449766091296751
0.6621750413448521,0.6625283811965967
0.6535710161321653,0.6534834197263402
0.6440892308148842,0.643418533425344
0.6450073667380556,0.6446783296295603
0.6565682950187138,0.6564720929606785
0.6597775645353692,0.659650154263112
0.6700999720449247,0.6702604751008605
0.6467989757206887,0.6465518425048228
0.6726276503279388,0.6729365321711615
0.6477718621468824,0.647283789129836
0.6650902212471199,0.6652768409467122
0.6591501115035107,0.6589887366341831
0.6740983669015064,0.6745183708239304
0.6587068661159392,0.6584839912282383
0.669264619532771,0.669351193472174
0.6673513526407371,0.6672886937185661
0.6515541342889957,0.6506197404912967
0.6537569764152629,0.6534552787154759
0.6629765045177322,0.6629341212890842
0.6659015517030524,0.6659257320428575
0.6678107462111305,0.6679229239017527
0.6664300605656754,0.6667184147872297
0.6267829696336162,0.6257526676182337
0.6477489599623301,0.6470196422357302
0.6683185141719787,0.6686248385314073
0.6743771432616058,0.6747309948337384
0.6632146599049992,0.663158932971248
0.639385011536402,0.6388411759901049
0.6626222621229237,0.6626139614731622
0.6607667549571826,0.6604168204042957
0.6306698808850635,0.6290986699928413
0.6722311075020018,0.6724733478315956
0.6669446477232971,0.6670806964194624
0.6582206570035067,0.6580436480231885
0.6623574989839938,0.6625841713968189
0.6662107548510113,0.6662957116363135
0.6541958211322112,0.6541138110292933
0.6613370079894483,0.6611350409377151
0.6625951478865821,0.6630691308294696
0.6766255219495225,0.677020573423529
0.6753344636991401,0.6755125858201612
0.6537733466727439,0.6534783887889065
0.6637326636886486,0.6637877932826253
0.6658700326373596,0.6659707489356255
0.6678296287282015,0.6676890001621415
0.6537551081841491,0.6534459818923608
0.6504827951609381,0.6502159163151364
0.6550358015165973,0.6547542496449765
0.6549370496016014,0.6545965316083071
0.6494881120268554,0.6490788245822898
0.6658738689569483,0.6658771640097599
0.6599326626127466,0.6598827574231796
0.6634846665604675,0.6634399194466484
0.6612032355372408,0.6614336900269006
0.6663741785353708,0.6663784829600623
0.6746060378505879,0.674881751733037
0.6655784135604375,0.6653386572075581
0.6460603466835755,0.6455174350249272
0.6479827609795547,0.6476280568336783
0.6597127076765108,0.6596880842558528
0.6543379195741055,0.654113147942623
0.6635660037741785,0.6634742930065438
0.6515259184130856,0.6516056513848603
0.6798360729540107,0.6803787532434014
0.6628264643278149,0.6627293694185536
0.6277984852875249,0.6264266700368679
0.662178503019399,0.6620762805302528
0.6638368500654723,0.6640009091450121
0.6528558425650776,0.6523691451776017
0.6631802209529387,0.66307220990599
0.6635110070666921,0.6636739146307262
0.6508529531519784,0.6505670159828502
0.6509185952410621,0.6504744517713793
0.6542112432465428,0.6539028588892623
0.6474476956948033,0.6467903260953274
0.6542463018462144,0.6538587459130478
0.6525892320289726,0.6521906676400672
0.6524165232689907,0.6520746576452711
0.6546451955004304,0.6542360324960982
0.6499967457773054,0.6495511942891539
0.6271806991817178,0.6259486438503798
0.6399010865631057,0.6390830789794885
0.6619910725007395,0.6620365355210074
0.6451313189479821,0.6444071238325936
0.6517390372965328,0.6515898350064074
0.666783226030978,0.666877949953133
0.6618510267590656,0.661591410220198
0.6522974427638779,0.6519048769438314
0.6471536132610103,0.6467221637441003
0.6657358755563345,0.6659068436546164
0.6629790188787704,0.6628400769502876
0.6628784045169348,0.6628066789415616
0.6657397255080284,0.6656040138230976
0.6617760433067127,0.6617184957831455
0.6710385044884114,0.6713099916241752
0.6764110024118437,0.6765096652689528
0.6654542984683843,0.6655889981553998
0.6383361378440476,0.6371412190643369
0.6793126728530603,0.6797051853292176
0.6536787268214784,0.6533173416999158
0.6683296659501243,0.6683705675026049
0.677679590112106,0.6779091026366456
0.6546066741056127,0.6543298826907089
0.6661714040154441,0.6661316033610039
0.663011342449622,0.6631900133422362
0.6502116834154734,0.6493847335054975
0.6542499343740098,0.6541251990091712
0.6629726078428273,0.6631578658728854
0.6655127811061803,0.6655790343946002
0.6196840153779528,0.6181598494623489
0.6654838281286184,0.6654010552986378
0.6443048812342443,0.6435078592158456
0.659532017049654,0.6592293711464047
0.6562159815686444,0.6558644787897865
0.6699875752070114,0.6702813082663914
0.6496070694753566,0.6492061310916923
0.6600188778793988,0.6598777775990411
0.6496288119325576,0.6491196835507235
0.6665316162701891,0.6667781511777375
0.6613973817096153,0.6614716807214701
0.6596567126716545,0.6590932720360945
0.6704810359016986,0.6706078416660988
0.6460710295329969,0.6453354410201542
0.657531324216377,0.6571659562949427
0.6685964332671639,0.6688880956670484
0.6671352069386551,0.6672421176059838
0.6648486923346113,0.6649562393763071
0.6741214435971383,0.6744099842501217
0.6588862481147091,0.6589035626894354
0.6699371169601863,0.6700212851735907
0.6642471984883083,0.6641945939475086
0.6598559393965888,0.6598898460737405
0.6610644304615019,0.6610538019321719
0.6637115811983645,0.6637191544280276
0.6681607869499637,0.6681807079372002
0.648755981953206,0.6485327499444431
0.667922768220915,0.6682119750467791
0.6485830715370311,0.6480541657329981
0.6521632634277317,0.6515585389697776
0.6564724543060526,0.6560190300615154
0.6657459950513828,0.665773245781919
0.6649373616512265,0.6647352765528267
0.6508958627447677,0.6506449645209307
0.6617178031337619,0.6617148149666637
0.6601308290812137,0.6601115962087254
0.6646241820501729,0.6646358854201525
0.6655799589165999,0.6656600583289771
0.6250357757494648,0.6238312919894773
0.66794638968952,0.6678330162868136
0.673650731046752,0.6739983295147614
0.6631981877458133,0.6630976528616109
0.6564861718153543,0.656429051229492
0.6648152751831251,0.6648030171131752
0.6517940957448995,0.6513447336822696
0.66046168408087,0.6604320156764858
0.6610939228744745,0.660818549170184
0.6393729395909316,0.6384649920187155
0.6556408203925271,0.6553238137523594
0.6595839087521962,0.6595473860710944
0.6701848649265173,0.6705292236181682
0.6623741845831651,0.6625292413141443
0.6673802457654832,0.6677403816892945
0.6530271062435403,0.6526713493394671
0.6601291695281851,0.6596065635082998
0.6492938261147587,0.6484207084952478
0.6621827213391489,0.6622921635357197
0.6599350921396067,0.6597008639337341
0.6521126717473832,0.6517077995151017
0.6636340249999371,0.6637078564422101
0.6561988294349246,0.6556355415136224
0.6622304369289054,0.6622330246701102
0.6667837686364535,0.6666949685690267
0.6514255462097333,0.6510215797034135
0.6522964327945966,0.6518920221602315
0.6428409265865179,0.6421242517902299
0.6353552940203355,0.634413786746808
0.6514859962989485,0.650733582513142
0.6626654086245094,0.662621218465759
0.6705290664647469,0.6706121693861347
0.6639674774435756,0.6640460820149341
0.6729568956593889,0.6733157676438729
0.6734512781712475,0.6741661849790765
0.65093093116668,0.6506575810180392
0.6626407040123363,0.6626387246870282
0.6441758986530097,0.6434342541543825
0.6676302854916798,0.6679305506875295
0.6752149587259029,0.6753972982836034
0.6620511460879593,0.6622360448218115
0.6522582879052153,0.6518138896870043
0.6543676080987413,0.6540844699315099
0.6600108810477322,0.6599586957858925
0.6586710492551966,0.6581501814185194
0.6653329659644871,0.6651853444929092
0.6462357731981632,0.6457466943016481
0.6643664493962259,0.6642456329420279
0.6306747270312614,0.6293699926753513
0.6600120717565147,0.6600332893927954
0.6671008599739299,0.6673821096544892
0.6696670144361372,0.6697149648384352
0.6655636209612228,0.6655861881629898
0.6653068709052454,0.6654754279139106
0.6574558104895651,0.6573425096004595
0.6494071985843076,0.6489146879660752
0.6537259840036366,0.6532899667435946
0.6696381704017726,0.6699855674957359
0.6664571574991504,0.6664731917618761
0.6512567433309545,0.6510912039003969
0.6562828658957252,0.6563581795254636
0.6558841236272457,0.6554779601523496
0.6749312433344784,0.6754738416877998
0.66030200653144,0.6601062534501339
0.6828855984928169,0.6834792920207686
0.6680874485526564,0.6682185823870324
0.6505700188097193,0.6501425738756125
0.664331108335916,0.6643781000185207
0.662008050794728,0.6619626238575587
0.6643462905165047,0.6643916115581694
0.6625254241334623,0.6623911615280159
0.6645386935124588,0.6645952020634961
0.6296880769457592,0.6284095849628972
0.6457919593155179,0.6452311323595721
0.6242609868960921,0.6229971546864245
0.67439833951129,0.6747489906656756
0.6567683582803416,0.656689915997084
0.6643808451420635,0.664604905853698
0.6640014668534263,0.6640890072361751
0.661806990972825,0.6618438242356666
0.6685818777818353,0.6686967122823745
0.6584702919524039,0.6583552243277103
0.6620975153209285,0.6621304355029666
0.6686170158503157,0.668562189853711
0.6675557454607227,0.6675443784154929
0.6767457238736168,0.677073858243508
0.6593345985426318,0.6592751242951771
0.6655499209301556,0.6655569586680545
0.6658727387059571,0.6659251574625595
0.6573215272637372,0.6570975320186376
0.659433828183315,0.6593752673664818
0.6595264583430789,0.6593636166603163
0.6607653063990238,0.6601256332947867
0.6518287748788723,0.6516011854081076
0.6579368765437638,0.6578375408456903
0.6626844913383205,0.6627400851342412
0.6667037199746721,0.6668322571022064
0.6693171894211596,0.6692203412530491
0.6568450946410801,0.6567699517512465
0.6589638892906333,0.6587716512285506
0.6573087661755163,0.6570162082597355
0.6657605089699677,0.6658688341783021
0.6603836132047158,0.6603968294745892
0.632037461768688,0.6310261451839659
0.6333796835416865,0.6322810350749023
0.6646432706163868,0.6647954440206322
0.6566970070930745,0.6562626839081109
0.6612468976259948,0.6612725256985075
0.6765087656046422,0.6769175101132932
0.661883531858677,0.6618771076964052
0.6662670784323546,0.6663421637159095
0.6598751026250349,0.6601037777086314
0.6634521595066698,0.6634133587554067
0.6588949349442289,0.6588698155781167
0.6691574063191373,0.6691902815560531
0.6679138023534587,0.6680073130091719
0.6689689546661008,0.6691303968209834
0.6637498122499152,0.6635865017768909
0.6520271999638422,0.6518459430902517
0.6392720861783425,0.6383673110984742
0.6621565524101359,0.6621074846578803
0.6553718575595657,0.6551116070751895
0.6569161563292244,0.6569221079476438
0.6727854253707395,0.6729729096018182
0.6469432864391294,0.6466338399845737
0.6444578237766773,0.6437266091563452
0.6653383251556928,0.6652835785453558
0.6584642169628532,0.6583224860736421
0.6517338781841568,0.6514084108117766
0.6570736535386066,0.6567020128846831
0.6665181591328156,0.6666011080652854
0.6756290529935257,0.6761758857293443
0.6242300104605529,0.6229910125922564
0.6291185143983193,0.627780971818058
0.6774210604296278,0.6781300222888033
0.667840760025463,0.6681712460571929
0.658624109811799,0.6585622560386266
0.6584911453956913,0.6584660694175589
0.6575336130143385,0.6571408357663604
0.6696266584645886,0.6699757134128068
0.6576603053498277,0.6575305853711304
0.6662630423050757,0.6664166269893951
0.6510270875856321,0.6507340743327464
0.6661778229584401,0.6662202398091888
0.6619842807068164,0.6619689922319791
0.6676982419255131,0.6678935873185652
0.6508605646125546,0.6506435158997913
0.661141657928934,0.6611960870368478
0.6618547639261234,0.6617089659160191
0.6685136577058255,0.6687663655900538
0.6592137512079109,0.6591487821909866
0.6529864688939616,0.652615399363362
0.6659829460015216,0.6662886599606683
0.6598498564700903,0.659786148348081
0.6615411370785094,0.6614302928003466
0.637690482203594,0.6365950012722845
0.6642972819694858,0.6642150342955496
0.6556607958646514,0.6555274994896921
0.6714937421550597,0.671730061425476
0.6659428215857026,0.6663001216970481
0.67273814571125,0.6729065734684088
0.6644676494828157,0.6646174799243205
0.6709937525586233,0.6712273421240671
0.6542906883955237,0.6541737080050305
0.6694331213110977,0.6697761746723598
0.6605924425423619,0.6603526177106425
0.6704843231723238,0.6707157692519693
0.6638460446293212,0.6638847332992119
0.6580938759485622,0.6580058693569727
0.6210103395577045,0.6198821783637247
0.6590627411881329,0.659095227169622
0.638000709186942,0.6371463160343719
0.6646858367301073,0.6646302756328033
0.6577299106241721,0.6576068937489764
0.6548555490016034,0.6548633407648353
0.6549305446596405,0.654364249207464
0.660821952504312,0.6608222283059256
0.6534828476800492,0.6534350022887485
0.6716912901781444,0.6718844084473681
0.6313747155445703,0.630280184742119
0.6641908887668557,0.6641761333129008
0.6564123351205646,0.6562294001694111
0.6498429517137435,0.6494277537169711
0.6612551742168163,0.6610671463857917
0.6679127087631737,0.6686410345795352
0.6585608784989484,0.6583248103725414
0.6356289298916018,0.6344703082442105
0.6605072612443973,0.6602295083388696
0.6482127060689198,0.6475608970405229
0.6591200919302914,0.6589085907895029
0.670087570370718,0.6701444472241159
0.6493042900296901,0.6489817134186376
0.6693154072278608,0.669501142049293
0.6685602814146614,0.668657588838947
0.675242125896247,0.6756506970457463
0.6498972470088925,0.6492842827615746
0.6624563593774802,0.6624399411396399
0.673346073139729,0.6735779525309917
0.6511517808338012,0.6506382263900197
0.6693068564908347,0.6698417044242297
0.6511965898307411,0.6508124140210124
0.6663915089187118,0.6666992598726333
0.6649723743304614,0.6649741545653497
0.6724117997830544,0.6725943596523126
0.6559581649924575,0.6557757862629447
0.6536946872408006,0.6536017370862129
0.6557573226365914,0.6557540083041258
0.6623320182758735,0.6625785592309084
0.6444094755048251,0.6440572193745736
0.6576787717139556,0.657310231455395
0.6607114914986801,0.6605605300030921
0.6563089528706769,0.6561140154132481
0.6556808655632891,0.6556696451743836
0.6568501396423483,0.6564401142469697
0.6671450663490763,0.6671705931281549
0.661268345804654,0.6610813614659472
0.644967429499429,0.6442627225313657
0.6507407886948163,0.6505022514443484
0.6687231713895632,0.6691651528721468
0.6464388027044335,0.6459171975625206
0.6578367286602947,0.6574201367126583
0.6725876208694286,0.6731703927002132
0.6690123304408964,0.668963199484035
0.656877941534024,0.6568120850730095
0.6592372637146507,0.6588679122277461
0.6644408302282929,0.6646070213350533
0.6439350394023505,0.6431182906789115
0.6598718965149637,0.6597054774439611
0.6689855604471209,0.6693107537900265
0.6668379957089248,0.6669862725711311
0.6554995400463612,0.6555103176675801
0.654890316168804,0.6544909720400106
0.6650821836238471,0.6649089623336335
0.6594043367243799,0.6591570905884714
0.6673325382057124,0.6675248234320142
0.6704994582555786,0.6707887862000967
0.6238316485102966,0.622360431742808
0.6627795295370413,0.662981777735412
0.6461991155537118,0.6455982509752549
0.6514834480911822,0.651089880222784
0.6665587162029987,0.6666453273765438
0.6595863399031644,0.6594900643735783
0.6746128065514098,0.6746983818327759
0.6270376913985063,0.6256309439052832
0.6704844708971963,0.6707435091148989
0.6597512526912668,0.6598114707898236
0.648763831496156,0.6484641255093948
0.6595083850540566,0.6595383467631366
0.6602798515290318,0.6602182839397617
0.6503798863700028,0.6501813209400084
0.6522023154921325,0.6516555857415088
0.6552245439128396,0.6548754705660944
0.6697819724464555,0.6700612848608761
0.671839101971052,0.6721700388013482
0.6665913729422597,0.6667769687809526
0.6549358294208225,0.6543408699300394
0.6387126544025474,0.6377039485462181
0.6555306667438989,0.655194167938385
0.6510711789254126,0.6506451458687967
0.6616327428553272,0.6616708160332732
0.6606947946754748,0.6605278277830267
0.6656932739293343,0.6657597823992795
0.6579276878346676,0.6576992306664837
0.668904420333376,0.6691896782541259
0.6390163730385252,0.6382432647181847
0.6625287098648197,0.6626244837163973
0.6554564411769604,0.6553356186333303
0.6528328031325072,0.6526951110895679
0.6603450210587531,0.6602965723465373
0.6655704525656232,0.6655777810082836
0.6458569699240553,0.6453887445042208
0.65947918525027,0.6593423037728304
0.6537818952520522,0.653329340640736
0.6588720846727127,0.6587616685711466
0.6603493918180701,0.6603733750305989
0.6647899132783524,0.6648436598667791
0.6630098252146553,0.6630530793487027
0.6628563010008047,0.6628422816136714
0.6528424340688435,0.6528532242441449
0.664345638948034,0.6643270425625408
0.6642352887530992,0.6641201588500556
0.6747079936711963,0.675088549071001
0.6791363883074013,0.679984672538705
0.6684018664628717,0.6683519667146808
0.6644037335295798,0.6645028142766866
0.6490566006364261,0.648826656740892
0.6786168919593103,0.6791847944197433
0.6548631450841756,0.6545126646758264
0.6620151442652289,0.6620215799945666
0.656055433028348,0.6555241271511085
0.6584403944100303,0.65812555525412
0.6629556532626459,0.6627462093944716
0.66299804039231,0.6631783283019694
0.667011299491516,0.6671896507453489
0.6651916291395046,0.6652185146199917
0.6510172538435707,0.6505965190497446
0.6765424378882501,0.6766136705478696
0.6642776486978219,0.6641834206593443
0.6721087000290514,0.6725645816846028
0.6710353563271854,0.6712785434253724
0.6571999055783289,0.6568076981290696
0.6361176110639764,0.6354535602157728
0.6562398990020231,0.6558632715113792
0.6636564266379649,0.6636729242759534
0.6659980494421144,0.6660758456885324
0.6561513416861975,0.6558603016015678
0.6664215785637989,0.6664370757867719
0.6587980771245944,0.6588228595060384
0.6747528192662163,0.6752288616979514
0.6648215648838491,0.664640421791269
0.6682557526927783,0.668475817889249
0.6753948122711821,0.6758532473970686
0.6482245767493781,0.6479462726533378
0.6603228078432147,0.6602742984376629
0.6573697641617889,0.6572220677391476
0.6640037513543188,0.6638835210138463
0.6616915635277587,0.6617412035231927
0.6622125746273737,0.6622485209599618
0.6692813036631924,0.6693561438727562
0.6530000232716406,0.6527181694698829
0.6540462104187412,0.653686211010134
0.6510002025306051,0.650697407194234
0.6586053055897702,0.6585560271244333
0.663170509619644,0.6631437704850092
0.6534860519763505,0.6531349611066356
0.6687003110534514,0.6688417991008893
0.6716693854399196,0.6722495098511627
0.6538012204926342,0.6536647042035907
0.6600279909483745,0.6600511687499095
0.6543979946912568,0.6539086365344124
0.6586284538640179,0.6584171693907085
0.6651770944396125,0.6652340733889113
0.6769832189735133,0.6773772570323051
0.657441195257241,0.6574210808966223
0.657920892404827,0.6576494459259172
0.6671175108748638,0.6669471423684228
0.6524018906917624,0.6522814941213033
0.665843236335205,0.6658000602944847
0.6615683648939812,0.6616767503233075
0.6605408624190048,0.6607539300280829
0.6714483209803509,0.671949942208807
0.655328505902151,0.6556605282731673
0.6664512815877921,0.6665154578160661
0.6439969340151651,0.6434746413444485
0.644024326536332,0.6432296337136407
0.6588319240768207,0.6586157427747926
0.6727647787303672,0.6731545644674002
0.6641716574522041,0.6640300303428952
0.6749105344820148,0.675338772205319
0.6580725151918807,0.6574633216897918
0.6643341841062781,0.6642147328179341
0.6345698901980614,0.6336421031175015
0.6683404831933775,0.6683780433019639
0.6614479269930533,0.6612655563620549
0.6544505435932327,0.6541324580640977
0.6616335589904321,0.6615008436035226
0.6448819913285935,0.6442263954850379
0.6624561247767294,0.6622313420392114
0.6612392239954826,0.6612240694166266
0.6713879270530685,0.6717723882616475
0.6620706055145957,0.6620324376947941
0.6546563104855659,0.6545042299488741
0.6475778063091758,0.6466300965684161
0.6713029415730292,0.6714552842893569
0.6653435035335701,0.6653289177270303
0.6591598864312462,0.6593407243786886
0.6314576660861932,0.6303174492734591
0.6583041120650143,0.6582709322351633
0.6665656847712724,0.6667068718890907
0.6659725539950017,0.6658801945216903
0.6568441332628654,0.6565989593489229
0.6639781003652289,0.663955055906331
0.6642259250632516,0.664136645732671
0.6644939169994224,0.6647139376936863
0.62431115822398,0.6229601837021432
0.6690208421904141,0.6692878821059585
0.6623787540302696,0.66239008388572
0.6652775604509786,0.6651267351310636
0.6732837637805567,0.6737680376279245
0.6582662629252547,0.6581563558723257
0.6524657476355615,0.65214809461252
0.6739758877553306,0.6740371583166052
0.66195847876179,0.6621064931272452
0.6630612779068314,0.6628201421720609
0.6565190228375161,0.6564809221908545
0.6573953642509964,0.6575650460191975
0.6723337783679136,0.6725736451555385
0.6640753237599435,0.664065448497785
0.6544804736280836,0.6542528446182313
0.6519149990531214,0.6515596415719008
0.6611859948061264,0.6609981344686329
0.6635664646159624,0.6637251275091114
0.66729444362494,0.6674066800017511
0.6672483611008873,0.6674899177253609
0.6641128619268464,0.6642471793743991
0.6669548895273293,0.6673146553699826
0.6567168987401852,0.6566909149038405
0.6710428399282976,0.6712380323427363
0.6571139054767697,0.6569831662403653
0.6496524389165786,0.6492584529795167
0.6628620268794575,0.6624959168402228
0.6624560998650758,0.6626576258447183
0.6755762964458574,0.6760047106872162
0.6641741640724008,0.6641023239832886
0.672447562769353,0.6726732216207004
0.6629580138769546,0.662962805794284
0.6600426663482547,0.6597912471011513
0.653121001294409,0.6528001591869744
0.6729789376504249,0.6730461328839434
0.656676593346573,0.6563713158053635
0.6592979722676058,0.6593093871457723
0.650191964971599,0.6498917677298839
0.6568749695023288,0.656815005054419
0.6318336285918743,0.6307752029415167
0.6619241392762351,0.6617761967367566
0.6627778998821913,0.662843000148216
0.6766426570659108,0.6770942121063018
0.6634111655193811,0.6635373332654684
0.659293615677299,0.659127638062421
0.6582526242575545,0.6581083314031717
0.6727964286457164,0.6731807023960269
0.648804453595381,0.6483715942599836
0.6647043193058215,0.6647785021177038
0.6673659386235401,0.6673794339221939
0.65519306876525,0.6550393115167394
0.6696572306276881,0.670028079582065
0.6492267687304512,0.6488724581205754
0.6666074078083246,0.6666808428446986
0.6708693026747319,0.6708944595543646
0.646564586596042,0.6461051214493283
0.6639324752264504,0.664230606771971
0.6573771392293203,0.6572025894811198
0.6517913780383896,0.6514874506464208
0.6577045276737878,0.6577147515987989
0.658851209077711,0.6588445013156503
0.662185556084825,0.6621800758404945
0.6601012951730647,0.6600393460565962
0.6590622222750506,0.6589746203524156
0.6576503941538743,0.6576338361163363
0.6501222627209287,0.650154269530615
0.6529493167394881,0.6525547872779138
0.676851350890542,0.6775417278191362
0.6672656537698167,0.667428776414853
0.6616564873920507,0.6614957531901052
0.6317164749054175,0.6306378286219463
0.6670806160986977,0.6672903962307213
0.6529701679894209,0.6526203558622131
0.6527346909226687,0.6522871439281397
0.6655178830189586,0.6655995756875195
0.6629800646145364,0.663203427395501
0.622181227439868,0.6205894381502246
0.663883378645564,0.6638549846888074
0.6653751536983448,0.6655375959367043
0.66122127404208,0.6608754471610653
0.660858243589667,0.6606719448970789
0.6791111303140488,0.6794656453124538
0.6517162099147218,0.651135421407608
0.6583589309041259,0.6585483625368652
0.6599015754578305,0.6596281049661605
0.663700041578752,0.6638568694141781
0.6584775752915583,0.6581793774422928
0.6644568530687567,0.6644681332292461
0.6727175192753556,0.6730677182063126
0.6629429938365274,0.6629642443390709
0.6409601809125813,0.6399928702398681
0.6669061910107758,0.6667992440291728
0.6554206854522877,0.6553014711468432
0.6568602510467592,0.6567616874836986
0.653180184670252,0.6528054560920056
0.649932114946843,0.6494553101558592
0.654649541242852,0.6544751043497841
0.6552911783340354,0.6553099113501124
0.6606769476706764,0.6605296822474951
0.6361054587858977,0.6350567655458861
0.6636043042198496,0.663804440652253
0.6573811278219249,0.6572498885767128
0.6197573093191744,0.6182422482393286
0.6615299446134475,0.661545495091152
0.6669864049816082,0.6673281725239165
0.6095371420289415,0.6078709456575966
0.6529442496739052,0.6525836562317751
0.6526828540727928,0.652324500470323
0.6607982243816309,0.6608274014175739
0.6617340270378995,0.6617343441372365
0.6652711817289633,0.6651051788334293
0.654852529509555,0.6545271589730023
0.6707356791624928,0.6711756693937915
0.6653119613469337,0.6654348754042778
0.6536738381719096,0.6532421172031455
0.6292772864421938,0.6281964293678407
0.666135371757023,0.6661523296027646
0.6526979324052496,0.6524549248913122
0.6644891477177179,0.6645591191536164
0.656099891757036,0.6561408522420822
0.6674585686219561,0.6676104028368998
0.6689137777723457,0.6690298625913347
0.6504240916516559,0.6501231104969504
0.6538652295957372,0.6535533990440687
0.6264774061107505,0.6249330189117646
0.6428121437046722,0.6423606773210071
0.6670940390456539,0.6674151559236556
0.6281547337633404,0.6269769027095214
0.6557317529350826,0.6555384982926136
0.6770705985808595,0.6774652567074969
0.6463337412202951,0.6454544299444809
0.6809618415212343,0.6815023938759333
0.6679544058910524,0.668098171012766
0.661189559626227,0.6609776781686586
0.6639936015251097,0.663920784111239
0.6530634456887208,0.6530502223363227
0.662009382944271,0.6622137779784993
0.6577679544107545,0.6575737405672879
0.671115170778587,0.6715144541081758
0.6554234193324416,0.6551625973497581
0.6758104362676738,0.6760695179052969
0.6557670238817214,0.6556857429072129
0.6634910156776234,0.6633718644456116
0.6567888163461567,0.6564079277414197
0.6544632106621979,0.6541844482704754
0.6593815523496597,0.6595474576885432
0.6468943373443444,0.6466986657485693
0.6806902652093498,0.6812453390128663
0.6544613052221565,0.654206508344585
0.6718391085138695,0.6722427940693867
0.6711052684001453,0.6713044832540758
0.6716481288630305,0.6716831243485657
0.6597796169627834,0.6596625471258957
0.6709240679008825,0.6711983923241396
0.6677573686067764,0.6678455675236512
0.6604777773146947,0.6602198596116711
0.6558487890708652,0.6558619932364405
0.6560308531451451,0.6559237548018668
0.6713895188237812,0.6714682994547091
0.6538028284220019,0.6532244589985886
0.6497783339364285,0.6493967238296897
0.6428283817041076,0.6422163369575979
0.6723983214732184,0.6724646931366093
0.6613982814706347,0.6617631291037087
0.6685006826496103,0.6687430569396583
0.6571775103125632,0.6569689433998186
0.6578233780007938,0.6578230605240636
0.6313680729868448,0.630163964293889
0.6573375997447255,0.6571467707177073
0.6583872096355861,0.6583416215773576
0.6608960743029002,0.6610752589055706
0.651347130130049,0.6507645600311904
0.6593156008682526,0.6593692944662676
0.6557585480512118,0.6557251276382944
0.6675649698380342,0.6678453603342633
0.6719497713332484,0.6720473176452445
0.6532363921720318,0.6530119974344188
0.6401689602537473,0.63927365727388
0.671866115717705,0.6722104324192366
0.6653602289103079,0.665480893950775
0.6489808828503083,0.648666475057347
0.6763780237634438,0.6770395853277902
0.6640212499433846,0.6639766436564909
0.6613870141144733,0.661146117913162
0.6577593927367738,0.6571040586575099
0.6682507903179014,0.6683505548843423
0.6410019718991549,0.6405171655762245
0.6598158155655496,0.6598025600047006
0.6532575289824198,0.6530879980704396
0.6380639832388322,0.6371014728921065
0.6658903800720155,0.6656599202578709
0.6519571298326785,0.6516010060478459
0.6499608228018166,0.6495344121826395
0.6544157626005166,0.6540515090527256
0.640359263611195,0.6394719216906807
0.6802069727877429,0.6808217931467038
0.6648796796029302,0.664848819834027
0.6297556927617745,0.6289176080148258
0.6495020794895913,0.6490451085664373
0.6560068858285739,0.655670474567534
0.6556101890737508,0.6552689623710717
0.6649501040055196,0.664948755959752
0.648989380010649,0.6486812208069876
0.6678336459641433,0.668040395929369
0.6747297441447941,0.6751372226035477
0.65589845176249,0.6556775331619482
0.6575166790550184,0.6573778744732066
0.655474175360192,0.6552800576731654
0.6383832061184223,0.6379546391589405
0.6528251642797994,0.6523857300686634
0.6632999022515162,0.6633698194766228
0.6606988392390638,0.6606356551293521
0.6687479001777007,0.6688493709759549
0.6678513166623153,0.6681707732975811
0.6556881869451356,0.6556320253677903
0.6639876491467671,0.6641632749210575
0.6719731265255202,0.6723206835802624
0.6654237550152102,0.665477261680655
0.6658150652572028,0.6658910286851999
0.6553042885690927,0.6549377457626304
0.6559385697687836,0.655609068567222
0.6571413027148549,0.6569034294055374
0.6240091783200682,0.6227588422228415
0.6815199638551698,0.6823702239139564
0.6328703131625777,0.6316619002975997
0.637292513044105,0.6361893806769634
0.664650545783747,0.6647190878605609
0.6526338838014147,0.6522858381545329
0.6531279553031792,0.6526309263380641
0.6599824266729398,0.6602256304651084
0.6456153337710195,0.644970089784451
0.679655956548084,0.6800742996830941
0.672512223462065,0.6727686814654774
0.6780714833665791,0.6784736650902574
0.6546737933269433,0.6545461250212533
0.6589241198188079,0.6588727726811705
0.6594345887363848,0.6594090430645898
0.6667094056884931,0.666927412040795
0.6598769571507735,0.6597476866594995
0.6515431981035101,0.6512029850374876
0.6511729905150249,0.6504752088023465
0.6477723604798538,0.6469238657899785
0.659610857449767,0.6595399441388083
0.6466978272432586,0.6458245098641191
0.6687546821076701,0.6688954766572238
0.6746697309120445,0.6750359477931108
0.667715142438799,0.6675716412987028
0.6466849183937353,0.6463090701428444
0.6639071807300394,0.664068542662855
0.6523727948665192,0.6519314390488451
0.6650258171612772,0.665098747006321
0.6698437142247183,0.6702454587693325
0.655922097866066,0.6555564342490465
0.6647327304433157,0.6647471769107591
0.6620165262380886,0.6619804813136699
0.6541816377014236,0.653965477690565
0.6362650816945505,0.6356544383720711
0.6321857337004493,0.6311323459683876
0.6522135732164234,0.6514605985454982
0.6694293390782263,0.6696687232470593
0.6669487282462041,0.667074306858652
0.653982258304967,0.6538692916243907
0.6654513955929791,0.665680347879337
0.6556187120859849,0.6555667997534903
0.6715675906174858,0.6717241133990286
0.6601791782828086,0.660104880902149
0.6396274542371913,0.6386765810155565
0.6607403684983848,0.6606292909949198
0.6718694142335461,0.6722828263912748
0.6737005212361404,0.6741140408920248
0.6708141705542957,0.6709702998789732
0.6670204938388054,0.6670617669701737
0.6611770995933328,0.6609110396570683
0.6621879275517302,0.6624279651952126
0.6603361917174762,0.6602232330951976
0.6653876530212932,0.6654167626143178
0.6465115331013556,0.6456901971161514
0.6619370640758869,0.6619860489651334
0.5849219988450716,0.5821848207095046
0.6699765637699552,0.6703210931279988
0.6671138046363696,0.6672902349481575
0.6526150694655524,0.6524061762914064
0.6700072633163988,0.6705245584864898
0.6577095090842496,0.6574421286444058
0.6587268297527129,0.658876664878272
0.6566373969512692,0.6563769423103978
0.6758414008442384,0.6760584656556603
0.6536706470021371,0.6534532267817174
0.6562514866218373,0.6562256536002341
0.6440665852086483,0.6436013150134137
0.6492768106674476,0.6487797702649197
0.6567284640475484,0.6566303937886682
0.6806665471079609,0.6813754856192378
0.6554006234045607,0.6548200431582507
0.650267210972559,0.6498787348420876
0.6520879817706035,0.6517774964038262
0.6602815382911968,0.6601419249966357
0.6374910218771311,0.6366390691286213
0.6353965298936028,0.6343690725187693
0.6543551609360316,0.6539911477193262
0.6633949465743971,0.6633845515187178
0.6606785726639375,0.6609207280369156
0.6530368175341458,0.6528032141766797
0.6645217145668101,0.6646135192915378
0.6668363421939355,0.6668597306598196
0.6516775901882237,0.6514757072898644
0.6681411526122993,0.6681450185956369
0.6466429320991316,0.6460701960387297
0.6688710337028753,0.6691069542562851
0.6550314355359934,0.6548303570211306
0.662269053893538,0.6624552468381514
0.6607913330200104,0.660648242101433
0.6601204362150621,0.6600738633654549
0.6555628339134594,0.6557087363641458
0.6693166132711237,0.6693937187913122
0.6531357137732412,0.6525309692408242
0.6542805915721444,0.6539334955633449
0.6689398892286738,0.6690403163986327
0.6545570723837347,0.6543359394201896
0.6552912810471103,0.6551241924443415
0.6553135044361864,0.6548679545420056
0.6616825183624433,0.661539770155135
0.6613573899889356,0.6612847418348592
0.6687767029061699,0.6691574266740394
0.6498405234814827,0.6493738519995051
0.6634394679116858,0.663215707693961
0.6716799972735887,0.6719339847449737
0.6722873196195256,0.6724340422043911
0.6573624849199402,0.6571737337087421
0.6606990258798586,0.6603500204225148
0.6594269933225049,0.6594247092675299
0.6632253844482685,0.6633254926206618
0.6676415929352826,0.6679217977217475
0.6687301244271593,0.6688645981285197
0.6481659009815921,0.6477329700531193
0.664766317367296,0.6649652482747022
0.6759868999947218,0.6762438323312879
0.6647503924250647,0.6648552323918727
0.655459860734502,0.6551594916607129
0.6620109646608685,0.6618467146920514
0.6596928185322877,0.6595079065571328
0.6664854711096313,0.6665834125883185
0.6376540235184374,0.6365509076950415
0.6726160471063671,0.6729520376615552
0.6587424684289179,0.6585110240737058
0.6622259841035966,0.6620853966619434
0.6701434477595017,0.6704186767023541
0.6741395062866613,0.6744903753796077
0.6435970640335473,0.6430274065492714
0.6632737938727831,0.663574770357108
0.6678828360682169,0.6678671602372597
0.6509513264815414,0.650517276766911
0.6488115122335593,0.6484173621222185
0.642233384827321,0.6416683549999358
0.6693931545088916,0.6696612019182161
0.6663104846535887,0.6663303112350584
0.6681569044739651,0.6682312153684342
0.6693052904797934,0.6694352964686641
0.6560350112607739,0.6558943909151593
0.6586967255521388,0.6585221483789175
0.6416322857939709,0.6411197583558608
0.665351951055867,0.6655056604760038
0.6560912426302972,0.655660624362984
0.6620163764057317,0.6619125644285297
0.6542310530196208,0.6538625565774498
0.6438056798927578,0.642831125286205
0.6603852064067501,0.66032180240706
0.6630624641478136,0.6630664257257799
0.663124682791936,0.6635384852771866
0.662229707092489,0.6621561729841694
0.6544880353496437,0.654447043021509
0.6634389667660283,0.6636066875304303
0.653147765065281,0.6527757912356786
0.6762112723195324,0.676767911803085
0.6506543464657044,0.6503115626982465
0.6719108326688233,0.6721996279935887
0.6451066268290706,0.6446037196579657
0.6579959737391821,0.6579763251730877
0.6384323638466665,0.6375341133218778
0.6609200475690575,0.6609446681873713
0.6510293829600265,0.6504744972074036
0.6556375781287137,0.6553787685792551
0.6517313541165144,0.6514073647299204
0.6565655071939632,0.6562250075312909
0.6554401616355376,0.6552341469576763
0.658571285209885,0.6586588313206383
0.6610297815039552,0.6607704740755095
0.6280306584874646,0.6268611860784817
0.6637233007706986,0.6638727560411555
0.6648777895831774,0.6649776742538963
0.6513005170911342,0.6510930548755172
0.6651183895495819,0.6652294781058679
0.658648098934701,0.6584935464752961
0.6575783815536878,0.6573109083540398
0.6649684319539949,0.6651729694052455
0.6584547282949187,0.6582442596823088
0.6516094425913391,0.651138981128177
0.6476122497816561,0.6471359105468527
0.6659445841894436,0.6661038861579748
0.6614197941734636,0.6612755816243104
0.6602592130287215,0.6600511542719608
0.6645313269844264,0.6645068638704097
0.6611057464593585,0.660962868947713
0.6755749606741783,0.6759438717265549
0.6484554819396252,0.6480441136892218
0.6611436062013889,0.6609377765158185
0.6527609249825317,0.6525524801178371
0.6600260347512132,0.6599442735528069
0.6644867312127258,0.6644578335631918
0.6657970273518896,0.6659031070330308
0.6625783001033605,0.6626366675350084
0.648428519390129,0.6480320337246545
0.6500723198551919,0.6496424906923435
0.659249684389752,0.6590083694553905
0.6462804786126662,0.6457119835570011
0.67208711336328,0.6723219103877675
0.6608356841959416,0.6607896758745446
0.6683580726747126,0.6685537758292227
0.6558945499290689,0.655768990649453
0.6655828487104739,0.6657950694211194
0.6683493993574157,0.6686665125509083
0.6629749147397973,0.662814509089429
0.6747738513145483,0.6751501396462933
0.66651128220376,0.6666754653631053
0.660880855913025,0.6606356730616544
0.6404723998012898,0.6397728177172614
0.6493394610651017,0.6487967715487892
0.6641937981565935,0.6643303066373158
0.6349355948427193,0.6338810060827823
0.6615376403699817,0.6615473118370545
0.6386885393262286,0.6376391262253805
0.6611013916319267,0.6610536899444879
0.6445621468956468,0.6441812177937796
0.6529287433873903,0.6530003857103733
0.6715026641844821,0.6719259831676812
0.6556240147369129,0.6553799153371085
0.6506680975547854,0.6499263639003275
0.6475804834039068,0.647145857604676
0.6752223568968063,0.6756665478469033
0.6546197127657607,0.6542597860357529
0.6610660679666829,0.6608844864670425
0.6079006241569891,0.6061291710168484
0.6565405637864116,0.6566234208944345
0.6554315744450994,0.6554701440897991
0.6606031440776732,0.6603808509594117
0.653023282224945,0.6527782923626679
0.6644696577440727,0.6645164635350505
0.6677003369689538,0.6677902410141479
0.6567601167038002,0.6568545903452179
0.6491020646465303,0.6486502255937785
0.6648694320379988,0.6649231311826098
0.6582064319150203,0.6580936028048913
0.6669408481311361,0.666912714863632
0.6254791742609893,0.6242444218107837
0.662607941928662,0.6627693564267104
0.6654696118655853,0.6656499035666311
0.6574850941086788,0.6572310358078672
0.6408812551260866,0.6398232607763301
0.6597929938940551,0.6595788796375515
0.6575997484964031,0.6576531484614011
0.6771801871583902,0.677593774873906
0.6715083890477908,0.6718865839450527
0.666840682888779,0.6664685191222324
0.6727959454491903,0.67325003397894
0.6538294939860836,0.6536205224490604
0.6235184777068455,0.6223120320079705
0.6630966835131125,0.6631475352886844
0.6533981937550336,0.6530475201699529
0.6604615207285021,0.66035996774645
0.6250416482581806,0.6234873794882415
0.6793145338315133,0.6797714336385594
0.6727707501957392,0.6731927902510257
0.6663470945739937,0.666333035661138
0.6699130837664284,0.6699819710522318
0.6547436475080033,0.654762125774411
0.6661168464289164,0.6661097214957258
0.6305868174237679,0.6295176283215457
0.6301236292188042,0.6290347647226895
0.6605584549234618,0.6605791371739625
0.631162003714592,0.6300551650725372
0.6669411988933224,0.6669342755720128
0.6699675952685034,0.6703282990409988
0.652857514774049,0.6524080167430688
0.6477718794241635,0.6473333079343633
0.6526015608283944,0.6525991689118187
0.6534656968203248,0.653383861926421
0.6689006586249956,0.6691881127624268
0.6650130349269736,0.6651114102146607
0.6619956405164207,0.6619832351504651
0.6498878680945427,0.6494822100657018
0.6657718808277203,0.6657764840088011
0.6610905674179326,0.6609963254714565
0.6705439762363069,0.6705536061281315
0.668386536811272,0.66860660819536
0.663562072783095,0.663605366115342
0.6636701793373421,0.6637353057384321
0.6658943497662569,0.6658304034457476
0.6497399993903852,0.6493415621027336
0.6732387115552085,0.6732735104305725
0.6685326688812508,0.6687429510256196
0.6580015741181082,0.6577795893756271
0.6582759526405154,0.6583499345052873
0.6609435212702387,0.6610305828708692
0.6654030626464391,0.6653724328445161
0.6523268933904878,0.6523641985734174
0.671332206976736,0.6713433424645764
0.6663774057255165,0.6663313486953648
0.6578226041716613,0.6578831210638931
0.6215294542269715,0.6201671470816535
0.6551166875126164,0.6548773047353718
0.6514745480956232,0.6510628739668844
0.6461675626342192,0.6455199132108587
0.6571854515755942,0.657021226076461
0.676105541381824,0.6765152387684704
0.6566621084618426,0.6567226144248871
0.6688899763624438,0.6690088227102011
0.6610739664704266,0.6606113077823723
0.6492998081512231,0.6488001478995763
0.6573221563836071,0.6570284170981823
0.6420634557083824,0.6415712679383991
0.6639635441802799,0.6640837281132679
0.6211331447777271,0.6195597202256393
0.6506962948313166,0.6503592200406827
0.6685797414310997,0.6688116518974425
0.6493782864139416,0.6490107160031795
0.6494639248358685,0.649099068248747
0.6773035486764847,0.6778276009729403
0.6550799192402365,0.6548297535846258
0.6651449802859162,0.6651202611963334
0.6670136425582044,0.6675505168899879
0.6642335519934712,0.664313378764136
0.679379476937298,0.6797612397323974
0.6589234155784666,0.6589609749335353
0.6601428168099972,0.6600079281407438
0.6639440307778951,0.6639257261329801
0.659717258064423,0.6595307023185897
0.6426374915229953,0.642153879363292
0.6713191022033553,0.67179934687553
0.6670754270004632,0.6672377308103241
0.6621222322084355,0.6621652498690183
0.6663228876202048,0.6664039341391677
0.6645847068531826,0.6645724531138333
0.6702107570995439,0.6703672468791924
0.6660589924884237,0.6659647570894204
0.66093877629813,0.6607945637817503
0.6302583062856968,0.628857128307048
0.6593565006680088,0.6593935945386111
0.6614697084786434,0.661458775046325
0.6562450445651657,0.6561539776501542
0.6511718220609406,0.6508704201923887
0.6301428250647876,0.6290246443958548
0.6689729935615473,0.6690815912176965
0.649642225032647,0.6491802727182472
0.6693487641234263,0.6696953816797477
0.6526240895012598,0.6522031247495762
0.655565636862329,0.655668487390092
0.648929760559053,0.6481885699961538
0.6566888717874575,0.6560292381241086
0.6579905611962447,0.6577900284808963
0.6645173646616682,0.664593438895985
0.656564961596005,0.6564246836433629
0.6700052296663257,0.6703642476225256
0.6481943643244666,0.6476506360497899
0.6573000974778131,0.6571212606552924
0.6655449632824669,0.6658611527004873
0.6609431858776473,0.6608150010775145
0.6522844646247311,0.6520737166743555
0.6600288787577676,0.6599773820092184
0.6674738430868665,0.6675610054927298
0.6683545466155913,0.6684330847446656
0.6729631293221864,0.6734620553640993
0.670341495876914,0.6707620434550627
0.6495231594358484,0.6489872518454687
0.6648284069830003,0.6648093783293327
0.6489860658288108,0.6485997352288735
0.6626919557829924,0.6629058067255302
0.6583101347324297,0.6583905137322837
0.6310111338495781,0.6299662078839543
0.6577078877672737,0.6575939454867054
0.6511734505369171,0.6507705253832273
0.6699450397715627,0.670045901704877
0.667378236053369,0.6678255923169937
0.6593675039648298,0.6590278031701247
0.676442363623329,0.6769147908077224
0.6596093271160488,0.6594077510643019
0.6555085353669116,0.6553360945803631
0.6397109171973349,0.6386544253649368
0.6433959416087347,0.6427063759886895
0.6613775241619366,0.6611588801589494
0.6632690203429709,0.6631879206513961
0.6542274379282403,0.6541436990814316
0.6624822340949179,0.6623317416744918
0.6525346805768466,0.6519188615705795
0.6605228144212112,0.6601088833289854
0.5954970080325709,0.5933133060822561
0.6683006455913748,0.6683162113829193
0.6673144935029315,0.6675001335984893
0.6606460032036935,0.6607649823233737
0.6541757005847004,0.6537157875690023
0.6547970264556318,0.6543527286204616
0.661553098008435,0.661536372478187
0.6385320469511868,0.6376281402777015
0.6740556560113475,0.6744064148170222
0.6635252880532676,0.6637208273697118
0.6596783641534811,0.6595106599634072
0.6653436321131068,0.6652474505943655
0.6678532430247985,0.6681663349684779
0.664486368310889,0.6648274594551783
0.660927182130185,0.6608045866955841
0.680730108311505,0.6814445681148668
0.6584987641251279,0.6584654807736394
0.6553991920939854,0.6550330827322568
0.6611928775970078,0.6612286720827596
0.6199529302160218,0.6185135269241265
0.6601498502344123,0.6599756921691016
0.6561709005809448,0.656089007456919
0.679472851232078,0.6801550069154374
0.6579841190906434,0.6577099847955215
0.6567186460007345,0.6567140265690922
0.6636153296087057,0.6635707940125967
0.651097543773444,0.6509623482272048
0.6703662285984446,0.6704585371959346
0.6500050342064079,0.6492786125882843
0.6762763759676824,0.6768128088321215
0.6588982926424098,0.6589866650126133
0.6081448807412637,0.6066123984954135
0.6553884818655392,0.6548947677757935
0.6364830513467528,0.6353640828647176
0.663349919980045,0.6633594289562165
0.6761227241885487,0.6764269542555408
0.668012289158668,0.6682040036566982
0.6675347477996927,0.6675875038870407
0.6486510460327233,0.648549194291379
0.6629150645105092,0.6627784388128979
0.658083941586151,0.6581763408644471
0.6550082558892829,0.6546076189755017
0.6805088178425613,0.6811311816060224
0.6664472427529797,0.6664391476886038
0.6468193875698155,0.6462761912461732
0.6503004998559445,0.6496811640772546
0.6708203398204967,0.671056502097694
0.6514948667781052,0.6509952503356748
0.6468972714752775,0.6464297883739885
0.6668251630370322,0.666625901391318
0.6458126863281854,0.645262987726812
0.6614275494221629,0.661314330584396
0.6495540928476575,0.6492408441638755
0.6653296266522185,0.6656560945855466
0.6411352786091218,0.6404511246754576
0.6653212962604805,0.6654574771864488
0.6716736415732153,0.6718066472657702
0.661253458453766,0.661258978615652
0.6548431241519209,0.6544221066729228
0.6632727706835738,0.6633515600221588
0.6489803581171286,0.6484742036686391
0.6402886508148821,0.6396010308663368
0.6699557528315606,0.670007973374667
0.6609505878804414,0.6608888197123147
0.6526134037334543,0.6524140203745923
0.6670315908676341,0.6671061487034406
0.6659228396614455,0.6659290564729365
0.650620865599936,0.6501801082586323
0.6588806601249813,0.6588759460102379
0.6569801233321562,0.656455137243718
0.6586978109519854,0.658554100304063
0.6689551939709006,0.6691022917302736
0.6562531829376819,0.6559605077908052
0.6735183422530809,0.6739342315085106
0.6716118677246543,0.671635462750093
0.6629105747230676,0.6628841267073089
0.6663082652279464,0.666311100954651
0.6718269087213732,0.6721815887762626
0.6636797194064543,0.6636635876693818
0.6645661729170461,0.6647315164080765
0.6624570426962255,0.6624699563965696
0.6545749564913143,0.6540128571693088
0.6529589937947433,0.6527202626605212
0.6789808112641652,0.6793779307097761
0.656467857175452,0.6560549628552915
0.6448067930135294,0.644303989570292
0.6657761075314174,0.6660948721458967
0.6614973842642055,0.6614786645252856
0.6638329920685351,0.6638726774407497
0.6537798886526439,0.6536531278817681
0.6700524345513336,0.6702594831117749
0.6567025266032278,0.6566335528913468
0.666135289642277,0.6662573794242053
0.6595867301626872,0.6594505436885052
0.6603508744885602,0.6602862730949555
0.6588584135207217,0.6588525514096248
0.6576305816698815,0.6574065861758388
0.6637358177365112,0.6640319731380238
0.6621351547982945,0.6619582929054237
0.6560696531703796,0.6559809174550932
0.655691514682031,0.6557398310932362
0.6501363724689053,0.6496826892953893
0.6694263127948008,0.6698320466950378
0.6622383542329138,0.6621666617136873
0.6679831218780398,0.6679964748089895
0.6533371137485041,0.6528339689644229
0.6740844851969211,0.6742761381199169
0.6523739378845804,0.6523214367009559
0.6496079243407502,0.6492982846892312
0.6539710902784239,0.6534453769644667
0.63567660158221,0.6346601502164364
0.6707612936321449,0.6708782753029059
0.6763136037386193,0.6768917004338153
0.6643927738536941,0.6645901806662359
0.671606357875251,0.6721052398687706
0.6523441149809724,0.6520876759683794
0.6604998742097612,0.6604651278494963
0.675350520451669,0.6757168172217156
0.6531701575741747,0.6524314343724413
0.6702543406895837,0.6701391523262514
0.6665787789306843,0.6665716854170716
0.6560717663540185,0.6559996886973023
0.6472392448106565,0.6468155959177937
0.6199800444901438,0.6184057528712387
0.6749750011911493,0.6752167222496965
0.6436462910411209,0.6431647541224884
0.6596483772153079,0.6595660475247086
0.668627756596865,0.66873447861336
0.6646232974687155,0.6645773594779744
0.6691134815867856,0.6693895603179416
0.6506148399023836,0.6501852865211748
0.6612521115507836,0.6611092526060961
0.6580871918768553,0.6580498831068415
0.6629165140607054,0.6627958882719679
0.6618512751524531,0.6618131172670055
0.6596507032810994,0.6596724454609697
0.6638488308192894,0.6639260139454246
0.6520919610541795,0.6517770514317002
0.6703086971504766,0.670598178998983
0.6720802075987049,0.6724633704585509
0.6638668387564126,0.6638354098706818
0.6599600757343747,0.6597732757103689
0.657633131977269,0.6577632845464509
0.6614824431062319,0.6613680439317663
0.6531951460323886,0.6525256030591645
0.6450731285044922,0.6447207446069059
0.6577889123173145,0.6575286207405635
0.6617806738524044,0.6618677887755884
0.6554659736044637,0.6550662300294552
0.6668912386140275,0.6670589683782588
0.6465878094207498,0.6461253042010084
0.6615642850350002,0.6616393229299121
0.6593424708774435,0.6589594688582228
0.6556422350214407,0.6554829383986644
0.6708907164699135,0.6714999153536424
0.6673764860116798,0.6678001592588916
0.6668796752514197,0.6665469581688545
0.6831061852280552,0.6836815511787244
0.6779052237345757,0.6784026293600304
0.6479697109441559,0.6471907678862369
0.6743072777294844,0.6749312242717502
0.6636638418176588,0.6637151656410656
0.6551851580386503,0.6549096746451449
0.664629756459901,0.6647023518186218
0.6731986468487239,0.6737020989555345
0.6590171005901337,0.6589446458001782
0.6526156825974545,0.6525608332483769
0.6754870493615089,0.6758873845572009
0.6810087332707278,0.6816525110404505
0.6438434124150528,0.6433506600262826
0.6477140007730187,0.647276506689017
0.6662275416845391,0.666276105061546
0.6710389260957209,0.671210718819932
0.6072810416602492,0.6053957401419379
0.6588855082769882,0.6589196260749861
0.6545414723053719,0.654391656299145
0.6668012868446489,0.6667330695467593
0.6658190536575848,0.6659339241963963
0.6586558809213768,0.658434949584475
0.6798562496388869,0.6803899607200431
0.6653942822440392,0.6654376046907293
0.6562404359264294,0.6558463872007483
0.6645953192667999,0.664772635136964
0.6715835721340027,0.6715541339270891
0.6691400333266894,0.6692124416619692
0.6576069320275882,0.6575131171071593
0.673523095421622,0.6739215304645192
0.6419661461772369,0.6411500204310085
0.6731879918862176,0.6735134550636565
0.6595783673426872,0.6595353360824521
0.6620214616246158,0.6621463838778427
0.6583504733759061,0.6580750070808914
0.6310085599897772,0.6298602191732
0.6656330482533597,0.665710295368568
0.6647593294165239,0.6648776176462396
0.6552685631506083,0.6552006230821681
0.6522463492160282,0.6519701042197602
0.6578291387420652,0.6575249533449168
0.6654872765102577,0.6660826132864879
0.6580634331284451,0.6573228425927948
0.6571148434764105,0.6567746148840848
0.6704981916339903,0.6709530935396177
0.6687958047643774,0.6687276338596208
0.6612220054241718,0.6615927378506248
0.667045042273778,0.6670359584620583
0.6486089234518899,0.6475151677264437
0.6476416815217296,0.6472794672478773
0.6560806557648812,0.6556596782659083
0.6610200086321412,0.6610350464073811
0.660484437524133,0.6603015306167427
0.6631119645987099,0.6631871213608543
0.6577299612234776,0.6572201428874554
0.680076624484728,0.6806465887550558
0.6482096379457565,0.6478474305313364
0.6459794130384762,0.6454109453545831
0.6654658433947205,0.6656233526985083
0.6635802737644115,0.6635796270282412
0.66622201211152,0.6663439564048037
0.6547340540237622,0.654616504349842
0.6698900289939831,0.6700258296371273
0.6098768247278799,0.6077638504614812
0.6509995180768321,0.6508409029264459
0.6590594045038618,0.6587233927002635
0.6722856148110512,0.6725712779481975
0.6485890846296811,0.647998677604327
0.659161518591987,0.659208219014705
0.6643513894061002,0.6644855255727191
0.6687817710327113,0.6688730911655151
0.6664986890499509,0.6664647365241818
0.6669990834847356,0.6670592993766581
0.6657157038555969,0.6658673322276806
0.6656506647212538,0.665726119945675
0.6764314800656772,0.6767610706726676
0.6563683023418652,0.6561863446002563
0.6719978378613459,0.6720980429498058
0.6591968711979184,0.6590103984245572
0.6658998526706684,0.6658309881984139
0.6679719470901142,0.6681297891881883
0.6731956923303237,0.6737135748039168
0.6690505624210044,0.6691294880066908
0.6536217566019109,0.6534966817428836
0.6328327873533229,0.6312213105075307
0.678421745801336,0.679090736251827
0.6604168014499752,0.6603336234358548
0.6641446867209433,0.6640895428555016
0.6196863139526358,0.617955062378051
0.6514991709267266,0.6512072729280067
0.665093971157658,0.6651186177400488
0.6576970930354132,0.657349086470556
0.6534889438169003,0.6530631417617967
0.6633548776653233,0.6633155379125178
0.6706615779858919,0.6706891933738723
0.6363437173444859,0.6354765658170838
0.6588893039492747,0.6587208014772963
0.6693589554413266,0.669587788881795
0.6568188123581518,0.6566740883645398
0.6638932920474059,0.6638891901718214
0.6168108275510522,0.6151771177411883
0.6584803515353453,0.6584020160016721
0.6621738121413762,0.662114593322594
0.6665620676637452,0.6665334594714747
0.6773669403360438,0.6778948592406165
0.6390323395558348,0.638212795005263
0.6501160737437501,0.6501491437908974
0.650787606574937,0.650465878902823
0.6624781936684543,0.6624771047400162
0.6586031403619408,0.6584554338452422
0.6621611055171777,0.6620820148130231
0.6607484600204898,0.6605823690654946
0.6583748352554982,0.658120891552046
0.6620556668870926,0.6621308497671375
0.6692428713663777,0.6695020455619046
0.6551176835474956,0.654791441438555
0.659064244509191,0.6588088942676122
0.6380654489988943,0.6374859187557042
0.6570668511791302,0.6570714695722447
0.6666109507770261,0.6669110573192972
0.6455888039136406,0.6450612150893651
0.67081786526016,0.6712212795680458
0.6653569472124482,0.6652434425502936
0.6577575648503265,0.6577248018268005
0.6570643415852401,0.6568360781924268
0.6602652563482148,0.660037428488651
0.6583441208681766,0.6583321373236133
0.6594822191897741,0.6592507674181676
0.659851909816582,0.6599485950330458
0.6563406915448623,0.6561506020472752
0.6613251613650819,0.6612206704007622
0.6749993907891746,0.6753077381910974
0.6559147935034974,0.6557380546010818
0.6580636231168928,0.6579125017325251
0.6598587610531694,0.6596140928191745
0.6589412741218569,0.6587882619564654
0.6603090348728811,0.660320935409656
0.6591620725346311,0.6589878636958661
0.6594090333561049,0.6593884588782692
0.6676206535402855,0.667513830794382
0.6588180146588961,0.6583794658276043
0.6522906043826328,0.6521711998793357
0.6664630573138485,0.6667046872126335
0.6583434853547228,0.658262186258525
0.6714944684035818,0.6720588544377224
0.6756293095734176,0.6759299406198638
0.6467585255847266,0.6460593936394123
0.6651466609683568,0.6655191480356201
0.6507558021763236,0.6499168553232707
0.6747434775147172,0.6750647699992411
0.6737419642761574,0.6741100336028837
0.6727806136709535,0.6732714516051513
0.6607351283354195,0.6607660340658963
0.6731638824637645,0.6734667650437262
0.6606967603520759,0.6607683059450957
0.6560407147850107,0.6557385679400667
0.666802505997564,0.6668672845206177
0.667642583529998,0.6679591529994015
0.6571593753910318,0.6569402791162849
0.6517065798346295,0.6513240694023524
0.6668761857034502,0.667237582142457
0.6440643126500802,0.6433318402385599
0.6689244519613156,0.668977261074586
0.6701274687447824,0.6702351792685356
0.6652630136058758,0.665940775535871
0.6642171512873468,0.6642098565410449
0.6318793243717502,0.6305238629117771
0.6689153009205697,0.6691024639060174
0.6623235919209071,0.6621359466741152
0.6635135996686339,0.6635408962399839
0.6636018654535717,0.6640284836146162
0.6604035375108999,0.6602038047072827
0.6560183675970372,0.6558026319822845
0.6569172103790122,0.6565524731146871
0.6622519938620436,0.662259869739367
0.6697327715340553,0.6701321018789084
0.6598522702222364,0.6597244054743225
0.6384881998991048,0.6378382441050364
0.6432762332700555,0.6428937512957242
0.6620837714483846,0.662070439573594
0.6721389189167507,0.6724586352457599
0.6609901671458832,0.6608894474148348
0.673252907672891,0.6736825460095156
0.6753911823104104,0.675894357598521
0.6619014581988113,0.6617951521770993
0.6430882070050632,0.6425852247190417
0.6672370158486026,0.6672168933589322
0.6638117891562949,0.6638366655920382
0.6530252249718028,0.6528425256649102
0.6071834296539729,0.6054098297105269
0.6560476670212725,0.6554519263467135
0.6531493923170895,0.6529333237509782
0.6576744637373095,0.6574751276308142
0.6538139933426248,0.653529183201648
0.6566512796307342,0.6564203058591709
0.6468247792192519,0.646399844095504
0.6667430137733195,0.6668216145637498
0.6629424760648117,0.6628776123854384
0.628117270059795,0.6266724510827173
0.6650375120912997,0.6650292551648079
0.662172832068318,0.6622135196373764
0.6665845156674343,0.6666389333519801
0.6451981513163111,0.6447948864049071
0.6668695602642104,0.666874205550707
0.6526357726989049,0.6524759566922319
0.6604378748510001,0.6603768562772956
0.6728894046869808,0.6733805300496982
0.6593482330499018,0.6593053398704471
0.6498170518030442,0.6494130707126509
0.6581895332455802,0.6580856871947212
0.6608527126828417,0.6607505017915393
0.6587335295076695,0.6585647882978571
0.6686973802986557,0.6690251208367032
0.674299013374365,0.674669966977409
0.6595909377224264,0.6593180953447318
0.661682762222181,0.6615256022096718
0.6315208486431118,0.6304731455898762
0.660872125285731,0.6610062421770233
0.6577988748409427,0.6576371073602233
0.6504778893219679,0.6502461234243058
0.6556377667572366,0.6552691659107424
0.6708422597802188,0.6709305496024969
0.6564010748264553,0.6563676172689746
0.6287336683548239,0.6274133082375325
0.6610588402871974,0.6607563304183395
0.6608022605918863,0.6604791217746915
0.6449604140041305,0.6444906921946538
0.6467712133891426,0.6462714497679619
0.6379656522497679,0.636959479604315
0.6624523768728746,0.6625671605981611
0.6733927130389562,0.6737370255875293
0.6664278842676381,0.6665139611876004
0.6720761805808289,0.6724294867538274
0.6631301152836578,0.6631870970085871
0.649681957560815,0.6489516950753107
0.6597685430643805,0.659898867288495
0.6644196146756884,0.6645986228762297
0.6558672636541085,0.6555657428830983
0.6522452060032327,0.651940703637195
0.6578375037899147,0.6576939782390359
0.6487896135942313,0.6483502947018913
0.6718562701432687,0.6725840568674347
0.6456500322301806,0.6449874192723395
0.6644282271367057,0.6645269428638408
0.6420885226258153,0.6411440892095732
0.6683077459242188,0.6683659323178297
0.6587533051163007,0.6586563416945039
0.6701474061667068,0.6703011495223941
0.6658734571195399,0.6659039639067772
0.6614351308306549,0.6614033460172829
0.6669842994410439,0.66704075648093
0.6517808713928566,0.6514530067096869
0.645384093543182,0.6449846470666348
0.6590497658283392,0.6589014950147098
0.674423422591003,0.6748395646736136
0.6511139279009236,0.6512095098087562
0.6538191893822054,0.6536983571592484
0.67356011900618,0.6740530649074814
0.66975538997341,0.6702774509373184
0.6671996846225278,0.6672373351431693
0.6655667028843367,0.6653507932376846
0.6626666659602727,0.6626010245419454
0.6775980390587608,0.6779349458574147
0.6637835353787911,0.6638984155207031
0.6542608335872183,0.6540850495228123
0.6614577499718115,0.6612094200499148
0.6845213716201228,0.6850039073337163
0.6621660018260552,0.6622283107914196
0.6640015071749926,0.6638063460534649
0.6669035226179052,0.6668954870627968
0.6385926697924502,0.6377068759925898
0.6626986477937111,0.6628378979403811
0.6598083062464584,0.6599626953127784
0.6571110855865798,0.656946186175413
0.6537282177798976,0.6534334021933657
0.6771842299900483,0.6777396281031725
0.668221953032432,0.6685243875552731
0.6639294170654464,0.6637871220577594
0.6556267439347735,0.6556235483774961
0.6614579470679773,0.661399014149392
0.6670943602405188,0.6671355040239972
0.6716789634546096,0.671897589358332
0.6680983732702496,0.6680917841952437
0.6590263041995988,0.6589412192038284
0.6565153719459895,0.6559803643784915
0.6453508788531779,0.6446694342517898
0.6584396894974822,0.6582255342611811
0.6700750412520946,0.6705822888554318
0.655806316837346,0.6558082013228634
0.6473414453284829,0.6469352367141926
0.6713371024447808,0.6716185408631306
0.6462491909356031,0.6459251836146668
0.6202444589446654,0.6186461416983898
0.6689530762179583,0.669132419463186
0.652803709254267,0.652560536970751
0.6674118041972906,0.6675278781717305
0.6665306209741779,0.666465816338482
0.6625603820141057,0.66242689064213
0.6577997202510564,0.6577603688899751
0.6616899241815775,0.6617824332971931
0.6680345091797447,0.667996734350373
0.6593770924912543,0.6592639362940826
0.6705910113652793,0.6705295197809629
0.6630859769489672,0.6632088766823429
0.6399162599209407,0.6390316202221032
0.6512925522099215,0.6511475499585585
0.6622136969540481,0.662065841012235
0.6644255210838312,0.6645682508230305
0.6583466823742931,0.6581882199095603
0.6521205641542414,0.651710977396276
0.663962695742585,0.6639025673471408
0.6662538417021322,0.6663842885946275
0.6282822353128306,0.6272148113166995
0.6427415221723494,0.6423333561897036
0.6584421496443446,0.6582776350154347
0.6517112395951346,0.6514858201845287
0.6637931612619816,0.6634877971646046
0.6550395768893453,0.6545471894301823
0.6423545897833266,0.6418188422601545
0.6537323420578887,0.6532746904026696
0.6675303578004407,0.6675570105524827
0.6578013365021701,0.6578842400332555
0.6607824890151357,0.6609783185114292
0.6585529001767264,0.6585788942034484
0.6648560293046001,0.6649789670564372
0.6367547471946301,0.6358779242653443
0.6448102488842691,0.6441677249869624
0.6584835838839042,0.6581755804819174
0.6657699177527266,0.6657819755264346
0.6312693746388236,0.6300549346099102
0.649821810042327,0.6491157923335211
0.6499782207285795,0.6496308137670047
0.63416726368663,0.6330023239466984
0.6605031715993979,0.6605226102002011
0.6314900530466594,0.630132008963406
0.6576364553473292,0.6572531776902645
0.6575824265825263,0.6570922318332861
0.6637616996365607,0.6636769438022632
0.652482644416788,0.6519122006514009
0.6644942028684467,0.6646571254532531
0.6601103082852087,0.6600109697930859
0.6614706164509735,0.6615793390381659
0.644204653215529,0.6436560143187504
0.659979189107086,0.6597968060722562
0.6665459175459516,0.6665243099053011
0.6577590146885586,0.6576393490588806
0.6507325474334454,0.6500601649704862
0.6636462650572276,0.6636811975509342
0.6637343416737891,0.6639148726060671
0.655226810795961,0.6549094092340408
0.64905116782903,0.6485949500552879
0.6627067647250817,0.6626970976366592
0.669903328670604,0.6700786611728325
0.6652551622653096,0.6652553686048768
0.6617437041601966,0.6618085707443808
0.6710793870769481,0.6710606133396673
0.6697537472142681,0.6699180202461007
0.6653413236915511,0.6654721924384295
0.6528087735197472,0.6523173790964768
0.6579015599186022,0.6577748536630558
0.6638622717073647,0.6639602818180427
0.6402377841868242,0.6395888354721702
0.6598736281281707,0.6599467051061549
0.6653065104333247,0.6655336958192266
0.6683124302354493,0.6683869636938637
0.6590424477357799,0.658749196602204
0.6617285883983545,0.6615977501503219
0.6641869198927463,0.6645130934866824
0.6604428040555878,0.6602288052890177
0.6804500056456938,0.6809505224937522
0.6501688022274732,0.6499511142920733
0.642794738140619,0.642271661925964
0.6671375728056232,0.6672136808255367
0.6618007612231604,0.6618119878771004
0.6723875517527275,0.6725934688094405
0.6556953297363904,0.6554116612466094
0.6603967000209949,0.6602394627824406
0.6734733763889832,0.6737316411576344
0.6509459208253657,0.6505496225792731
0.6622508794044266,0.662161199478757
0.6659673378327946,0.6657409391476968
0.6619422443304394,0.6620771669245362
0.6457679839398489,0.6452685846300631
0.6639955891067144,0.664151469884521
0.6650892129205568,0.6651659486771835
0.6328750207854368,0.6321248240894555
0.622769817476723,0.6212171579850578
0.6512144143957695,0.6508359510697042
0.6635117918996178,0.6635222583666692
0.6543455881341226,0.6538154728745091
0.6539541445672954,0.6540044357162282
0.6609721258151708,0.6608970087381062
0.6606435636045653,0.6604746189419985
0.6531408481152208,0.6528711002271299
0.6761778583138423,0.6767841617202688
0.6615224682468092,0.6613173662646779
0.6593143182303925,0.6592662559617829
0.6630266027319873,0.6627194528970951
0.6327614383285507,0.6318836552333064
0.6615986121163886,0.6614239184193558
0.6479022768584575,0.6473895197889467
0.6625979162310349,0.6628169521860627
0.667158766293051,0.6672669189150566
0.6547282969592402,0.6543911228393102
0.6629968775878046,0.6631309699170962
0.6673813839848868,0.6673685657602694
0.663208805717566,0.6632328360594668
0.6446459545275022,0.6442239630537597
0.6364436555061537,0.6351972985378491
0.6553466598421805,0.6551840382064829
0.6373451841414596,0.6362770439186931
0.6562594448329464,0.6560770653623975
0.6514898374926658,0.6510898412341775
0.6783113799035645,0.6788936792296133
0.6610319640531526,0.6612251664920772
0.6678094459891439,0.6677166724046382
0.6572535214495565,0.6570484376898111
0.6525571794962493,0.6523293112923176
0.6499120054712109,0.6495821522467115
0.6405003295335582,0.6395799265684026
0.6508516323283888,0.6506096048484469
0.66170229374514,0.6616189147266105
0.6594157569691186,0.6595122444977141
0.6557776731359839,0.655830002098634
0.6546587544760678,0.6543482377676104
0.6731908248308055,0.6733130799191229
0.6663773334240831,0.6664712107768268
0.6536601300425335,0.6534090773104545
0.6574036635245409,0.6572890068270533
0.6379159798716679,0.6372304695152535
0.6691680848867405,0.6694800147293032
0.6636863382491491,0.6640325021919519
0.6625270996018525,0.6625280603302376
0.6553987215370946,0.6552013241520647
0.6487290988265947,0.6483458037118222
0.6623657424082504,0.6619602842447654
0.6454692174510184,0.6448593683425019
0.6674035821068266,0.6677993823156971
0.6695498836744753,0.6702706205061204
0.6485952295427222,0.6478532335818207
0.6751498641313796,0.6754048456129202
0.6672622052504846,0.6673107085112239
0.6446920397721037,0.6438982713504514
0.660626756602362,0.6604897559951578
0.6626240976596136,0.6626118520572776
0.6722948064201499,0.6721944654217844
0.6554669563068151,0.6551821760198222
0.6643283023768225,0.664175728548244
0.6626887667105952,0.6624825074837122
0.6656795773564261,0.6658285972628596
0.6523481441758696,0.6522801230498939
0.665928077786368,0.6658359088534632
0.6605208315841077,0.6604258723260799
0.6727201021175182,0.6728685277242166
0.6735149093614379,0.6737462823450674
0.6643527648653244,0.66443582551502
0.6517249899411725,0.6513541882041165
0.655658594782681,0.6553847701793436
0.6605990999857481,0.6605247178116711
0.6631157414548019,0.6628826916688897
0.6742241269363555,0.6748911268661906
0.6493396991027907,0.6492720030100304
0.6692271137943913,0.6692765425076703
0.6537433727544146,0.6535517184463906
0.6202370597567082,0.618768552823993
0.6578701441431629,0.6578056354904053
0.6454316739303124,0.6448108250787872
0.6711491808602406,0.6712824477049755
0.6774675748117884,0.6779648332403231
0.6553443830245776,0.6550787068535968
0.6402670564872524,0.6393586579974478
0.6640749391644368,0.6642365528365284
0.6536524057688701,0.653415116170487
0.6617412355972919,0.6617794817731028
0.651244086094715,0.6511621363267489
0.663937109658725,0.663801897686266
0.6574904231796281,0.6573821526190862
0.6615459805071138,0.6614011867046982
0.6538232458405916,0.6538501545669276
0.6503118027356527,0.6498728395683775
0.6485120470808348,0.6483588568382049
0.644335562902507,0.6433489794840882
0.649382573028094,0.6494072963144117
0.6585843125949569,0.6587761517328149
0.6646164727012567,0.6644904462078545
0.6384001796705572,0.637670732032923
0.6683986955689867,0.6687407058131497
0.6682944133638128,0.6688352102792414
0.6703468025590977,0.670594235429884
0.6661786309099715,0.6661933979808611
0.6539185547391323,0.6534833825954448
0.6619032004264228,0.6620067601873192
0.6400796600523699,0.6388943403785089
0.6693701813844294,0.6696014437148409
0.6506104585263655,0.6501734547024076
0.6675351028719109,0.6679503002429243
0.6606108971517551,0.6606463585035566
0.6285944447303496,0.6274283149363878
0.6698469225386359,0.6699029775870964
0.667548301390068,0.667759368506323
0.6603193176985385,0.6600620956405439
0.6586675898233509,0.658465059955839
0.6482431299903508,0.6477025186769525
0.6806596059579249,0.6810609191533759
0.669031903442475,0.66908966677818
0.6578055058912263,0.6576203812862088
0.6642124666699158,0.6641742638352244
0.670317850292817,0.6707631118630943
0.6689081714667896,0.6689858120817336
0.6295206433462947,0.6282521490836108
0.6693160994692435,0.6693407200866746
0.6701836107199879,0.6704422121134429
0.671350192326998,0.6714873799747338
0.6560147452272659,0.6557514755204934
0.6594855710627257,0.6593592743751459
0.6625594119025431,0.6628304950294668
0.665087472920311,0.6648923669301414
0.6546392702056928,0.6544506256116099
0.6657944141232549,0.6662733239180919
0.6505841178012735,0.6501287300040623
0.6665461841948751,0.666555910747908
0.6514292686044917,0.6510730735040838
0.6607499853428094,0.6606376732114156
0.6399723538238343,0.6390162763395545
0.6509918361638968,0.6505696837297332
0.6619763991299729,0.6618067043053508
0.6637879347230389,0.6638486576746806
0.6440448322143653,0.6432789789654954
0.6568604322215378,0.6568366416756265
0.6598690540732195,0.6597502965643326
0.6613860377894143,0.661319833261671
0.660612807288926,0.6604305835590671
0.6473073353948031,0.6468361497575386
0.6580953274591402,0.6580356193427209
0.6638009702230057,0.6639403197471134
0.6562348446133379,0.6561255498703447
0.6629478090033809,0.6628833774268496
0.6576956637561128,0.6574869005431119
0.6732396285086455,0.6735166883127632
0.6535978678160229,0.6535176359678878
0.6556442722688295,0.655222992739839
0.6620259678001064,0.6619611718967159
0.672140848350344,0.6724521754890225
0.6575182566566615,0.6575552004666276
0.6507397452217294,0.6502741704414217
0.618204848145646,0.6164782006815774
0.6607282273362673,0.6605112240139727
0.6432516539620867,0.6421740738779662
0.648911163543461,0.6484747966897239
0.6482664673002811,0.6476341883740319
0.6667099220325643,0.6669092351928418
0.6681193597895239,0.6682578734203999
0.6652420962213983,0.6653858064738303
0.676232762214947,0.6765425425942535
0.6646930755604388,0.6650543976246514
0.6526521286938216,0.6524803088992771
0.6641508584747772,0.6643369530689591
0.6456213705252791,0.6451414819652238
0.6699745985401153,0.6701994370015452
0.6690400953174424,0.6694257322261795
0.6586229249949803,0.6584757448696479
0.6572942374116931,0.6570565026395085
0.6556321948859701,0.6550402336501863
0.656909247111997,0.6567069608396612
0.639036571352807,0.6383713969965943
0.6489680372991082,0.6485859147152407
0.6645843343975025,0.6647323556195446
0.6646966675118774,0.6644030634883245
0.6550432187198618,0.6548310534963949
0.6710713577915559,0.6714039000279024
0.6607756153124437,0.6606709086737168
0.632378448833391,0.631358746622938
0.6612778762823633,0.6612977510191715
0.6770243934139838,0.6773294346358325
0.6699824363031887,0.6700885853596047
0.6645875834750381,0.6644559842081826
0.6666636542827308,0.6665485417723015
0.6606042266866159,0.6606952250718858
0.6600073354004455,0.6599717251926513
0.6453000810446262,0.6444846476393884
0.641507135649928,0.6410290325593511
0.6482554768900792,0.647990477061922
0.6309013931228193,0.6299826317389592
0.6482717683341832,0.6479221440884526
0.6665104042347867,0.6665060403515437
0.6666110510999145,0.6666024416210531
0.6695111313599873,0.6697168188295739
0.6613799341076682,0.6612632303982175
0.6717729361938771,0.6722551357042292
0.6763348491017159,0.6769439570351844
0.6620817643048779,0.6618809585564491
0.658392610640524,0.6582235550253395
0.6808297977784339,0.6817640316010458
0.6585570467815094,0.6582500026122143
0.6662766762368735,0.6663714262279995
0.6524757739592454,0.6518438884437191
0.6430226775750635,0.6426760745313026
0.6581230858737257,0.6577432374626064
0.6739507474247415,0.6743276761133425
0.6595234615974843,0.6593630080920647
0.6542780042572283,0.6538941830687923
0.6175386109370482,0.6160151829178305
0.5952057439160534,0.5927586623558313
0.6625787725398041,0.6626365425237729
0.6610838652287923,0.6608679878754762
0.6681044986600124,0.6682924717657583
0.6628381633014354,0.6627122366281889
0.6661025816100098,0.6662346247852002
0.6685415610215583,0.668744272184373
0.6608676010992675,0.6608319573769014
0.6687258170829039,0.66879220810654
0.6628933430598524,0.6629793991198506
0.6585637101764303,0.6585515199317763
0.654256331315392,0.654073427526684
0.6701704058470461,0.6700650713810313
0.6425454860847837,0.6418531121898834
0.6574562816362247,0.6572321368849687
0.6666457908135399,0.6668286730527948
0.6575651345977671,0.6574404702424713
0.6638083161847196,0.663907762446476
0.6627973643797682,0.6628244384668499
0.6638048780832524,0.6637352290480818
0.6496940164776797,0.649111698489665
0.6685900328012022,0.6689268616838309
0.6497585623521029,0.6494821502739256
0.6609010977266293,0.6610875828142582
0.6504074042094328,0.6501993069480301
0.6743768973598796,0.6745645934170875
0.6679997292032931,0.6684583799909174
0.6551345399132252,0.6549872344765161
0.6476634716087711,0.6472664539768519
0.6750042320248808,0.675415983522631
0.6369581552563368,0.635957803728312
0.6612240210993687,0.6612762264070281
0.6645068383432033,0.6647007035082219
0.6706189261928381,0.6710305219780922
0.6510861190528382,0.6506490262946363
0.6666602120166003,0.6669053349524919
0.6497605728794815,0.6493200397760902
0.6571868661198552,0.656968717567507
0.6647214317387017,0.6645869943854872
0.6615597265909298,0.6615928671293247
0.6578164803851803,0.6576491593522107
0.6711150104990471,0.6714132470964738
0.6558309890916142,0.655560359556655
0.6699251384206306,0.6701139375121732
0.6594918418246369,0.6594942038773591
0.6697385280693979,0.6703395201171672
0.660078641759456,0.6601630714651933
0.6565897546561079,0.6564888376393401
0.6551082411621773,0.6549591770991013
0.6639399241538142,0.6638068681645295
0.6661894359887899,0.666104409191915
0.6638102932445413,0.6638696397636656
0.659352702183855,0.6592250647254726
0.6579209943405964,0.657858866101877
0.6653432140046058,0.6654159782155636
0.6415918446537102,0.6407578642971462
0.6549195659258322,0.6546225509356882
0.6760646029511489,0.6767425371643565
0.6642418312719978,0.6643541113314031
0.6695004118852086,0.6699315796969694
0.665496676398082,0.6653577066893901
0.6463031792403672,0.6454985318283376
0.6582948482736855,0.6583693005745322
0.6434429512579207,0.6428726060209202
0.6779129757595734,0.6783838573138763
0.6622399348808683,0.6624212925804931
0.6646513403528985,0.66475336193349
0.6653983270965119,0.6654821194535375
0.6592198476795336,0.6592860234446258
0.6128259162792937,0.611238258886063
0.6566461269397978,0.6564487293638945
0.6672559296898253,0.6672720941626331
0.6572923771017406,0.6569917337917691
0.651301509055511,0.6509633060601481
0.6482367126806962,0.6476139742097273
0.6635056454636055,0.6634794494868393
0.6516373548805479,0.651393268707317
0.6677921975511747,0.6678760710233844
0.6627843399298757,0.6627323823471487
0.6554372760416162,0.6550239928958425
0.6487016660368862,0.648542629411856
0.6447536560122713,0.6443579857307595
0.6572770443000565,0.6572842699557315
0.6660852908543907,0.6661808959927324
0.6650201387122427,0.6654400138696306
0.6593759244439457,0.6590067376143727
0.6470542793692468,0.6465630558045501
0.6362257863381491,0.6352741320125782
0.6689058765458051,0.6689798021150066
0.664855091036249,0.6647960932643262
0.6642633452468605,0.6642469586335825
0.6632750259478967,0.6632238724831246
0.6673775441504356,0.6677554639802629
0.6695926443751475,0.6696126010085726
0.6485907795586668,0.6482399525151324
0.65575856170595,0.6556210457600391
0.6636014224435781,0.6637490732780816
0.6479587945700913,0.647387650530068
0.6574526182149141,0.6570032757969684
0.6516182845083218,0.6513115428190601
0.6482946306759978,0.6479666384712724
0.6686316113854648,0.6687862046854054
0.6465410046519828,0.6462693495408492
0.6654267092886411,0.6653007158230105
0.6710432700510958,0.6712430986543497
0.6648532716572846,0.6649373509972355
0.6602549444112406,0.6599921859208258
0.6636564120247274,0.6635069647668417
0.6591970546315471,0.6589861974833006
0.65936158775062,0.6593650499535402
0.6614119061897221,0.661334626055264
0.6624593890603123,0.6627726843835743
0.6541224723987243,0.6537296245874775
0.6635261403191757,0.6639346315908663
0.662558881946087,0.6627980331462375
0.6661049996812044,0.6663463766752153
0.6571516771395168,0.6569959342744234
0.6621962365078577,0.6620471876828845
0.6565973880676536,0.6565480616968544
0.6219133984931869,0.6207735277109006
0.6623182691150996,0.6619825608719159
0.6650385894006986,0.665521886864085
0.662012122365573,0.6618917427356533
0.6759287312623248,0.6765847916858901
0.6559463233600455,0.6557805662399371
0.6234403328747182,0.6220308199228427
0.6492813843828585,0.6488955186654208
0.672883598729233,0.6731093587201555
0.6480767542506172,0.647713271671855
0.6478326628108232,0.6473903098998236
0.6643773938384858,0.6643891545057758
0.6502776093123126,0.6494635623854741
0.6637005126746884,0.6635997783046601
0.6501035754880347,0.6497316341534864
0.65930329022696,0.6592373245723215
0.6512585147147998,0.6508751587868746
0.6603804793727708,0.6602263134330035
0.6543602122160294,0.6540753126602976
0.6550057258866347,0.6547476068546457
0.6517136027143259,0.6512537548981117
0.62197438738976,0.6207433095228022
0.6580402930860612,0.6579840250733344
0.6262619999704426,0.6248655403623213
0.673409288413659,0.674064536608039
0.6523951800693233,0.652165851245476
0.6579520685795417,0.6578427362574635
0.6625752221699286,0.6624883396343346
0.6607929868543856,0.6606123672829188
0.6713783659076848,0.6716389391832153
0.6620593799510583,0.662035684295394
0.6623691871882241,0.6622352722706459
0.6565250643898519,0.6564063458978633
0.6552208845850191,0.6550552405723215
0.658288679631915,0.6582174783801897
0.6514336314368774,0.6510624044074971
0.6666533405106039,0.6667223645964053
0.6536395353172093,0.6532599667587449
0.6571889077931068,0.6569228128528953
0.6690392884752058,0.6693032720348261
0.6704370854832833,0.6707922166981894
0.6560165579719899,0.6558527409723285
0.6564689942899644,0.6565156572304008
0.6556015325460246,0.6552312872998534
0.6680511243738075,0.6680670670999732
0.6531132359978582,0.6529760140612348
0.6545778570897641,0.6544350847494791
0.6524587665191071,0.6519264834993153
0.6719631204441875,0.672250332911582
0.6495163437573859,0.6490275938889307
0.6593751023152733,0.6593360392953673
0.6543988149626003,0.6543611683448802
0.6547309793534322,0.6540665935924981
0.6617802801212243,0.66159026860017
0.6526199544139146,0.6524934917113485
0.6734310525668101,0.6735387962354902
0.662812403647393,0.6626436331444356
0.6556593978391272,0.6552610116604016
0.6648508426547786,0.6650741715712576
0.6703622754027052,0.6704959044136506
0.6516454276066845,0.6513534097330709
0.6110698773819202,0.6091849552241664
0.6644380309782771,0.6645036315545504
0.6613576438872709,0.6611887185832723
0.6421582015702675,0.6413380395832787
0.6531420979566261,0.6532448824858417
0.6735835114576014,0.6738680152011971
0.6647274788711371,0.6647658087870643
0.6679777012566521,0.6680758233549721
0.6671337340891134,0.6670137836953223
0.6633159156181665,0.6632425780808531
0.6746546513594779,0.6749410012021327
0.6570074381030175,0.6568878761396786
0.6685401101400791,0.6687627710387691
0.6591104162742464,0.6588522835079544
0.6683762033704428,0.6685110146863333
0.6242459867178916,0.6229712607725456
0.6612144044241028,0.6611665253234293
0.6752694140298678,0.675630387563545
0.6726713702239572,0.6732194919706653
0.6683843892588777,0.668417983470319
0.661928012791712,0.6615658905053503
0.660457671985238,0.6604485515422005
0.6540450733387504,0.6536505287102501
0.667393803789244,0.6675586022573101
0.6675169224276838,0.6676105434216999
0.6631847906881849,0.6630930544909464
0.6806105522711938,0.6812562942180066
0.6691634320398555,0.669623457767703
0.6566524725667952,0.65658980559849
0.6413836296387077,0.6404230210448302
0.6745418761851483,0.6749432348659568
0.6337534975696374,0.6328826816667896
0.6472430352786325,0.6466778053044664
0.6136993226835246,0.6120862363003007
0.6482616490299569,0.6478195655423341
0.6490012921454776,0.6487671632322456
0.6280340202957031,0.6266554546180024
0.6636599329662243,0.6637279083269968
0.6616899217507752,0.6616220634263363
0.656289856974022,0.6562188823971207
0.6591169423169624,0.6592172953143097
0.6679806719849712,0.668629055190823
0.6483259833067182,0.6477258487007052
0.6744569877365195,0.6749341708031583
0.6686646883705837,0.6690204108814504
0.6636191328007823,0.6635638905983137
0.6617652184777072,0.6612259114138921
0.6397531089943174,0.6391296309825454
0.6523270102533408,0.6521416715667727
0.6587770110518765,0.6586619959892842
0.656734369584324,0.6565042891776226
0.657486454083247,0.6573239820160877
0.6683443806292259,0.6687770530219213
0.6565774604479788,0.6567586450395683
0.6689011347896154,0.6689659199612229
0.6653060482636526,0.665482438031566
0.6673930614467243,0.6674731883259231
0.6657984443905227,0.6658450854667156
0.6695015505441695,0.6697233596076615
0.6559308988914573,0.655528597976093
0.658838570732989,0.6586410368492523
0.6548612110993739,0.6544937865435557
0.6486354246666423,0.6481199891922534
0.651987169374569,0.6517630111328878
0.6510153806473504,0.6506471904853156
0.6563556638949352,0.656178817401967
0.6606086313221327,0.6603694647896168
0.6479450823732791,0.6475918389588534
0.6502359171202284,0.649997118772396
0.6744815454401496,0.6746967470691563
0.6603759669139545,0.6602913261280875
0.6493989685384693,0.6490958434249204
0.6409351582786346,0.6401540389434847
0.6626622124656555,0.6627220927720117
0.6603036378250202,0.6601149577053919
0.6478021632723464,0.6469205108333099
0.6707674786507519,0.6709668515174709
0.6648618527429838,0.6650037625816371
0.6504700541563408,0.6500793564119183
0.6521634372117425,0.6517520550845655
0.6607026754769552,0.6605869229435408
0.6616392378262158,0.6614397037674613
0.6616810186998049,0.6617101529063659
0.6540411432917357,0.6538614463598845
0.6699406174418068,0.6701521122646433
0.6656918253900161,0.6655870747212844
0.6513301600323507,0.6507170247119328
0.6627653035507107,0.6626950219827097
0.6767697809931701,0.6772608203281667
0.6694356461508223,0.6694818787031747
0.6554700143628338,0.6551166364368934
0.6477193735503403,0.6469504826332273
0.6599241365242838,0.6597793749249399
0.6551534522857432,0.6548833223905958
0.652661244617909,0.6523264214512451
0.6618257476220886,0.6615819443742887
0.6578176996408404,0.6578194565659937
0.6500833632974542,0.6497099133593035
0.6326843417528902,0.6311365002924691
0.6601373719770235,0.6600312079598956
0.6567099230208611,0.6565075856382667
0.6684372464575951,0.6686157848633101
0.6322656721662052,0.6310988688598185
0.6592755327677107,0.6594294510019784
0.6471526041592497,0.6468389456124389
0.661790644063703,0.6618274393314135
0.6518806066985475,0.6515579474905827
0.6629647847680482,0.6632388684540402
0.6527711101487988,0.6528109738945506
0.6699077951293405,0.6703201282176908
0.6627955406278462,0.6626282407583786
0.6527250043792722,0.6526477319054671
0.6626927188126664,0.6627837736862685
0.6209340505505863,0.6194108480605335
0.6838021335751023,0.6844175603331952
0.6524335624103839,0.6519563518119049
0.6764810034529143,0.6768848792695678
0.6663233686205445,0.6662059027091565
0.6628337200868935,0.6627418174114064
0.6258928020618317,0.6248245272861289
0.648645476353412,0.6482142138288893
0.6340703280654302,0.6328988041589124
0.6681143061812028,0.6682848958316923
0.6639434104129514,0.6639037926560073
0.6177301904424439,0.6160030001639167
0.6646760445833912,0.6648270297687675
0.6548912117708341,0.6543986738013059
0.6722441897072511,0.6722405457899477
0.6700946270099816,0.6701324918042688
0.6683711378410375,0.6688655055094295
0.6634938443093295,0.6637329976025341
0.6400321652392389,0.6392865111071879
0.6528102377549841,0.6524643281776068
0.677084474898123,0.6776423792728267
0.6447644972781328,0.6442972112049762
0.6605701258431,0.6602417310564072
0.6508723326287637,0.650609242152835
0.6618308392073584,0.6617348752387591
0.6250758307046432,0.6238485665404885
0.6736323889421514,0.6741685990823967
0.6751654238469726,0.6753754657081519
0.6541806226420451,0.6543422176647082
0.653988552520313,0.6538359481903138
0.626666133695866,0.6252272800319127
0.6599975841601536,0.6598331103892973
0.6327278539796897,0.631551764067712
0.6665486055777349,0.6666982653434711
0.6623151522149219,0.6624157029766105
0.661128768990711,0.6610213910630554
0.6630785373731568,0.6631175716454428
0.6618572492757778,0.6617347629098157
0.6806833131034218,0.6811790908498353
0.6603805759322222,0.6601360485963841
0.6506969954203287,0.6503017309127888
0.653332002746384,0.6532158751461086
0.6631421055430604,0.6630645282685903
0.674324663549696,0.6747179171521752
0.6526560365450363,0.6520666625106827
0.6637155690223964,0.6637245089771493
0.6628201196332413,0.6629880668089982
0.667484600344082,0.667469604050982
0.6693126880408733,0.669591062325251
0.6645235204821281,0.6646880177693578
0.6696565846585465,0.6697983983522446
0.6252596020612837,0.6238543937271577
0.6270980616011415,0.6258706306018774
0.6705658387391293,0.6710642111726275
0.6725368245974483,0.6728222972183562
0.6637695790183386,0.6638609509956931
0.6719803404277902,0.6720950364304512
0.6448857436220037,0.6444981821429256
0.6664630963458256,0.6666009100327486
0.6680455712958692,0.6680421601152063
0.6657590917443873,0.6658523043941509
0.6481891597695554,0.6480221645592108
0.664067685630322,0.66388188413858
0.6648457979503118,0.6648641895380498
0.6700786809928072,0.6701137325256293
0.6600492150201467,0.6597907111873402
0.658294914656614,0.6582975656968014
0.6637990437925155,0.6639139032086074
0.6658102544009687,0.665660271862134
0.6691662834819997,0.669366571806497
0.6613079485841306,0.661117313440719
0.6712989124425844,0.6713853345806071
0.6777187906099498,0.6783686656005348
0.6727257675846657,0.6731300469862798
0.666924374102603,0.6670822710925159
0.6589409482928819,0.6587530576321864
0.6290620096223848,0.6276343377663087
0.6626167823384395,0.6625762552371064
0.6708044571282418,0.6710027373432597
0.6656259348325144,0.665660817378943
0.6673499297875822,0.6677014389600653
0.6485978401097408,0.6478699903882742
0.6696599034298332,0.6697371377814336
0.6490162098089403,0.6487115227869793
0.6802441390101903,0.6809114893542019
0.6380660215359514,0.6374992292316257
0.669613237013172,0.6696295445740671
0.6651468819707772,0.665274803714122
0.655166110055124,0.6549661840412377
0.6507705970420181,0.6503444951311342
0.6598253028472875,0.6597580342019387
0.6616552470123043,0.6614047936469079
0.6392965978909834,0.638307713115755
0.6646685097663235,0.6648557452620935
0.667806333637662,0.6678837171209142
0.664903419331444,0.664837201969798
0.6567172118100113,0.6566082986974094
0.6545832239141451,0.654323879469472
0.662009674453081,0.6615372212782136
0.6642848394143672,0.6642316107054359
0.6501396091403862,0.6497784764753824
0.6631534303541813,0.6630489724254367
0.6350479339434172,0.6338314686629964
0.6741440787354809,0.6746808921336424
0.661164870472905,0.6611465929112526
0.6689269030835922,0.6689614990344184
0.6571017742606184,0.6563958558818244
0.6426353079760587,0.6421048790443451
0.6602369600536104,0.6602003361663683
0.6626516492350019,0.6625211814347773
0.6623725748128871,0.6625001889366839
0.6540371142974217,0.6537927985173957
0.6704395136032084,0.6708953933675619
0.6606604268744085,0.6605810166707161
0.6704583201720434,0.6704917039581444
0.6658313567717086,0.6658212124812881
0.6611081535733064,0.660914703237583
0.6600509528297176,0.6600906504622525
0.6745020281541113,0.675227555217055
0.6604878884463778,0.6605389502360076
0.6584831541735048,0.6582582390180506
0.6627435554254794,0.6625301286032605
0.6355921891908973,0.6341942637331583
0.6565492827307543,0.6563846120246272
0.6509400626590831,0.6507097970321704
0.6610188480944537,0.6608864846223098
0.6496897313735777,0.6493677265286685
0.6682375753971361,0.6682322979607335
0.6718088549048297,0.6719809592986533
0.6572671333317521,0.6569785317668859
0.6689797239530717,0.6692159070459048
0.6663788389561243,0.6663504218814525
0.6614312339584618,0.6610784496238686
0.6643548616118098,0.6642858099036886
0.6632056897488975,0.6633236433374199
0.6542216758994306,0.6541012661922794
0.6564042522675637,0.6560572110692824
0.6547969255842666,0.6544567414997767
0.6568368110919902,0.6566854620864856
0.6525470095700091,0.6523708223072525
0.5926565964078486,0.5903807487313096
0.6379079319097121,0.6366908135752961
0.6582559632814566,0.6581886988820347
0.6630924273920157,0.6631947924883306
0.6514179754170093,0.651006219859062
0.6751142003930714,0.6754523756790237
0.6433755048708963,0.6429794540373104
0.6548117168481125,0.6546805098495294
0.6490527707596984,0.6486987369379776
0.6688649649701717,0.6689858407838569
0.6273304101254222,0.6262909776563301
0.6487883045146348,0.6485999671896415
0.6638850549197592,0.6638729092284942
0.6310726895992669,0.6300135309292907
0.6538161395574335,0.6531601477161072
0.6358421826337255,0.6348779840802001
0.6379691764213091,0.6371553199660311
0.6502420303548454,0.6500284036339401
0.6535726990721957,0.6532459818098418
0.6559885426260337,0.6557239653017496
0.6577930502652674,0.6575079789072888
0.6524163531989662,0.6521260698069702
0.65509138997454,0.6548329406669184
0.6576163265415623,0.6574517079256452
0.6567637768438366,0.656819143525243
0.6468426184104544,0.6464672361989403
0.6665006464362301,0.6666675654514296
0.6697453735950408,0.6700415533836631
0.6614459815827274,0.6613735393789278
0.6655735379327485,0.665669651800441
0.6514894644761228,0.6512857848119114
0.6606989319768231,0.6607318730692537
0.6650190160376716,0.6649352456981624
0.6674609800672952,0.6675893116953497
0.6558424583471472,0.6556436282952043
0.6583971993203463,0.6582058346419158
0.6777136301094648,0.6781519464066333
0.6617850473289699,0.6618287043539461
0.6606264839468665,0.6608129504556716
0.6596102394495911,0.6593695588182416
0.6595014681957894,0.6593369963460901
0.649736078020549,0.6492058996564058
0.6404906739240527,0.6396044322055666
0.6606605148193019,0.6603583183536503
0.6471398011198146,0.646731747850427
0.6221684340747619,0.6204716651107133
0.6681075735984617,0.668303323170951
0.6595288913040127,0.6593465228481984
0.6685464765038581,0.6686187976343868
0.65490233884809,0.6544054633911824
0.6480901140400912,0.6476582346623144
0.6662467815517902,0.6663555666061604
0.6678871098934641,0.6682407141132161
0.662588007150094,0.6626062549072025
0.6582622469587766,0.6579174117150471
0.6683492556472558,0.6686831826576429
0.6427746411424335,0.6421135456106108
0.6738978323495002,0.6746549567401213
0.6516816355299787,0.6512466827133246
0.6479164108160124,0.6473089193711794
0.6668463710437388,0.666866074144483
0.6583579262859046,0.658246746861656
0.6698279525020316,0.6700309579445978
0.6413610427492807,0.6405421624798542
0.6662107695262338,0.6661547668984363
0.6723703519031529,0.6725039237959082
0.6537115137988274,0.6535372348654421
0.6449446596374794,0.644574396309296
0.6566419422176938,0.6563062569406111
0.6617994399130607,0.6617760315010026
0.6617892424937867,0.6616298511403867
0.6755589562812028,0.6758296388537245
0.6666827749694759,0.6667068166379294
0.6717218626256934,0.6721699428484804
0.654658264744218,0.6544909168958443
0.6458820227125086,0.6453153610090763
0.6617140632673959,0.6618754613664862
0.6770433483949447,0.6775053827545605
0.6541620584411227,0.65368688079002
0.6560158799581368,0.6560216921355959
0.6299470416483179,0.6288448644652287
0.6589818076014042,0.6587441273054954
0.6596277067582746,0.6594630660165781
0.6659687677499482,0.6660238298500676
0.6608684756794441,0.6607875784091893
0.6605227057383561,0.6603636073147688
0.6560606339259483,0.6558630517368506
0.6594892406789036,0.6591976872394001
0.6604289848314263,0.6604884877549442
0.6616924705905913,0.6614286015133763
0.6581523185635234,0.6580032811198728
0.6687769635556391,0.66910445480098
0.6549112363504418,0.6546842698058277
0.6583598836976091,0.6580853982571286
0.6553244498492438,0.6551233135662192
0.6615580589217471,0.661414106338984
0.6583749956976651,0.6584204145971282
0.6777453726582412,0.6782316173448324
0.6651467171390065,0.6649295407517244
0.670540447297107,0.6710763620701166
0.6579274734130703,0.6578445380544147
0.6640239662894452,0.6641990859229427
0.6448431379731078,0.6442709257190717
0.6672701962024159,0.6674216753484412
0.6557710564006629,0.655484195818349
0.6554764379303825,0.6553876733123524
0.6571181663463043,0.6569393440739009
0.6234211443987973,0.6222891350482379
0.6599778019987742,0.6598202839747627
0.6526176433393783,0.6526260798815925
0.6718330720408918,0.6723355079311295
0.6584168931467347,0.6582436107119095
0.6568848514946166,0.6567351818612235
0.6505961211743466,0.6505044514862579
0.6567668639512326,0.656369255853888
0.6566545370683339,0.6563114994043903
0.6691244411739348,0.6692591775016806
0.6663984650430463,0.66635195397535
0.6325791096882117,0.6313310717387
0.6765491630605394,0.677275300838762
0.6495444741672893,0.6491495595268049
0.662954829404903,0.66293877772839
0.6392371441428791,0.6382725636228263
0.6715215419775893,0.6719749118604079
0.6650523302272471,0.6650008286882765
0.6567307657558983,0.6562445098343028
0.6763685054444645,0.6767817450549183
0.6740456572851081,0.6742943539723901
0.6340644537346918,0.6329307918618478
0.6636667767692221,0.6636675418127858
0.6591439679314711,0.6591817828056833
0.6678323242949487,0.667748134083963
0.6688877838501761,0.6689158538058433
0.6448522186555836,0.6442719723632946
0.6574471064119887,0.6572078162473859
0.6586186460335057,0.6582744390070916
0.6514526392473539,0.6508749724538703
0.6642670678258942,0.6641450898740817
0.6708485554025305,0.6711323269591181
0.6555133062906906,0.6554594117142245
0.6450468932940046,0.6443518810207121
0.6739582914238684,0.6743686162333264
0.6653502559375406,0.6651715829328195
0.6543736971620129,0.6540350133734388
0.6655635027990925,0.6655340372211344
0.665600388759397,0.6658562766187142
0.650210234999861,0.649655483793746
0.6656906833568804,0.665758024451941
0.6516404257462053,0.6513086951801437
0.6638145114146659,0.6636698533298301
0.6577391172922964,0.6576698955007215
0.6622681005725047,0.6621669168243067
0.669263604150245,0.6698046157677803
0.6564141471896154,0.6561608677282713
0.6521229637881453,0.6520118705642269
0.6412668149618328,0.6404023798893494
0.6602686774883605,0.660233005475754
0.6471989437337479,0.6471528691013554
0.6684167894956813,0.6686469628529844
0.6590539332255124,0.6592470336306413
0.6623302749429973,0.6623890374232188
0.6499966457332776,0.6495618319927543
0.6604301384780757,0.6603886921427293
0.6613479607624027,0.6612794421932722
0.656587307509779,0.656228806755351
0.6472411836884064,0.6468192694473107
0.6596407999670244,0.6594602833811454
0.6655394677943416,0.6655681045037344
0.6539504331798238,0.6535162660742038
0.6378719230559372,0.6370916493639501
0.6739069195171141,0.6742206700776743
0.6591011889008657,0.6589397530289759
0.6644905588296197,0.664692376037451
0.6417809898421408,0.6407513643062714
0.6478135077858882,0.6472975900952138
0.6601557433099219,0.6603871943864948
0.6537850166650269,0.6536965173296958
0.6481946450666585,0.6475301702618805
0.665877174245751,0.6659031100277617
0.6522277596188437,0.6519180929090522
0.6628085880133748,0.6627727816660696
0.6744322095068365,0.6750931985706493
0.6386087930412317,0.6378485802215831
0.6558268389872495,0.6551966986921355
0.6791882756225859,0.6795651763021455
0.6762791787791013,0.6766295944784103
0.6573755345577331,0.6570540352840004
0.6557137075322982,0.6558620540116481
0.6769019983105765,0.6773383279570073
0.6566571798296905,0.6564559576718032
0.6567648436154631,0.6565056090789243
0.6660916081514311,0.6661209778788016
0.6275386309381885,0.6260377003740405
0.6673879226182773,0.6674758793742777
0.6595779393100907,0.6598936426866446
0.6668874891806035,0.6672013784361581
0.6514258961901652,0.651346261843373
0.6773383395600558,0.6778951266175781
0.648534289830694,0.648195071526978
0.6564272045696905,0.6563485920449442
0.6636699540098238,0.6637483918333534
0.6691179304452478,0.6691471032742425
0.6469446766976121,0.6463032028926758
0.6572592167836027,0.6569749174432826
0.6568373018162927,0.6568503082994056
0.6204744592094968,0.619216272149752
0.6340548333580673,0.6324787095816313
0.6583899483676642,0.6582646996592403
0.6510456014888379,0.6507503637296113
0.6622842955961348,0.6620890230295166
0.6724100447744046,0.672542090375607
0.6566732658571433,0.6565690502266903
0.658505156571703,0.6586286717783444
0.6635184459833517,0.66345708018659
0.6675033517309827,0.6675161756299477
0.6690258075883962,0.6693602176259572
0.6468260547618614,0.6463692840979066
0.6690588169892315,0.6691887093970325
0.65594614177099,0.6559423252716006
0.6710739135245527,0.6713953658785136
0.6586075796469856,0.6585125369156379
0.663917071258602,0.6638860352671148
0.6652958907738935,0.6654337178662657
0.6649098134614371,0.664970158686988
0.6565039798880216,0.6562220489806747
0.6519083685786896,0.651549587098407
0.6623350776583053,0.6623202804589148
0.6576726710445724,0.6575999511803674
0.6606512680512688,0.6604315406203976
0.6713933004133128,0.6721255757944193
0.6538863719530632,0.6536246807828643
0.6777013447650044,0.6780786637264575
0.6612134438517239,0.6611985927053935
0.6603723401829675,0.6601553713648527
0.6688866865004085,0.668915250835476
0.6608245424536094,0.6607439407266743
0.6392223788557099,0.6385000575288239
0.6777442870978243,0.6780457043910251
0.664994403406258,0.6649118394552341
0.6238324224916119,0.6226114187516296
0.6486369689551038,0.6481389678243925
0.6626867584808099,0.6625776008661004
0.6751167275005944,0.6758102108519308
0.6753726186339549,0.6758918779094333
0.6547697521336878,0.6544232858531773
0.6699967991079773,0.6700742026244936
0.6740919912296751,0.674629223995376
0.6636193822570761,0.6636624353930257
0.6622126514594369,0.662367131454463
0.6534160608226799,0.6529749908131153
0.657740346163165,0.6577527086527657
0.6684970539135425,0.668558575445426
0.6574895246116249,0.6572151263173083
0.6715876098774847,0.6716829668316522
0.6601849721924798,0.6600804755898715
0.6589252326861028,0.6588879195643036
0.6612153428968608,0.6610582325729468
0.6646215484086037,0.664709753872564
0.6644658119695346,0.6647859053273169
0.6587087098042145,0.6584966465646082
0.6592985928189043,0.6593069005300157
0.6507993766393186,0.6506121406631384
0.6613001809183172,0.6614901991137414
0.6557567446974156,0.6555256376090052
0.673794495789231,0.6740503364566911
0.6647228885427907,0.6647821940635913
0.6704839962433626,0.6705305827731399
0.66067607142997,0.6605040600653662
0.6651279774898551,0.6651916769935817
0.6563669767345472,0.6562923800262611
0.6472707274536837,0.6469159518547326
0.6703393228322576,0.6705322058303962
0.6737401650792432,0.6741167637654898
0.6636363675523677,0.6638996677096412
0.6614746741694889,0.661283347899617
0.6604204921173136,0.6604238543005564
0.6554498652214074,0.6553118701405667
0.658798775431463,0.6589376881631971
0.6689449231619117,0.6689859144371646
0.609759303402236,0.6077579004496829
0.654225163819859,0.6537334097325471
0.6592877584851828,0.6590825991526046
0.6651843524703748,0.6653094158259402
0.6613807118305288,0.6612853944687423
0.663470853689472,0.6633315447513728
0.6668499017432948,0.6667734867204669
0.6466098579820514,0.6462452161434502
0.6552453065438169,0.6551223364228258
0.6586571955141928,0.6585578905001075
0.6609232643525943,0.6609060190072982
0.6560208653846225,0.6556061291064291
0.6521766790243063,0.6517986690360844
0.6472677535697794,0.6467029447969332
0.6586560120235815,0.6585220965384355
0.6654677232891448,0.6651624886037049
0.6619350632097993,0.6618794904645058
0.6425330373756735,0.6416869151859211
0.6732466193805471,0.6736816896241727
0.6351385767004216,0.6340530576276127
0.6412748456952955,0.6407865605722607
0.6690971034030525,0.6692039958884224
0.6504365031756059,0.650081166406584
0.6521997987026502,0.6518700072095406
0.6521813960427737,0.6517781157135915
0.6710297271078444,0.6710736762713286
0.6557904476022975,0.6554804921870727
0.6570062718503111,0.6568166894977197
0.6485516099538167,0.6483575419561426
0.6521542113251428,0.6520323386310306
0.6566217089283127,0.656748477049172
0.660875794149212,0.6609655453739951
0.6569910667076868,0.6567697201479041
0.6269174698234415,0.6256356708535326
0.6603156013435844,0.660321084596436
0.6560966129200502,0.6559533410213441
0.6603807402094554,0.66047663172477
0.6589458928928875,0.6588742374551053
0.6583554943257832,0.6582234531566388
0.6610616766921346,0.660802532294393
0.6556445169471041,0.6555116517335087
0.6557159196728825,0.6554507301079201
0.6570306090896465,0.6566653342231866
0.6525633401370775,0.6524788663306269
0.6681160363569878,0.6680121073097154
0.6560709268665171,0.6558961094745125
0.6646893396136341,0.6645997272150314
0.6620263302673723,0.662086699646139
0.6383397727259863,0.6375704708525146
0.6634059462535374,0.6634009304212313
0.657629224982297,0.6572866367264413
0.6653977860583458,0.6653876544260668
0.6521424497662873,0.6515880420366089
0.6674053410899266,0.6676046403047643
0.6621390406732401,0.662058507239403
0.6674862498045847,0.6679905757977888
0.6444540614343877,0.6433927624103961
0.6724167764154694,0.6727265330731786
0.6600658909694723,0.6601682971796373
0.655655456516226,0.6555993219506063
0.6792533988461649,0.6797668580036378
0.663795675006211,0.6637478167001098
0.6574905788410447,0.6572559371869724
0.653522498603471,0.6531522687543486
0.6574723482460132,0.6572842000709477
0.6358455927090786,0.6349455667707478
0.6640293597451015,0.6640261573317691
0.6603108906328121,0.6599963422137929
0.6574286776468716,0.6572678039002331
0.6490088301579355,0.6484778864937444
0.653253659127087,0.6531036989186353
0.6433863704042004,0.6426520861957952
0.6613557414637201,0.6611013486886069
0.6344016904170354,0.6332896292073756
0.6313463577706315,0.6301299912384963
0.6538112172205324,0.6535986328926322
0.6675424110617908,0.6676954511170141
0.6629864499271019,0.6631554460289958
0.6692784064323802,0.6693605931142853
0.6712297517025795,0.6710359772322609
0.6615671372350216,0.6614968061550979
0.6436275845153474,0.6429975696640056
0.6747080890637775,0.6749776166578895
0.6630387729960624,0.6633433327831684
0.652889183103097,0.6529351243343038
0.6567869107664064,0.6567837105470922
0.6596426176406628,0.6595899171100233
0.6544180568831511,0.6540559552187417
0.6510684609577808,0.6507732105559003
0.6594990056036109,0.6595546374679151
0.6696590689757269,0.6698798638678363
0.6623521524449878,0.6621042728212739
0.6542582071264534,0.6543746034526424
0.6644967534830304,0.6646693933272341
0.6319427800005565,0.6306108231324519
0.6598461547896711,0.6597869435351003
0.6614928053442286,0.6615330327682782
0.6693957355935672,0.6698481724342591
0.6653388651638134,0.6655279987627084
0.6458702060993788,0.6454357140596684
0.6611096946901367,0.6611681209678116
0.6343770078775308,0.6334586899988957
0.6504648480726437,0.650103238009543
0.6482736388719612,0.6477195711758108
0.6690738197669415,0.6696831392686777
0.663650184485351,0.6636326400631334
0.6564950306197302,0.6564194209042834
0.6691532815905807,0.6692411239112479
0.6531911355391335,0.6528581041317071
0.6582252475503646,0.6583109319316743
0.6661298668011483,0.6658245570236113
0.647838066144389,0.6471834741347617
0.6578465727992304,0.6577079721447466
0.6669611149195102,0.666834248221842
0.6571933454471972,0.6567564014165612
0.6711060133465725,0.6714023964783233
0.6505663004877728,0.6499604574889819
0.6659353214631307,0.665952130435066
0.6527187316267054,0.6524413755053473
0.6748265380218852,0.6753223612142327
0.6608960307706142,0.6606098058209262
0.6646769521648183,0.6646980198146032
0.6721484519316948,0.6725308687025808
0.661782897897209,0.6617076468714937
0.6711641683219671,0.6713338038879538
0.6443540684274185,0.6438432443062825
0.6647371851331462,0.664728533307221
0.6549672369947601,0.6546915760652161
0.6743573217499594,0.6747774503128672
0.6613368558318755,0.6612091447508979
0.6716676930810141,0.6719016881025682
0.6648559768442941,0.6649765918344555
0.6699133920766709,0.6703532707762513
0.6759902772008687,0.6765638252020629
0.663859107176286,0.6637189974397054
0.6389354199233309,0.6382350059823397
0.6671483507748974,0.6670380474051617
0.6399831402403762,0.6394284356592593
0.658066322932552,0.6575536612612995
0.6500090546454587,0.6500363265835745
0.6621255821680935,0.6619531221805487
0.6551428294373711,0.6548532874110744
0.6676878332340231,0.6676662987740087
0.6499494187058297,0.649515924271591
0.6590128236989605,0.6588977227070398
0.6613094763427019,0.6610158823260164
0.6665216444428738,0.6664851296871077
0.6542932049502879,0.6541134224949992
0.6535710339351022,0.6531560060619899
0.6544333370197004,0.6546396208791851
0.6661026999592655,0.6662469364127244
0.6425798764288468,0.6415959044579368
0.6558322666820444,0.6555573180394295
0.6599003079538244,0.6597700187946739
0.6613992695898588,0.6615406289834331
0.6557745411910947,0.6557683311536906
0.676678407594089,0.67695863594182
0.658257140558332,0.6581717084337577
0.672325556554045,0.6726003590145466
0.6567414300051732,0.6560589772469143
0.6687437654451379,0.6687136114032859
0.6546817211186069,0.6543338391260205
0.6648041411148959,0.6648146842957907
0.6414136290336263,0.6403013978253562
0.6470307243736568,0.6466147533283857
0.6728183149269202,0.6730846859388656
0.663485988464698,0.6633950472500078
0.6312190713550951,0.6301151264441881
0.6632502905787628,0.6630699318668691
0.6526324134444947,0.6524338700216384
0.671798134465751,0.6721249585675008
0.6727143479609511,0.6730885656026095
0.6463251511390629,0.6459443617896988
0.657214651638504,0.65719296427002
0.6617662562567456,0.6617172249611833
0.668243711545589,0.6681955027153763
0.6577493307047102,0.6577089060707313
0.6591919437829767,0.6593869089630929
0.6229187911888063,0.6217327403744226
0.6656946007934882,0.6657352783263727
0.6414612718560132,0.6401841779534734
0.6724401109105456,0.6728059639065371
0.6592530904070363,0.6594540030641365
0.664770753406539,0.6646481582845916
0.6570905213796312,0.6569947509020357
0.6700147886459773,0.6703067851374771
0.6516835839819247,0.6513548756750553
0.6589373295539875,0.6588006006913574
0.6732482795734969,0.6736449219059896
0.6672619845246297,0.6674227881084456
0.6564461087963899,0.6561177857308287
0.658847768139167,0.6588395270992947
0.662907866747098,0.6629740433404514
0.6558248210435864,0.6554533410757097
0.659493737335434,0.6594117478040359
0.6695381983618447,0.6699796513307321
0.6566165401528653,0.6562209261409319
0.6693562207951151,0.6696212452755803
0.6623087587169207,0.6621753168420028
0.6581514708179007,0.6580146058208134
0.657843350985627,0.6577024345348811
0.6379590502426622,0.637221160668257
0.6518321813840865,0.6515056149308955
0.6651025795033678,0.6652323524730709
0.6646151918630065,0.6644376833462078
0.6496562179701354,0.6493999030145485
0.6669166500004737,0.6670920654962023
0.6628620503168073,0.6629464884487133
0.6560013205001421,0.6559111062483614
0.664926983917259,0.6649904698690006
0.6636243270037626,0.6634619897080827
0.6672696916389089,0.6673958369604197
0.6575868867055861,0.6573088941682514
0.6676141255126875,0.6679202584404154
0.669284654182462,0.6695115302045525
0.6687485094675736,0.6690771170241767
0.6650791116268354,0.6650078740392076
0.6706906589048616,0.6710895222723766
0.6643731850725678,0.6645158586491128
0.6504334626943491,0.6500126686929495
0.6753643275696956,0.6758151674631987
0.595996436408927,0.593531563918231
0.6757990180633399,0.6766143192449822
0.6299669038666422,0.6289791134266522
0.6729755476694768,0.6733127431531327
0.6628104761206943,0.6629753970281465
0.661823733659518,0.6618662323996993
0.6542942529825141,0.654141661682334
0.6519192417827248,0.6515806238885344
0.6697931151996833,0.6698155202104779
0.6543143116406854,0.6538150972164141
0.6555949235943178,0.6554541976115551
0.6495271307971068,0.6488870183046834
0.6665273460709475,0.666509547818813
0.6483983247659317,0.64786502546421
0.6593547057241619,0.6591774984229445
0.6484897128214291,0.6479884119236343
0.6572274824765726,0.6570879994270376
0.6703824590045772,0.670485596439404
0.6453652639846403,0.64455200126654
0.6158714277466977,0.6139734350091552
0.6531400245313532,0.6527308957655054
0.6441681675468284,0.6438668556806781
0.6632030502356898,0.663180430287199
0.6494106562784813,0.6491371609288827
0.6596660169909738,0.659466516317319
0.651875192029757,0.6515427279094321
0.6524528805349861,0.6520504370573447
0.653759055936324,0.65334903964254
0.6506060996533682,0.64989274885655
0.6635895183232974,0.6635679996186182
0.6623165560281742,0.6624686872240526
0.6091172836631646,0.6073349151265672
0.6517481216542473,0.6515294434490048
0.6629162777390409,0.6628203119594012
0.6655838667274685,0.6656947271693687
0.6434047748077394,0.6425338761064731
0.6763879087457327,0.6769928534434884
0.6494689392967175,0.6491601666988471
0.6514916471246812,0.651213494205171
0.6684635898407071,0.6687003121226889
0.6538902644036677,0.6535850869916321
0.6600140252301719,0.6599089761366991
0.6601833842534055,0.6601556031079101
0.6663822544308214,0.6662054232033158
0.6718866960455413,0.6722822782041166
0.6678361952283897,0.6678251103726001
0.6543613909308752,0.6539717985731824
0.6633740335305186,0.6636563980107786
0.6471706466093705,0.646679577382527
0.6707808856729522,0.6709117119094216
0.6625255124126488,0.6624732349237548
0.6663453732777096,0.6663582329714334
0.6455282647157706,0.6445768500870945
0.6662839989728868,0.6665378270471737
0.6680850029501982,0.6684154316797006
0.6567396096896403,0.6564754465985325
0.6624038233875367,0.6627910644283143
0.6288769404904955,0.627620817343352
0.6705074814027279,0.6707060996818028
0.6780209838593172,0.6782245783214003
0.660965432666895,0.660930777396722
0.6581174526622988,0.6579621849649104
0.6570914480562873,0.6570698484803545
0.6524261925672201,0.6521355503531321
0.6516058728345734,0.6513365798912439
0.6409270590303586,0.6407100872175628
0.6563119994766935,0.6561600018848298
0.6581978352821392,0.6579937485636556
0.6590604234848494,0.6587973552723375
0.6576033717174147,0.6576676853826411
0.6596385487139136,0.6594516903619833
0.6660696189985699,0.6661316631173325
0.6642410113430088,0.6643163379397133
0.6535401146674134,0.6532477774645004
0.6490262653607201,0.6487529796171745
0.6605416578840421,0.6604261021994617
0.6518181448752363,0.6515117018598628
0.660346344396405,0.6603402605293263
0.6547646622878909,0.6544360915925781
0.6707485917076823,0.6708641525752957
0.6691518274404451,0.6695052789480803
0.6390398727536953,0.6379249394047817
0.6738497871834603,0.673851371865689
0.6468156781105762,0.6463277810015469
0.649039894515071,0.6486223089275844
0.6536754334248509,0.6534086095389021
0.6677431646422941,0.6679039729579259
0.6760291543524743,0.6764657270973178
0.663107680760355,0.6631999773332853
0.643540136148061,0.6429571830996149
0.6505374506633893,0.6501144472279066
0.6610044327770128,0.6608745621646952
0.671702018396986,0.6720217929139441
0.6562329681683383,0.6561991439637711
0.6574047726906612,0.657039775354863
0.6592172201918549,0.6589494679787683
0.6528278629607536,0.6525034363223521
0.6591750000498883,0.6590335699872506
0.6405454468421558,0.6394692076529377
0.6598400466752378,0.6599706957692943
0.6642957588519649,0.6642439290746185
0.661692261271653,0.6619258092003127
0.6632425686213108,0.6628908380738683
0.664595685228445,0.6646118979058552
0.6585473942002182,0.6585047908058167
0.6527297880607378,0.6524151323393625
0.6716019943559564,0.6718543917191753
0.6664250982807124,0.6665320578129712
0.6490683548649195,0.6488027796532723
0.6710912105227957,0.6710490105794493
0.6716156190512315,0.671836047612345
0.6628949335472498,0.6629928548644781
0.66448383205811,0.6644506464295166
0.6636856582673261,0.663698463947221
0.6647428988383103,0.6648019457907477
0.6560909756434379,0.6557206925367792
0.6609640504227827,0.6605122513511577
0.651033499718224,0.6507092177841745
0.6553001782406859,0.6551495223044641
0.6574899342807066,0.657262697837804
0.6543618450348234,0.6542150453360158
0.6725935649624293,0.6729690701328621
0.6534409680167921,0.6534004596380903
0.6523823264496817,0.6519037063733377
0.6587795406883165,0.6584946716744876
0.6518730683213165,0.6513704969237047
0.6640443403765055,0.6640898914104765
0.6619340278312423,0.6619377817318226
0.6567162778092702,0.6564200123485495
0.6630673105813322,0.6629908994430861
0.6663457582626406,0.6665621569282882
0.6243079328313095,0.6230004935300496
0.6422112681233421,0.6413902881683009
0.6547114021197167,0.6543826274626083
0.6656294727413565,0.66572913447566
0.6482133875687462,0.6473056613111061
0.655670360466261,0.655395402024666
0.6628762033930348,0.662897672481221
0.6609518050650643,0.6608877818250427
0.6591957171305779,0.6591799826394497
0.6534601067024798,0.6530730448817248
0.6551392157149312,0.6547350285499334
0.6530452091544012,0.6526678674427655
0.6743489579108382,0.6742532160015318
0.677415425994653,0.6779203541133699
0.640179169557637,0.6392398622552786
0.6639571158550831,0.6639049838337135
0.6660083157659451,0.6661898013819647
0.6514344963414487,0.6508387116426502
0.6228224166965327,0.6215174684251535
0.6617983537325669,0.6617920959160922
0.6492300895960922,0.6484000630561276
0.6519698865671995,0.6516780097244359
0.6508575616340478,0.6503311767567218
0.663389611631655,0.6632481380396973
0.6610260737635243,0.6609690252529026
0.6661183203928407,0.6661470463899721
0.6632015747755104,0.6630425446903517
0.6555360156240433,0.6554641436997991
0.6565379783473725,0.6563076090379885
0.6649766903120409,0.6650719308045919
0.6691651104474234,0.669603713603335
0.6556486809978035,0.6554909889711182
0.6755766214112133,0.6759334462531112
0.6565752536324153,0.6565747574811196
0.6308200764417424,0.6294993334742318
0.6510480627002752,0.650742768679315
0.6597203295318059,0.6597990813117749
0.6307977260867623,0.6296606429966717
0.6614035319222731,0.6616336984104039
0.6596171518673031,0.6595806019935305
0.6595057238051234,0.6593508679075611
0.6599819158105003,0.6597305564750882
0.6734014268983504,0.6734846176094859
0.6569616789863181,0.656968289764943
0.6490398015322962,0.6485985328598627
0.6545074242751363,0.654322231340726
0.6625773530577405,0.6625737153105496
0.669142781802101,0.6695044721286535
0.6533847114452052,0.6528699371003466
0.6311506945804918,0.6302311533506694
0.6676728863599986,0.6676632622121477
0.6550793280294215,0.6547575023188583
0.6687290543685488,0.6689224352484069
0.6735186021904431,0.6740335518019102
0.6576224580931895,0.6574130073642683
0.6577037466823329,0.6578218792756044
0.6647165640368209,0.6646576579421214
0.6555829868477125,0.6553050033696661
0.6488426205853742,0.6483574933861629
0.6702750127087466,0.6701949125167925
0.6388466115146381,0.6378548023617576
0.6566920443488594,0.6565145787096605
0.6605574475558547,0.6604493032194456
0.6364001289222962,0.6353479163613186
0.6667568884096278,0.6668060938876873
0.6403324224311716,0.6396351103652743
0.6643277205869933,0.6639586669181468
0.6571262810580347,0.6571648448024789
0.6680128761956776,0.6680430546209254
0.6739295704373328,0.6744067732760904
0.6286944520848282,0.6271326491025906
0.6624135764323541,0.6627299831003856
0.6126006098366494,0.6110128401077326
0.6475806525306718,0.6471651069670814
0.6526743090245953,0.6526730643729455
0.6499266732206874,0.6490711163017594
0.6755076468449477,0.6759137770948347
0.6579603108110209,0.6578837286170074
0.61720645159972,0.6157372838406451
0.6572895896174823,0.6573193859689813
0.6815796014924187,0.6821813608331615
0.660330071222635,0.6601445255774874
0.6522982103126909,0.6520023776275281
0.6628309019318344,0.6630364900978672
0.6746978378697082,0.6748841193784156
0.6786257938249138,0.6792640642347103
0.6570463058271476,0.656903184569654
0.6693182422017168,0.669574452315854
0.6613555457237943,0.6611103967178544
0.6622900840150926,0.6621167512478388
0.6368703998989227,0.6359024445625314
0.6593871139934909,0.6596209706478446
0.6489956486945954,0.6487043098271379
0.6278671550987353,0.6266589998587309
0.6696544958109489,0.6697086506407877
0.674466328816374,0.6747993155204568
0.6643265526388412,0.664288375574424
0.6560954057636149,0.6558802956043018
0.6535598407697202,0.6534401779647818
0.658909864552539,0.6589053017511768
0.6425654855974949,0.6420721582303632
0.6600365270458219,0.6601827885121505
0.6650826515677952,0.6652624126962138
0.6706841285647512,0.6709580696310632
0.6580131318819433,0.657826874674345
0.6672869496565205,0.6672826506012631
0.6713368847276121,0.6717034743733838
0.6491702827514744,0.6486901155548228
0.6713736712861513,0.6717276761061088
0.6648856112458019,0.66490904972643
0.6503679525805025,0.6497853239121629
0.6586160795871064,0.6585251157686698
0.6649848239652382,0.6651823225842148
0.6404842719725506,0.63970514405431
0.6598767249006922,0.6595516834332575
0.6740383082291882,0.6745006563876678
0.640964859702422,0.640164354116135
0.6528401819433324,0.6523848499198832
0.6321673432242547,0.6303091411050825
0.653053664717449,0.6529690576293171
0.6609057095394181,0.6604827360211585
0.6280708583088659,0.626934433473789
0.6607510529616518,0.6606702096482356
0.6595448522709879,0.6594104914060501
0.6545585354842672,0.654402276578457
0.6660225797716594,0.6660896026421016
0.6553408212503129,0.6550048114756569
0.6455462691602643,0.6451090542227154
0.6725903891520668,0.6729197629104541
0.6478620346135625,0.6475739935088074
0.6537592726808894,0.6536921760100921
0.6641199255833279,0.6641708944843356
0.6756612402305331,0.6761626161694317
0.652212315542127,0.6518556434645042
0.6588524078835776,0.6587032945386979
0.654314826536971,0.6542683320602766
0.6343144753226775,0.6336319587690744
0.6624966823802136,0.6624292885479448
0.6731385241479473,0.6734424731938098
0.66948332782434,0.6694606705303006
0.662958371832851,0.6630207544738114
0.646216761147648,0.645624987491391
0.6268803521320236,0.625540607876152
0.6576122709522565,0.657429750116421
0.6680374158701011,0.6682895169027945
0.6631532636170515,0.6627889256629592
0.6557022186166647,0.6558816901313882
0.663493463876802,0.6634783709263663
0.6640285385659876,0.6636295073045002
0.6623286096706785,0.6623379142337602
0.5994148833052749,0.597330507900803
0.6654018628052972,0.6653626666349353
0.6562693843867559,0.6561126748960161
0.6673651576937307,0.6674817481041201
0.6681860418854777,0.668369081860823
0.6547060081747498,0.654216830748915
0.6501410343873282,0.6500608744528164
0.6767224035782906,0.677114612680723
0.6692198702686047,0.669275098257276
0.6733702070775076,0.6737070991586728
0.6655161101102839,0.6656274160544667
0.6518471061623936,0.6512823257966545
0.6759213771895606,0.6763131646954215
0.6560319636453265,0.65577201612103
0.6741738189715673,0.6746141536676147
0.6408915032292458,0.6402110633075783
0.6702848236103216,0.6705326290367277
0.6609014807771357,0.6611660056996389
0.6595711361082427,0.6595155160646623
0.6799005117857536,0.68049554954863
0.662086955735085,0.6621216634165518
0.6680703824143888,0.6683370964978217
0.6594667617446339,0.659531396863156
0.6615793724461733,0.6614667652242954
0.6683794945372347,0.6683960553822161
0.6595269282123444,0.659393628632453
0.6656035522709742,0.6657476389457528
0.6576231815326548,0.6573303014007795
0.6620418178479848,0.6620570348737622
0.6602808600778743,0.6600704979320762
0.6756024757404988,0.6762287923284185
0.6460226224400047,0.6457051539849987
0.659782833131552,0.6596406500060102
0.6528774291358628,0.6525931568183236
0.6710844751462369,0.6714338116034826
0.6491374816313612,0.648754760107424
0.6618695155688429,0.6619987158057463
0.649910771247082,0.6494287811881798
0.6589847462911973,0.6588839715681172
0.6606941211688835,0.660869360964048
0.6744364794818868,0.6749091892361655
0.656948460655275,0.6569362843199861
0.6457433413712863,0.6454379423473621
0.6530889021045808,0.6528094878823825
0.653239595628565,0.6529741609816841
0.6717052233779102,0.6721836010509699
0.6696648715033174,0.6697822407078438
0.6556388178189347,0.6557730614697872
0.6594858889283596,0.659497458992977
0.66430926403989,0.6644588447343384
0.6532458107964029,0.6530110465951007
0.6623402639552237,0.6622374057443032
0.6600489774990488,0.6597844005506157
0.6537498061073845,0.6531907716591667
0.6649529818687637,0.6652218522905393
0.6472980597370985,0.6471491174432915
0.6716951719928175,0.6719272534983797
0.6531977810733186,0.6528011327803862
0.6584011139797111,0.6583526586265734
0.6611592699136027,0.6609580631513228
0.6601437618595486,0.6601084549415204
0.6685182107408154,0.66870175443787
0.6667040974067038,0.6668608326367771
0.6671148112994401,0.667103370100594
0.6499713674805152,0.6495605323966174
0.6698020505581712,0.6698537484304538
0.655724235026572,0.6554056202209837
0.6484739727209123,0.6481531698911562
0.6634982128056124,0.6635155696133368
0.6531158097659545,0.6525564562550373
0.6486590559550952,0.6481830888946913
0.6580207484669001,0.6581671628839673
0.6270510061174324,0.6257793014663562
0.6686962797830404,0.6687722257869368
0.6558235138842672,0.6555744164463266
0.6514161674847481,0.6511939051913398
0.6569368766877742,0.6567477231648498
0.6443309383416806,0.6437936972883914
0.6639950409133281,0.6644407774357188
0.6640440220427634,0.6639855226180407
0.6600567366418182,0.6601403350206169
0.6563202175053865,0.6562186730259612
0.6635329124703722,0.6639390571316759
0.6554961514780662,0.6548260929936802
0.6616880079705787,0.661591506017265
0.6508220470349269,0.6502067580561045
0.6576928930293497,0.6576711842639072
0.6598152821707606,0.6594514845309755
0.6597291678867004,0.6596576333507337
0.6519786246742019,0.651319675526902
0.6269010394825358,0.6256923437152145
0.6414234574404388,0.640808536990754
0.6525943958813492,0.6523086602051333
0.6587736401146342,0.6587837932312768
0.6577205517997718,0.6576603597381911
0.6424326322492364,0.6418912079831731
0.6768761185514609,0.6769010206439403
0.6722365748191976,0.6726437588083309
0.6712966918387381,0.6712835931977473
0.6640148484762656,0.6637748094500041
0.6499964051846729,0.6494583824911415
0.6683818556912564,0.6685344429971716
0.6615384863033547,0.6613471363787244
0.6608619241522165,0.6606948887639525
0.6610882093053874,0.6609281683390524
0.6587535349974569,0.6583544765988593
0.6556321335408,0.6548220739153132
0.6286820199866268,0.6272425161809364
0.6618082378726025,0.6617106887421027
0.6581725246803983,0.6580746676451233
0.6647821304458174,0.6648247204955093
0.6473308834881082,0.6471077872815276
0.654417257626466,0.6541104885821184
0.6646559401532555,0.6646739494148726
0.6507811271919489,0.6505115175581383
0.6594743745641245,0.6593254520683463
0.6646220277305205,0.6646466802558043
0.6604201451040947,0.6598742542778397
0.6589244797904065,0.6589704944071946
0.6573185801147143,0.6570450387332889
0.6614242348428163,0.6611591074163301
0.6499589330158128,0.6495792418814351
0.6606501096340525,0.660794766163157
0.6548460632617714,0.6544980296757651
0.67391736716513,0.6742585014051746
0.6554653503762591,0.6552692423071977
0.662065070921554,0.6620103424359564
0.6579118367073918,0.657488016955133
0.6620078231847767,0.6619102499069247
0.6631857969945787,0.6632273871366222
0.6656526694626657,0.6655887573964345
0.6644032585485417,0.6642629371355864
0.6427400847724979,0.6420732207490356
0.6569578226095737,0.6567815714028578
0.6665985138028855,0.666690632813276
0.6590707832539526,0.6590683306506042
0.6519864122696901,0.651613387101551
0.6588704030080609,0.6587151255870574
0.6565229493497735,0.6564153533978581
0.6762677351512698,0.6764519969815215
0.6569464896128794,0.6568069025233411
0.6610352251649272,0.6610357141190798
0.6495457580927562,0.6492028690207015
0.6371169551989452,0.6360649803415999
0.6595965816986307,0.6595439415565584
0.6450773428036917,0.6442311055688366
0.6590673814976491,0.6589907388631392
0.6638559319322128,0.6639317006118153
0.6612273644451084,0.6612572099346554
0.6616989096839803,0.6617336999906709
0.6533103947582979,0.6528451767261668
0.665110731195524,0.6652372888547347
0.6647819656974399,0.6647950183111214
0.6717838901242861,0.6716345714198795
0.6293535642590392,0.6279663149335879
0.6515129157965087,0.6512233997212455
0.66686258825878,0.6667885204005014
0.6737366298573975,0.6740746477632369
0.6614232573164006,0.6611627035010778
0.6587391110567594,0.6586179120335454
0.6581799980748151,0.6580967351460235
0.6681996714368268,0.6680843310490345
0.6610851165538231,0.6608576870817722
0.6712746403809585,0.6714187080367529
0.664401913842884,0.6645816059699082
0.6669902722903878,0.6673721315110988
0.6759395153669012,0.6764204323483479
0.6651606181919514,0.6651808819065852
0.6650993220995192,0.6651535861232063
0.6544523053941076,0.6543346897886981
0.6632128594371702,0.6633846051024188
0.6631904121251773,0.6630344836030673
0.6599376549941813,0.6600533825812964
0.6511670272751132,0.6507738861693003
0.6701137800859797,0.6702914109789286
0.6717112996567784,0.6719681186177613
0.6602690121373973,0.660313259816069
0.6539364364250712,0.6536608879537567
0.6640160728079065,0.6641337353644393
0.6700825373595356,0.670359695154889
0.6573460178267047,0.6572334477208107
0.6706570909779783,0.6708958192329019
0.6605973797376301,0.6604530205051558
0.6613308846299643,0.6610868942946252
0.6533943116489609,0.6530653857226181
0.6715189908939719,0.6717459536705584
0.6658178651411619,0.6659487642895514
0.662108261998039,0.6621468204292259
0.6416410104174204,0.6411849320892505
0.6521168467558651,0.6516924057519868
0.6660742218075587,0.6660342990102995
0.6445757815614357,0.6437566049026473
0.6452294080973702,0.6447658689888295
0.6646174609310485,0.6648033867028118
0.6629107114533405,0.6631377258076596
0.6645095248256139,0.664601904330051
0.6492893096366616,0.6487138289697794
0.6641668000407341,0.6641164370389645
0.6534176832347621,0.6531090320542211
0.6688486531916521,0.668881347982596
0.6518379453876799,0.651667840365638
0.6355912361100327,0.6346373898355496
0.6632659006640196,0.6631212423206663
0.6352516653585389,0.6342837351978573
0.662798299710939,0.6627853048060893
0.6602877531648503,0.6599932358926817
0.6604919070723763,0.6604063311140543
0.6617027338920687,0.6617330430409938
0.6644347940065254,0.6644243115855725
0.6688303754079626,0.6688863694370054
0.6633944149727748,0.6633706160692927
0.6655592277620157,0.6659106400364136
0.6517766268606845,0.6514123624181678
0.6657977143606668,0.6654988108478705
0.6544926212266036,0.6542537785312292
0.6751057159472699,0.6755137991560651
0.6655489411153177,0.6657333528149526
0.660091724380855,0.6599415933840906
0.6654217060465548,0.6653381277374731
0.6622712323715017,0.6623587563584168
0.6562479191564836,0.6559806869308421
0.6628499713859451,0.6628980260266057
0.6561356419242709,0.6558392366102904
0.6549220343757716,0.654810946408216
0.6336353554005537,0.6324288652749827
0.6743267522540098,0.674512873206891
0.6635454495887889,0.663678778512041
0.6538983773008356,0.6533815890424101
0.6636809145119958,0.6635668972594817
0.6681164924816355,0.6682958719564005
0.6684927392694945,0.6683820537763949
0.664526007083875,0.6642541801432282
0.6640218418050926,0.6641475782779045
0.6543629996633704,0.6542198486347279
0.6765965388940058,0.6773547713723668
0.6278644362927464,0.6265426072770895
0.6609334751598805,0.6606466188549688
0.6708725837211356,0.6712883114004804
0.6455191105601866,0.6449298337122262
0.6515755994475375,0.650662109694875
0.6408028283397897,0.6398169829640159
0.6673913906502834,0.6674431403028032
0.6646317258577142,0.6644175211860386
0.6551442375915674,0.6547364472681274
0.6505093673790532,0.6500552610490384
0.6625168449148269,0.662488037831256
0.6760792197887203,0.6763837504365786
0.6642602580985265,0.6644706057967112
0.6634133640082296,0.6632825614836378
0.6675827799867972,0.6677463293650799
0.664097862344514,0.6640233133514863
0.6687606841117202,0.6690584451674282
0.6460135500260169,0.64522483359592
0.6375216993811175,0.6368309633212472
0.6417516962636576,0.6409504988454487
0.6416012849800099,0.6411042608909208
0.6548635865461614,0.6548476653769196
0.6764077836087382,0.6767536208457164
0.667388182799295,0.6675962674065082
0.6686222985433071,0.668636357133218
0.6616969975479953,0.6619206667087759
0.6557785865370178,0.6554646539468227
0.6611495214172949,0.6609463209289193
0.6626362792779205,0.6626597390835793
0.6677638867697756,0.6680037368660492
0.6739187956078072,0.6742385059158917
0.6671699201728014,0.6674860162838181
0.6629726483845245,0.6631250134806068
0.6664236029905933,0.6667943304435477
0.6681692383281901,0.6684896663279679
0.6516192889888238,0.6511687443166718
0.655958773234505,0.6556355395620067
0.6563181809109709,0.6560582774156112
0.6695852357438752,0.6696176328457799
0.6633666311507771,0.6633866716352941
0.6597733605640818,0.6591329235976529
0.6750783873869124,0.6754566998837319
0.6305539329359938,0.6294439855888561
0.6575518330975609,0.6573671193094185
0.6673274474692603,0.6676106580790293
0.6695258803116468,0.6697909052714004
0.6732144067927944,0.6734504442564024
0.6725099145216205,0.6729369828013736
0.6625455348552713,0.6624339835499363
0.643081166677461,0.6426700115027035
0.6592645623570885,0.6592166331661626
0.6589842373186636,0.6587859025986864
0.6666270105087908,0.6667207723352145
0.6815972154391068,0.682188686580413
0.660712869183037,0.6607274539157281
0.6588594845890107,0.6588969816400582
0.6713987482721379,0.6716728372244871
0.6589380036615066,0.6587372958599675
0.6544538932458104,0.6543480766888734
0.6525661095167299,0.6520395024820133
0.6595516946976645,0.6595180135412059
0.6434116758406709,0.6428869610134929
0.6555426211054691,0.6553401525420974
0.66518659571977,0.6649866041067861
0.6537872514288748,0.6534107971445569
0.6697997699727549,0.6700627970433384
0.6653968455281243,0.66554338275946
0.6674898204934233,0.667593764621381
0.6641446881254958,0.66414125585283
0.651968808857009,0.6516117896896119
0.6566004084840562,0.6567301760210464
0.6591630284923912,0.6590610103349237
0.656542721145863,0.6561812048994469
0.6725757359772518,0.6725895315643373
0.6755942008172202,0.6761370793161036
0.6556447576115232,0.6554017171540177
0.6675685203106722,0.6677461120951801
0.6556984993560129,0.6556121932060339
0.6608574789661765,0.6610007280552461
0.6636456001723047,0.6636327794925421
0.6549474947758281,0.6546057796000312
0.6474409922208482,0.6472102470077599
0.6623163287318273,0.6621183218439161
0.643779244181953,0.6429854167830468
0.6600051824872468,0.659960666528048
0.6504895660455436,0.6501364948738768
0.6256085628238545,0.6241148259541736
0.6737397839480563,0.6739560371056421
0.6499298382476724,0.6498070201786181
0.659625575505668,0.6596390213970912
0.6444146527495428,0.6440985098800622
0.6694477961254353,0.6694227036280178
0.6714670741212581,0.6716467368263356
0.668046623753296,0.6682856668716897
0.6206542677648194,0.6192513222004964
0.6451027471866734,0.6440601505955855
0.62454472974387,0.6233330789599271
0.6656023147651441,0.6656531523089892
0.6426638697521393,0.6420845527323522
0.6633864773617238,0.6634313935102323
0.6657165973269829,0.6656442401967307
0.6492697722126044,0.6487443161720243
0.6493433831948441,0.6489833190491258
0.6562171717073678,0.6558587078521498
0.6554246813386024,0.6553697974678789
0.664565985483155,0.6645054179554151
0.6669490130855398,0.6671366931109726
0.644619549383594,0.6443494593083915
0.6166723966716722,0.6149606905839512
0.6595053580730882,0.6595943071545419
0.6651970704363357,0.6655878174642883
0.663830499367877,0.6637704142436238
0.653174618384412,0.6528794250330463
0.6646037823447546,0.6646977538299608
0.6527227103187112,0.6524817057739518
0.6565293781860901,0.6564334010617618
0.6507440006373049,0.6504750037439231
0.6681524092475533,0.6680522564230275
0.6661977819736612,0.6663100763464718
0.6276832264304633,0.6264429581345208
0.6563378505388959,0.6562367194386233
0.6582317362077309,0.6580113794271718
0.6517828631873027,0.6514355272581313
0.6676307574216584,0.6679982845629097
0.6270042627429793,0.6252483744149406
0.6671215912112032,0.6669395633983736
0.6584079384197283,0.658031288009031
0.6578901845630982,0.6576607688639398
0.6660491778519484,0.6657898027543147
0.6484430909831413,0.6480540404651359
0.6695182703618122,0.6700524044766645
0.6543045968476552,0.6542549320829116
0.6693112073533005,0.6693758293893102
0.6624829111984348,0.6624938787426353
0.6601138245853093,0.6602221668291199
0.6569622659176843,0.6566652810969329
0.663921514543748,0.6640370540896843
0.6443880957333484,0.6437865221122232
0.6426792845288204,0.6418892419560572
0.6593486984201743,0.6593833368632719
0.6662856397636744,0.6663147154408298
0.6579961817610694,0.6578219998080523
0.6536175391445789,0.6530533697262445
0.6640536122371762,0.6642081958011132
0.6632965618579485,0.6632360555532923
0.6596918307708776,0.6595765009083203
0.6638530659207618,0.6639648973446043
0.6556966942479684,0.655469799683623
0.6591848203263981,0.6589291338366654
0.6719370525647484,0.6724135718252237
0.6666631414773327,0.666646224255452
0.6612892123276605,0.6612908984625451
0.6574662765963045,0.6574370184499324
0.6449804825324351,0.644387369013193
0.664460958287215,0.6643644246014345
0.6561094408433945,0.6556644213382239
0.6196359006534656,0.6184519971710423
0.6659957230958039,0.6662405543333901
0.6598541637730232,0.6598385798679205
0.6552704558984321,0.6551603461326098
0.6575485424540719,0.6571953587097858
0.675937260823738,0.676368046446411
0.6561116615919222,0.6555820019658599
0.6767137624598969,0.6774943324971783
0.6595312656137933,0.6593050292968514
0.6582622967122391,0.6579264718869005
0.6507541802373467,0.6503831555417632
0.6664107303752875,0.6664878310551369
0.6606811596083985,0.660263733369373
0.6685774263020126,0.6686210562614745
0.6618583424969926,0.6620642037772169
0.6531327972507268,0.6528300515138474
0.6499827656040464,0.6495095099748169
0.6762267765177141,0.6766530282564581
0.6559291843063056,0.6555613498804225
0.6620189858157912,0.6620840460833862
0.6309481789977904,0.629913716649393
0.6661295178090452,0.6661034414351403
0.6552375264800859,0.6550758489194104
0.6571707277962218,0.6570870364491221
0.6743407259125556,0.6745948250673844
0.65452834456341,0.6541580409841721
0.6574683066752566,0.6574312260855748
0.6627185238470351,0.6625058247373166
0.6770120550475108,0.677600302488442
0.6730644785216946,0.6732788741971815
0.6717197803330128,0.6718728946761294
0.6631147187768894,0.6631195647084375
0.6617019064696665,0.661577615809512
0.6728489284416967,0.673170409604889
0.6674719690120416,0.6675471409678289
0.663352820161031,0.6634693830859837
0.6535642361197815,0.6534987501724268
0.6565873295233391,0.6567252587389282
0.6588074921727717,0.6586446801609338
0.6592951022274836,0.6591526368850291
0.6699712503581177,0.6702659604760849
0.6688647116078578,0.6688905126983042
0.6405164947487741,0.6398722098987955
0.659950596985608,0.6597879889795646
0.6682720597668027,0.6683519674993262
0.6459737898909584,0.64507469770533
0.6495810976750017,0.6491428764155502
0.6615944900181137,0.6616134175566374
0.6288418521950995,0.6275159848790006
0.6407520996909457,0.639779114912814
0.6056841222650781,0.6034367404727636
0.6722980119657888,0.6725659819676499
0.6662816060507901,0.6661656034085778
0.6661380895234448,0.6661542675429128
0.6659536793861394,0.666292152624936
0.658749305122346,0.6586407150000304
0.6170603415538112,0.614985568274867
0.6538943789335806,0.6535389322177808
0.6769913279356481,0.6773342484147767
0.642942509818295,0.642225632030188
0.6401125903103922,0.6395094634852829
0.6666476620803393,0.6671570655084896
0.6551636536368486,0.6551149968379868
0.6428233145249673,0.6418029499912153
0.6439913391268102,0.6436104789317783
0.66881740980747,0.6687736613760946
0.6381149416225032,0.6373076406490497
0.6626048500977708,0.6625086027717108
0.6552352196661495,0.6551186255064112
0.6549147826735365,0.6548039652685678
0.6688821092616712,0.6688455700764648
0.6678746379586993,0.6679671010439321
0.6629426816360907,0.6629435867999719
0.6553277464325762,0.6552929166209667
0.6737476635933156,0.6741327911642946
0.6582513213147604,0.6580320533214266
0.6482912455387317,0.6476614712643478
0.664688256704889,0.6647061331295813
0.6658903756388662,0.6659766466250154
0.6708372036888565,0.670856823931218
0.6760548380507918,0.6765352030703091
0.6689369400919134,0.6691010047602892
0.6341454488076517,0.6331681739835533
0.6692196193061243,0.6693293391664925
0.6522127367637242,0.651806363970585
0.6513040913055239,0.6510777649432348
0.6755094853082821,0.6762122516599991
0.6333408386410143,0.6323561426137404
0.6494002778655508,0.6490480533663117
0.6297914780217825,0.6285619080755149
0.6386370652882938,0.6377422993086707
0.6574803819017402,0.6572966798562292
0.6547658710488915,0.6543533462632933
0.6531942657226646,0.6529407300595725
0.6636989460987623,0.6634633800862749
0.6478946257766808,0.6473847288081196
0.6330071772261272,0.632012129180836
0.6571619377794704,0.6570354421914282
0.6565211011523906,0.6564623314485188
0.6387090843911167,0.6378477188806317
0.6727081846137233,0.6729653449810643
0.6600463191623285,0.6600144579489814
0.6687168750627036,0.6689274812590531
0.6656310952310571,0.6658410551570998
0.6651563913454988,0.665110705183401
0.6594049638872641,0.6594325767499494
0.6601976094101816,0.6601352516181808
0.6458860020975165,0.6451789881799876
0.6439210690581539,0.6432374156245312
0.6667030046665648,0.667055809456564
0.6719609683028718,0.6720682883824179
0.6465109501028237,0.6458223082133496
0.6630282479526114,0.6628866185575417
0.672258396241752,0.6727346272493515
0.6715187224419845,0.6715186364128729
0.6568485072472166,0.6566862894024257
0.6665893911202004,0.6665710463577506
0.6573068920081934,0.6570660458060555
0.6754240016815853,0.6759221289924487
0.6463940007016202,0.6460909612113789
0.6546254234605144,0.6545231069267545
0.6488196162460675,0.6484864806352708
0.650414064534223,0.6499303241003234
0.6758554916595776,0.6763124722193488
0.6619240188931168,0.6620226833203949
0.657411996719375,0.6571653526899959
0.6549655702618569,0.6547079238149949
0.6671118565411714,0.6672066610225361
0.6521900651253674,0.6516540307079364
0.6690246620126352,0.6691191355633632
0.6655248238192226,0.6656119432025388
0.6615537545374535,0.6616790539877029
0.671917330274966,0.6724609018373235
0.6659787359602424,0.6659246001452535
0.6146541212581053,0.6129388061511931
0.656050484226655,0.6558440085500689
0.6381563479190402,0.6373591484246588
0.6741658076337472,0.6745227620187102
0.665203492810352,0.6653220616880643
0.6518449865056537,0.651288784660516
0.667740665040951,0.6678244299644723
0.6673979235969753,0.6674992626914087
0.6367635062795858,0.6357633597564685
0.6561125921535496,0.6559262227734214
0.6578844360483171,0.6577584435499721
0.6644589055891141,0.6646423963813559
0.6650822741643256,0.6650555876024258
0.6642002951813154,0.6640317417737023
0.6567919461832025,0.6566741726907676
0.6676695852051785,0.6678489854729129
0.6733723768229641,0.6737035222790597
0.6515522684947945,0.6513381528940083
0.6651395860933421,0.66520667288636
0.6568001299142753,0.6566832221393258
0.6554594962448126,0.655165191668135
0.6678738527880053,0.6679026506687915
0.6557176265281238,0.6557143338461604
0.6359510765212981,0.6348687565769218
0.6667640636670809,0.6666976683759509
0.6558299879729605,0.6555424463775005
0.663479553221236,0.663217857160908
0.6491779686673153,0.6482174403744856
0.6523573293428738,0.6521189034491996
0.6350217330375463,0.6339811015858545
0.6585782334629084,0.6586015413426733
0.6525683998817273,0.6522824137532786
0.6017459249062357,0.600136651027961
0.6501698002014182,0.6499537560245956
0.6656372534942228,0.6656917649205091
0.6523385248232837,0.651941907219016
0.6428177080101622,0.6421354898531553
0.6652964489803208,0.6653762106791382
0.6691458829517657,0.6695556431243143
0.6643721602485164,0.664300186635402
0.6605873301089719,0.6604775732213377
0.6616042179625564,0.6614955378935262
0.6617702643495637,0.6618827445913719
0.6595829329535181,0.6594748076535918
0.6407218176816721,0.6402651713171763
0.6529463488655707,0.6525954242850442
0.6675997869707875,0.667354230860614
0.6466008981913938,0.6461104434064586
0.6589349047512784,0.6587241940911936
0.6600931071749461,0.6597753411790064
0.6694181404831658,0.6693995480429298
0.6514834220013992,0.6508527428358584
0.6601935738532748,0.6600570737741621
0.6711564005766449,0.6717183534726083
0.6340023326400228,0.6332303622434635
0.6650704737598093,0.6648430927228186
0.6488765624936741,0.6486231821315741
0.6533648258350728,0.6530023317088958
0.662165079669133,0.6622367894565507
0.6784860859407053,0.6790405896055012
0.6589134923378439,0.6589117798877273
0.6597318882765614,0.6597530667260013
0.6556250607466434,0.6552242674323827
0.6462695066271855,0.6459044283369548
0.6737708067941823,0.6741732176977138
0.6520658311066968,0.651618041013685
0.6655553800088605,0.6658257069847915
0.6760795699186579,0.6766129776867482
0.6643744688056519,0.6645424812277627
0.6635195528392511,0.6636061293582883
0.6535702662275626,0.6533089415730323
0.6646722970846702,0.6646566655417862
0.6693640341101649,0.6693428597305817
0.6602987361712241,0.6599835185927182
0.6598436828255885,0.6597706625614885
0.6490092726538095,0.648351476201048
0.6582893594285422,0.6581391160058732
0.6596042466255216,0.6594916855611541
0.6564556156077324,0.6563417151106721
0.6794510775158018,0.6800902211593949
0.6508163062539873,0.6505069529781381
0.6504704242545538,0.6504711267433734
0.6698683712041045,0.6702505899774197
0.6651688042815005,0.6651945221589444
0.644746494639317,0.6441505408446749
0.6595660920712441,0.6595353266075965
0.6532470572405547,0.652922007944357
0.666322302147368,0.6665963791329226
0.6664495742302653,0.6664838096680485
0.6647780738398802,0.6646910552193814
0.6572640057960359,0.6569297906367566
0.6217149708495239,0.6204862411744414
0.659024633346727,0.6589784112319897
0.6673649625593373,0.6675423118237558
0.6682879148280976,0.6683291856858499
0.6622894277451088,0.6624101545681995
0.6686532423192502,0.6687755518341484
0.6727431265817772,0.6729351932360512
0.6648759124445652,0.6650338028810148
0.6617804655146858,0.6616672502686739
0.6742784027306246,0.6745461491664233
0.6625219368924623,0.6623995558491682
0.6586794522761874,0.6586665020415385
0.6641936279143921,0.6641728005651139
0.6712074636592608,0.6713432757842139
0.6570205169364175,0.65702083510118
0.6253423302061291,0.6235889157747886
0.6552864014573366,0.6548257419021642
0.6670290264806072,0.6670182840140376
0.6651180946928361,0.6652894755545271
0.6576258390665319,0.6577434798584509
0.6477995497584244,0.647462209459212
0.6411552795374251,0.640159997873206
0.6654042225621956,0.6653715579119328
0.6643408131542927,0.6643039062094032
0.6581346053015171,0.6578696665603045
0.6652655691829018,0.6653781237799634
0.6682287467753616,0.6685395265587163
0.6654002530923165,0.665602686323904
0.6544812708188427,0.6543545914738651
0.6457927411054678,0.6453924964384681
0.6555032882514757,0.6553715407847865
0.6582952904426578,0.6579629141994825
0.66419194739193,0.6641364123403695
0.6620069616012708,0.6620675472433067
0.6667799474428131,0.6670478293881417
0.64391216691012,0.6433828628407655
0.6523211439067783,0.6514278102981323
0.6701852832166153,0.6701567470810624
0.6678178184123387,0.6676636313688238
0.6571619758927156,0.6571384593145213
0.6563155502467622,0.6562530092149849
0.65241478084444,0.6520543269042517
0.6667413000321737,0.6667714253904518
0.6598071451917112,0.6597036447528376
0.6722201037585265,0.6724898205497278
0.6472515759400689,0.6468128163789156
0.6329889322675126,0.6318370330675915
0.6744429931069499,0.6747229626687012
0.6541506325007159,0.6539001068003386
0.6585128309561018,0.6584984208618904
0.6659540305015282,0.6659101369124869
0.6681102522303524,0.6682007131245874
0.6591445607013782,0.6589860136879563
0.6400353184629567,0.6393060766830558
0.6602988881053056,0.6604213729114679
0.6418553871440151,0.6408964482612349
0.6796759270683143,0.6799604924855331
0.6302597743043685,0.629252815925803
0.6564780342022122,0.6563206035395406
0.6769283507910712,0.6775001568242247
0.6554108310832826,0.6552298956575687
0.665418938983537,0.665501343590791
0.6761891190529074,0.6764029177613913
0.6286160159295244,0.6271337151922367
0.6458130639026004,0.6454757147204009
0.6496681536689464,0.6488983938424616
0.6726303940067404,0.6731894975193804
0.6531951162793961,0.6529494358301877
0.6440209882665204,0.6431317826352547
0.6726872171163539,0.6731385090653552
0.6552135534548806,0.6550821837330901
0.6681844669805082,0.6681453906646431
0.6539504335300294,0.6538395188753345
0.651195185180993,0.6507778335068704
0.6542422473932448,0.6540335751718799
0.6557486693118898,0.6556030922084356
0.6623333660887971,0.6623565258078421
0.6574317196523916,0.6571817430494438
0.6547202920176648,0.6543657640813443
0.6573512315550976,0.6573178531441471
0.6621921164558017,0.6623612206615676
0.6594095027612681,0.6589547885302998
0.6652667948140876,0.6650959237507108
0.6705515835209446,0.6710401480909425
0.6544127182466719,0.6541441419228374
0.6544448700446159,0.6540714964157228
0.6738345342519865,0.6742304605900129
0.6584968168853542,0.6582168481363218
0.6765650056054908,0.6769041309362929
0.6591271533906868,0.6589517504745335
0.6512311563529964,0.650555574077063
0.6463567014528651,0.6458904222910806
0.6535741638238911,0.6533922616791861
0.657183869641661,0.6569794850763975
0.6664720252570657,0.6665134892532376
0.665615232500592,0.6657446780024205
0.6609087538234175,0.6607721371212725
0.6491455919917067,0.649230838280668
0.6484535208431091,0.6481235149668665
0.6602091773678289,0.6601185365316531
0.6794451411233671,0.6798568233013698
0.667505874611295,0.6676108782872255
0.6601540110902873,0.6601184308540601
0.6661007968353632,0.6663707367914212
0.659823290234873,0.6592537672228459
0.6730025286812993,0.6733373499204123
0.6659852166287707,0.6659273901407022
0.6637683924645982,0.6637541121006016
0.6264395545832029,0.6250679624798219
0.6533952372311553,0.6529681681611629
0.65573179156585,0.6554848460168268
0.6440019537300619,0.643472063794258
0.6444166835238465,0.6441113082427149
0.6659214067408359,0.6659310134543412
0.656562063168941,0.6562039776158552
0.6507691358311345,0.6503540829873061
0.6615306875198703,0.6614532409141881
0.6374190881932269,0.6365973353312733
0.6596098786284903,0.6596387328961004
0.6522571123729202,0.6517846136071124
0.6658170783100438,0.6657767516762054
0.6521671460665223,0.651861129090047
0.6603619778104409,0.6602829523627087
0.6511848681932757,0.6508959078731203
0.6652041273215945,0.6655991530204487
0.6479540488523154,0.6475980170411944
0.6549572401868118,0.654670400512612
0.6568795822563531,0.6565217200448163
0.6389361465286397,0.6378397845055017
0.6552656169331615,0.654740249105472
0.6595324648771652,0.6590975079680154
0.6616988280540552,0.6616295463889756
0.6503391631655544,0.6499162445168739
0.6579863050858262,0.6576518534743063
0.655777672615213,0.6555490308573632
0.6311104416163806,0.6300523644640674
0.6552719217227847,0.6551029184323695
0.654508644102815,0.6542084423706418
0.6623371305359668,0.6624372736927309
0.6573154435209552,0.6570993745108097
0.6456374013777131,0.6452428508339186
0.6643504366141749,0.6644263664621881
0.6535286856000722,0.6533475624182442
0.6574473260954574,0.6572474134129709
0.6558580679591676,0.6555887102671976
0.6687600022798061,0.6688871380065166
0.6577105755550394,0.6576238240462619
0.6389043058377102,0.637903455051936
0.6787267812884465,0.6793837738979237
0.6700415134804731,0.6704189784341836
0.6655301667738684,0.6655983705275679
0.6651154259265915,0.6650762582092027
0.6804148871564162,0.6811900805211143
0.6573665822510627,0.6569632588873443
0.6649701691557726,0.6652583289013289
0.6315893985051293,0.6303809039165771
0.625465103220412,0.6242841619595514
0.6596853114166106,0.6597313897932775
0.659700400724271,0.6597993229807391
0.6499189912874483,0.649494743635092
0.6636782213141639,0.6635699094099214
0.6723644455120424,0.6724421588257123
0.6569910271805209,0.6569488470614584
0.6748419912733616,0.6755467821087682
0.6525380374067393,0.6522642647081152
0.588310862391682,0.5856505902785542
0.663783790269103,0.6639443181716014
0.6534605637496809,0.6530108424869236
0.6568659927810451,0.6564899417287582
0.6416007281317647,0.6408174103258969
0.6738616194879408,0.6740500997365719
0.6331186895222668,0.6322365478094107
0.6686290212025195,0.6686872147512872
0.6703321514390118,0.6709666231120701
0.6522285393103273,0.6517894644403719
0.6627710215003754,0.662951580633601
0.6750077219819218,0.6753554038141178
0.6645254655763982,0.6646566656000992
0.6620635523123133,0.6622234389691118
0.6467650797310753,0.6462119631196704
0.6806229146886021,0.681153582463292
0.6613759785255062,0.66133725069214
0.6558865881071647,0.6556941362445999
0.6398923996923951,0.6394321208679055
0.6717140344039283,0.671832504559785
0.6374484054777445,0.6364975558960922
0.6701402259672123,0.6703113051133709
0.6719969232234351,0.6719799178328714
0.6623582446941334,0.6623105025518206
0.6576795613666638,0.6575363152524312
0.6471422000332547,0.6466699605916859
0.6670574976182038,0.6671316023286539
0.6279074297158397,0.6268742292943965
0.6673062236547092,0.667409448424948
0.6737700298796212,0.6740902770687474
0.6675543992426223,0.6676033636121772
0.662047689212454,0.6619087136792352
0.6724866219687629,0.6727609828367822
0.6679282895243703,0.6681135584083844
0.6624924193052265,0.6623838871275793
0.6587187159520449,0.6586356777994893
0.6508354448231412,0.6503149653729121
0.6695427741825754,0.6695915108404188
0.6750019257042477,0.6754895763645381
0.6673431652512364,0.6676404628136408
0.6536665313984878,0.6535940672316671
0.6543315793442145,0.6540387271909515
0.6628249397569379,0.6628444823469779
0.6548949445760988,0.6542404886169582
0.6643152376511041,0.6643971407729071
0.657961656463314,0.657833621708824
0.6581443208719151,0.6580620809526987
0.6627327183530054,0.6628411496834181
0.6667795029804067,0.6669370199696862
0.6676881156166585,0.6679915062627664
0.6605337324672784,0.6604818846107756
0.6536537166346306,0.6531854221425542
0.6505444749581497,0.6504775870792298
0.6599017412035851,0.6600553444720829
0.6632454124287746,0.6632868020307394
0.6600978570845121,0.6601431365467286
0.6684633830987521,0.6687158534918354
0.661459605495287,0.661418933478236
0.6699766112884019,0.6702752764365527
0.6566460803435166,0.6565031696696583
0.6564371784602985,0.6562148411359561
0.6538395959852353,0.6533852479904091
0.6544836526694505,0.6543567873126583
0.6604259148262143,0.6605974860634143
0.665509220884777,0.6654817777913506
0.6624250239405295,0.6624081713622925
0.6539554898964709,0.6536397930185924
0.673258636224267,0.6736030127014967
0.6608074700167181,0.6607888921192646
0.6482560373606205,0.647713382841042
0.6763141530175901,0.6765892536797842
0.6662653667402382,0.6663372391760043
0.6699110407687814,0.6701491550722671
0.6544109228208382,0.6542066883988689
0.6665628497493035,0.666466800954154
0.6731927975319922,0.6732263242531003
0.656646797398101,0.6564310034198093
0.662890685298301,0.6629375196375642
0.6596911075014218,0.6595041829063555
0.6598771484146126,0.6596862001182573
0.6576123221814374,0.6575701050993108
0.6443758960759937,0.6438852870052583
0.6626650426461067,0.6624538167647808
0.6561246780330827,0.6559175003313135
0.6548062246068399,0.6544985954167373
0.6706769173996787,0.6711342360822583
0.674038008560014,0.6743099523947479
0.6560671603443666,0.6561328215554961
0.665936235535279,0.6657210303215642
0.6716287645842323,0.6720647571714613
0.6648924642333371,0.6648539363037844
0.6606541471830645,0.6605941088516172
0.6412710114306295,0.6408948095295106
0.6497146481034176,0.6494732554255969
0.6703091115436899,0.6704136307985517
0.6641781161018655,0.6645348390272575
0.6632077149004656,0.6633370993785501
0.6621236817268688,0.6621900049186602
0.6606418571505989,0.6605625467304295
0.655866394560887,0.655544049056892
0.643731022688913,0.6428378602428048
0.6656464678992309,0.6657572686927764
0.6648184492345374,0.6646177418933109
0.6721274261273992,0.6722704354843325
0.648750571840861,0.6483617587783215
0.6688623571863768,0.6688904475946302
0.6728845935957798,0.6731050962885969
0.6621603128125793,0.6619507578856054
0.6587697815278135,0.6586528619813821
0.6318722496240962,0.6307417493134299
0.6701411374693991,0.6701575083348514
0.653340419825795,0.6530005596779183
0.6643015190588246,0.6643720170696384
0.6442783356918131,0.6435908812398181
0.6449824167444917,0.6444448454924222
0.6565552429681734,0.6561259926297491
0.6627577628950266,0.6627822030214419
0.6600389010646878,0.6601994718645364
0.6598272188648993,0.6599182659576315
0.6569178168725731,0.6569512379070377
0.6759225407529567,0.6762967617063371
0.6636627255235182,0.6636911091547473
0.677261769936127,0.6775241297166887
0.6703057603752369,0.6705337505938038
0.6643572637150542,0.6643355741564249
0.670908582696723,0.6710937337512902
0.6557455912812096,0.655309286645018
0.6468318810136013,0.6465054553470816
0.6582664506868128,0.6580408544860673
0.6638148895153615,0.6640088998970741
0.6620447044040967,0.6620363506327371
0.6494430997273436,0.6491444755666459
0.6562593889439742,0.6559708471135627
0.6620827515224473,0.662287285572881
0.6642612892812774,0.66433589921673
0.6674217250020319,0.6675176631739173
0.6653966214659995,0.6654896971493702
0.6445361443480988,0.6441317864255428
0.6543894775744892,0.6539942710153606
0.6323877553643164,0.6313716144956394
0.6523247499997943,0.6521785465641504
0.6688557199850736,0.6687952646939226
0.6602035216599561,0.6600566503422352
0.6619212233105072,0.6621587144560057
0.659783751796217,0.6595626031166989
0.6471865726876944,0.6464991522803682
0.6697721137655531,0.6701465207578826
0.6495009099647173,0.6490150197943506
0.6457419377769,0.6452411088735337
0.6479785227500268,0.6475485867492061
0.6782349957894656,0.6787964641928713
0.6629049824158879,0.6628556096141789
0.6632469014326966,0.6632324403588776
0.6686510472747291,0.6687413374913118
0.6638234923563077,0.6636639901126234
0.6757904273890945,0.6762042478468333
0.650963573906042,0.6507233504262631
0.6440419071548447,0.6435823437674218
0.6712706246749205,0.6715323059004872
0.644325168257907,0.6434074054145243
0.6676075722967703,0.6671812985143042
0.6547917649500925,0.6547475819490071
0.6623371812214686,0.6623365701844074
0.6459653342862675,0.6454843963112202
0.645020819799314,0.6446379134674338
0.6751651795402497,0.6754182114538332
0.6641072792666491,0.6641004908724508
0.6613330579280492,0.6615526709513356
0.675027384916486,0.6752611376443303
0.6623413453852847,0.6622205128887593
0.6637651145736113,0.6636256424615025
0.6622771504115352,0.6621589010903268
0.66845031254689,0.6686249340531221
0.6596369893009417,0.6595736443411812
0.6575761886596123,0.6574629353715946
0.6547127653062073,0.6547644853840053
0.6603981615733022,0.6604540795151785
0.6585079811312824,0.658288974025155
0.6660193452348678,0.6661153970243743
0.6756065300818506,0.6758798105804588
0.6539871094729258,0.6536998519920396
0.6385379867474675,0.6374647833172439
0.6684315696554901,0.6688713055169065
0.6632049895765333,0.6631076333172677
0.658512493717464,0.6583176189433192
0.6742365187835808,0.6747901176430492
0.6549522017242474,0.654500373000877
0.6684723287940302,0.6686201156209282
0.593008512159159,0.5906407548580009
0.6538083722418621,0.6533922482879189
0.6402568063084223,0.6393584940776602
0.6534049973900458,0.6530603738573468
0.6578569993546507,0.657804714253636
0.6587007721967882,0.6590151958827439
0.6533069250871044,0.6528389078641033
0.6655952988403336,0.665788867514252
0.6682507189497302,0.6684972742139924
0.6560410948102345,0.655908458170188
0.6567880885043893,0.6565285810223451
0.6538841233115479,0.653611095295028
0.6494771142799273,0.6491686379700284
0.6695120825231675,0.6698215054240304
0.657561805427856,0.6573661219048521
0.6614781422588947,0.6616843099833836
0.6639345339120503,0.6639318864613957
0.6256714960095316,0.6242006661771586
0.6540261379942442,0.6535799509239844
0.6560347344762183,0.6560130858502753
0.6506890348653015,0.6503690719890223
0.6580314081455857,0.6581801941031338
0.6398221912736268,0.6386396757586714
0.6681352886597376,0.6681174741907588
0.663583886636256,0.6633267490577095
0.6632039359420094,0.6631915076218897
0.6597394229170335,0.6596086876134648
0.6627845227379168,0.6627699588253104
0.6483263291420917,0.6479524685475334
0.6695619514354773,0.6697259308692324
0.6619926929808777,0.6618742615829317
0.6654517843802968,0.6655824767249583
0.6685046521353104,0.6686558840152516
0.6532329028322961,0.6530374756415966
0.6624187571597208,0.6623292913866305
0.6369227365512358,0.6359004808898692
0.6712843819758303,0.6716622366600495
0.6675290706384251,0.6678021272667954
0.6437345681905908,0.642776703351054
0.6615275735916698,0.6615612651922538
0.65994518458678,0.6596674702372275
0.6561126022185464,0.6558637014546145
0.6704078698633421,0.6707971162347861
0.6594294754487722,0.6591849015141849
0.6693774323423116,0.6695191773982105
0.6679382792037865,0.668040312152769
0.6474473479616456,0.6468554894701952
0.646572101545287,0.646182567971322
0.6476626925657794,0.6471630747411964
0.6647007499233851,0.6647111377020815
0.6628316742728596,0.6628018466651209
0.6745279064066654,0.6747941241361153
0.6093464016164258,0.6073765214550569
0.6459889884901577,0.6454322730188891
0.6680537642090024,0.6683582636568508
0.6631145336209523,0.6631742468980146
0.6651098931280107,0.6654150900151399
0.6625397789810326,0.6627516957257256
0.6663796295647924,0.6663703300606446
0.6679900175113832,0.668221394049225
0.6647159503601248,0.6649735045197485
0.659433039728998,0.6594057343738765
0.6517693171922998,0.6516415285768248
0.669112239484925,0.6695617265122218
0.6608200345595527,0.6604395479257714
0.6470674475532986,0.6465183530422081
0.6642294976219192,0.6645855757181278
0.6660919631613521,0.666087693627012
0.6585820339687343,0.6583067243977098
0.670900308115132,0.670802964831797
0.6639903140695369,0.6640280800762648
0.6658486387848455,0.6659798792555186
0.6588720747335802,0.6586061965950666
0.6557401966654453,0.6557829254578368
0.6564079275913312,0.6563314209670744
0.6527308666588635,0.6527330306242977
0.6686201576032633,0.6688103924983397
0.6666867962922733,0.6667637872095199
0.6206555851832598,0.6190511993373307
0.6604871461683451,0.6605360699936035
0.6730471330931518,0.6734765640151412
0.6653867621512656,0.665296073861284
0.6595985957850904,0.6595862941259887
0.659700514250116,0.6595412759036597
0.6517553477089405,0.6514510106699731
0.675260675046914,0.6758221035090494
0.6728117825626435,0.6725721299707146
0.6627836082605484,0.6626589414784455
0.6552982076894284,0.6550381608023529
0.6643309880750105,0.6644901039635701
0.6544670978075793,0.6540339994078761
0.6727172556907671,0.6729574386938533
0.6616871237415151,0.6615816282008277
0.6652377201839017,0.6654094987179764
0.6554689689785849,0.6550963494701327
0.6338148434462011,0.6330291360078485
0.6665800822141951,0.6665660431770664
0.6747373186554088,0.6755622797150023
0.6302695574351711,0.6290710383990608
0.6743182737874579,0.6745528327294837
0.6629027464394535,0.6630201331020008
0.6623833927200911,0.6621662415643512
0.6588005212559513,0.6587023323255532
0.6705759991760811,0.6710988848071158
0.6613567781684095,0.6613499215139687
0.6462484930560872,0.6456892603337048
0.656608875078307,0.6564425012081112
0.6427425093700899,0.6424622324560072
0.6685063477285003,0.6689441036115578
0.6631423249851194,0.6632414183993566
0.6597222912322198,0.6596983200330593
0.6598612777983719,0.6595448641819269
0.6602983921197534,0.6601290027242879
0.6778449391653696,0.6783196746814225
0.6583911516274632,0.6584787279598853
0.6554036776431944,0.6554215902145739
0.6593116018949908,0.6591954395892663
0.659073769355842,0.6591547325559076
0.6501392488383455,0.6497801342111822
0.6691532856542192,0.6692634162828837
0.6653754711820625,0.6653336125645737
0.6620230736111902,0.6621580487888674
0.6411458483388659,0.6401217339836798
0.6643722914479782,0.6643329098836526
0.6635801052594357,0.6634017333462544
0.6359765937032007,0.6354565528390983
0.6526175441944755,0.6519665619243868
0.6620591198540429,0.6620589445058013
0.6595030939440178,0.6596115595962215
0.6679474487360098,0.6682136814074187
0.661560708650514,0.6615331125367554
0.6731522571989168,0.6736120880892498
0.6580371437555056,0.6579663698844134
0.6499449973629123,0.6495956181370548
0.6650776550593769,0.6653146087692864
0.6584538135345933,0.6583405346755254
0.6594152071177617,0.659267855181761
0.6551904696899056,0.6550001474089315
0.6474495318199757,0.647040498585977
0.6655743375615567,0.6656652255116959
0.6543019549323034,0.6540860730335882
0.6531009672191084,0.6529839235546809
0.672463501627955,0.6730086751811549
0.6601312113797898,0.6597623549830403
0.6536569879658265,0.653627430643374
0.6568145456226104,0.6565843272345637
0.668483782130312,0.668679945738061
0.6535894257519457,0.6531711602204302
0.6628052752105233,0.6629032457973921
0.6648692753634426,0.6647735305936344
0.6487371492264489,0.6483759896096654
0.6669479846598391,0.6669354953847655
0.662909964023165,0.6629131311258936
0.6560722190581667,0.6557948754440397
0.6757161453884942,0.6762316263643228
0.6523844931024119,0.65206246024531
0.6583290004642668,0.6583991831411655
0.6675092840048299,0.6675714060471918
0.648639851272061,0.6481593284732108
0.6720162774819254,0.6723300728178108
0.6706755472366894,0.6706090071666161
0.6652708292702824,0.6654098711830867
0.644848862150541,0.6443010009225294
0.6470958256066517,0.6465421285783395
0.6721222572824772,0.6725004565019709
0.6581464680916466,0.6580403614508938
0.6609151495615186,0.6607805579545414
0.6469220887370435,0.6461385155013092
0.6597095708189618,0.659702580340926
0.6446873804856758,0.6440793851557692
0.6568708399119257,0.6569536811577291
0.6625715207195472,0.6626983244560338
0.6639117327864181,0.6640764800006089
0.6730536381720995,0.6731720004899074
0.6583484385945942,0.658237544241437
0.6762155992718089,0.6764752553573425
0.6608346968208295,0.6607078231642739
0.6444107499229703,0.6433751476151326
0.6573119312140737,0.657485529020516
0.6388109285965632,0.6377825027416135
0.6631962814554134,0.6633373850759734
0.6661903320321503,0.6661435864365495
0.6536255331655859,0.6532222160247432
0.6627343890850693,0.6626292120751671
0.6654674238919007,0.665488333171876
0.6387327190714811,0.637824502566365
0.6633771029874924,0.6634640233857231
0.6654179917463979,0.6656734784754417
0.6411035580851389,0.6401249282968193
0.6732833952131871,0.6736128458069006
0.6369060796907111,0.6359551077664305
0.6617338775190946,0.6620917968453077
0.6535727096929678,0.6534270106436094
0.6549032851554141,0.6547818367799441
0.6495051930020239,0.6491253122052204
0.6374175946198827,0.6365047267164965
0.6620964254584296,0.6621753058547623
0.6584066588876514,0.6580562978720839
0.6590312439299814,0.65898764089483
0.6655003627697472,0.6657832924531496
0.6729490548340686,0.6734851508403452
0.6642985032045459,0.6642816252809192
0.6605206094506967,0.6606650945828185
0.6616690963860462,0.6614898099148071
0.6646447496703911,0.6645543548585592
0.6673732326904374,0.6676998996381253
0.6560432892623449,0.6555689804180453
0.6288954151178079,0.6277311497360653
0.6379384773566774,0.6374377533610297
0.6727917233341213,0.6730985700766959
0.6552208733160518,0.6546696572814945
0.6526201972288722,0.6523519285697746
0.6538840263352859,0.6534844987690178
0.662017903546747,0.6621336257472894
0.6490440284763097,0.6487432262286846
0.6507545371362613,0.6505834143662788
0.6599572838662757,0.6598746266720931
0.655396616895179,0.6552065897412113
0.6624746758038424,0.6625051468810891
0.658470311179159,0.6584858538668013
0.6680769218494095,0.6684410981900281
0.6495449882628651,0.6494715023485537
0.6433721879280306,0.6431164647435641
0.6611440328819134,0.6608256416055414
0.6559682215202859,0.6558716920280007
0.6544808123128165,0.6543723997905748
0.6513591465288471,0.6510037224395959
0.661904494990107,0.6618337192220334
0.6485464895152516,0.6478286381195705
0.6585287820850115,0.6579443283705526
0.6602032119376423,0.6602250290130476
0.6591853667089312,0.6590135572450413
0.6664018650301218,0.6664572834330652
0.6691131864323923,0.6689636854847878
0.6727752262003421,0.6729923239318503
0.6680444223353313,0.6682163017371854
0.662564969671415,0.6628225937774246
0.6531435054427639,0.6530970197447494
0.6566355709994666,0.6565976160896543
0.6686203764400621,0.6685233244734772
0.6401888338625422,0.6391609472986601
0.667675452204741,0.6680817590017154
0.636977416468084,0.6358106542479559
0.656882954632557,0.6566702741698066
0.6481864549739497,0.6479087448941391
0.6617654703950201,0.6616394316558515
0.658290087945269,0.6586078423883609
0.6555654219328224,0.6554174607634126
0.6777984294830712,0.6783323154952858
0.6598346173253085,0.6595563114047978
0.6565564066455473,0.6568694396782417
0.6673195531072271,0.6675792974301923
0.663909032981201,0.6638778832272247
0.6561154812754701,0.6557984699493228
0.6570417652335336,0.656836505251015
0.6586388845891866,0.6584542036626624
0.6596807875582043,0.6595452252835188
0.6521654247058379,0.6518039437059049
0.6570086408586127,0.6568539107560865
0.6802831944503022,0.6803356594717955
0.6625313634685905,0.6627082205812294
0.6535694274119739,0.6532425800865949
0.6503292651672232,0.6499138164866596
0.6611540759796857,0.6612476958992626
0.6587904074835422,0.6587901281818379
0.6525062365117034,0.652134163294152
0.66333372277193,0.6633319127422057
0.6469788721339279,0.6465617271901763
0.6678340666056495,0.6679391974146768
0.6609831033031739,0.6611064910149165
0.6718463549667433,0.6722517122745488
0.6700431740384902,0.6702688900264685
0.6547836114455063,0.6545448754377938
0.6586354430013723,0.6584036449464863
0.6570800976834159,0.656900222194635
0.6265983514439787,0.6255136591176518
0.6483983415494208,0.647981596121545
0.6536530259373788,0.6533285672306495
0.6638021158177287,0.6637273383504412
0.6545522687698997,0.6542468248016438
0.6621505615948043,0.6620527985725705
0.6696716811865766,0.6697319321314898
0.6573135806537788,0.6571042208025496
0.6500023751282812,0.6496871142823647
0.6659144397252124,0.6659038329365581
0.6565207879847408,0.65605028688129
0.6265872524357735,0.6252135334264096
0.6603657347248912,0.6602349915369181
0.655045737809925,0.6548422257966339
0.6435812755017545,0.643039271067857
0.6684132997075005,0.6685354030693843
0.6679008926233645,0.6686338841086464
0.647922815817123,0.647563979068553
0.6692270972195812,0.6695418057155031
0.6691677105131656,0.6694179874097426
0.6611336975387139,0.6614004644424317
0.6535676241837767,0.653212257626838
0.666263938508087,0.6660749965293982
0.6376990268712746,0.6369391657169473
0.6563863469962269,0.6562233018071268
0.6498244544825471,0.6493578481056828
0.6490125250427164,0.6486773800776698
0.6652896752912059,0.6653981803943805
0.6578875481941115,0.6576657069829643
0.6555140620753915,0.6554894911688133
0.674939315611484,0.6752527466930656
0.6556571614066321,0.6555833288863248
0.6461368012345917,0.6455177018078831
0.6619765994289557,0.6618894587814872
0.6688642704761079,0.668835061121208
0.6632072554814724,0.6633360578711166
0.651048781684608,0.6508393264723101
0.6486233309575115,0.6482265210462437
0.6562371848441986,0.6561106504678389
0.6674430285969136,0.6676294640331746
0.6769532201859132,0.677314392803384
0.6606266739206632,0.6604732965830364
0.6596989559841193,0.6595777252124013
0.6260204160376945,0.6244536172356481
0.6420462885462124,0.6410547692387112
0.6644086135671657,0.6643837574459341
0.6553548877614339,0.6552048710149049
0.6307675095371632,0.6295277258770465
0.640744947868222,0.6399472772448261
0.6536843543688817,0.6535866548114644
0.6597960012706358,0.6597766606925786
0.6563968331725847,0.6565506877748086
0.6649928952329015,0.6651519268726787
0.6687876465285952,0.6688973388549866
0.6430821831940866,0.6423135017167976
0.6626690080381502,0.6627639698296747
0.6600140900318153,0.6598137819207913
0.6695481210877431,0.6698869551302585
0.6565343839960553,0.6565639976445298
0.6659457518664444,0.6659520497774938
0.6636720015017692,0.6637156574769979
0.6551665196460703,0.654849457360442
0.6618982118437653,0.6617595489197814
0.664184520861495,0.6640928763276803
0.6629934617084565,0.6630597922666297
0.6745420111263563,0.6750432700993858
0.6545282979319094,0.6544549983051257
0.6553503993951434,0.6550427673325092
0.6547826275955239,0.6547384637141844
0.6552442223682319,0.6549683194416455
0.6572045335657615,0.6569800479224581
0.6554137662066156,0.6554603390152675
0.6614499556275152,0.6614676035998456
0.6539138081775044,0.6539570975978939
0.6429280898723432,0.6419561147160111
0.6614511310502443,0.6612709998709727
0.6602871615465158,0.6604008143593798
0.6731871422468101,0.6733819515890391
0.6692083459623409,0.6692793161784061
0.6507803583818641,0.6505300059232536
0.6603910253847639,0.6605406659626966
0.6636610205934238,0.6637118503454094
0.6630564625933157,0.6630587591204625
0.6578307856550331,0.6574478616020978
0.65403237830534,0.6537216852971645
0.6597851024049275,0.6596961060548368
0.6681527021507199,0.6684169808198157
0.6618851261859073,0.6617702464972162
0.6531740627156479,0.6529624117396522
0.6603497839945796,0.6600903604518984
0.6307489856199213,0.6294990934847998
0.6476226230303775,0.6468610551121996
0.6649409342984888,0.6647023193873229
0.6732403639114936,0.673487256141656
0.6697030445742647,0.6699255737379534
0.6732979271461341,0.6736728824854712
0.6535731018972517,0.6533964628910243
0.6612052536929494,0.6611334201592215
0.6643813435049725,0.6643710168866581
0.6579307554670708,0.6576934561092898
0.6858857030686252,0.6864743480168206
0.6452937094385789,0.6443718682719106
0.6746738676267159,0.6750002220884932
0.6327579659814414,0.631867597422774
0.6563651825023838,0.6560891090488556
0.6653553313453127,0.6653943528336973
0.6590210882007785,0.659075699645471
0.6534036290303418,0.6532166778815912
0.6640853587806663,0.6639415174867918
0.6613006867423167,0.6613632260901372
0.6487506016765217,0.6482889050348367
0.666031159969847,0.6659339911508683
0.629361110115515,0.6282682573864162
0.6520382996332512,0.6514854455283215
0.6530020284091838,0.6526010660669959
0.6395173185662443,0.638656239458353
0.6650661860262407,0.6651693693359157
0.6618609741040566,0.6618972967642142
0.6688588519002748,0.668879920518571
0.6676108983091104,0.6679259679983718
0.6628540254430111,0.6628712073769404
0.6608451104764568,0.6607711885594759
0.6733908092183712,0.6740292657676743
0.6487034030749578,0.6482839905909922
0.6645649144228135,0.6645922352100833
0.6663323682191504,0.6662985680954863
0.6682237227909331,0.6684573382688245
0.6554677037967344,0.6553840564589417
0.6681158144600963,0.6682426546193023
0.6497407427404587,0.6492875589033831
0.6552100193378052,0.6554790588933326
0.6655243708743857,0.6657320350588242
0.6732994586056609,0.6736163948220215
0.654673709106252,0.6542515280945895
0.6531062248051362,0.6528038847662836
0.6345144192714787,0.6338103925377375
0.6708500142561337,0.6712308667243249
0.6627843796562156,0.6629236752230543
0.6570542478524584,0.6566910510191893
0.6597291751141653,0.659763140279137
0.6649218208590459,0.6647816059525685
0.669869907952296,0.6702243928665473
0.6730999856613903,0.673061977760431
0.6724984762268085,0.6725556485675475
0.6306193917290638,0.6295311420778842
0.6687903540301374,0.6689720087426584
0.6712291483180484,0.6716369117576568
0.646922540909271,0.6465502105115319
0.6543602089186793,0.6540022438278745
0.6671214668666062,0.6673684800757393
0.6451653992092506,0.6447689812970563
0.6556414712184647,0.6556583441581213
0.6590416286562477,0.6590520577424741
0.6648167831780064,0.6648701380317937
0.666627221514917,0.6667386938659208
0.6667554520661276,0.6671210539968444
0.6514833954914598,0.650836495308527
0.6551960248481372,0.6548993253578247
0.6517177432415668,0.6512095649460075
0.6487611043265287,0.6483168078151326
0.6483670303302353,0.6477999629351436
0.6717318933115248,0.6718567082702546
0.6652130773704018,0.6652517075787906
0.6604796681618732,0.6603147142248875
0.6572963499879574,0.6571654300977889
0.66108493832188,0.6610037324434691
0.6521475413036661,0.6517621417764619
0.6735176011522707,0.6738027529550136
0.656282575905961,0.6562344098120017
0.6690351241340806,0.668906273413775
0.6333327015631399,0.6321903200368576
0.6531389296345417,0.6526612028916959
0.6615372528156611,0.6612906607456636
0.6652810735054882,0.665550977916701
0.6514860243632223,0.6511039564932948
0.6626386542823932,0.6624443902665749
0.6498659158381017,0.6490716992809703
0.6587840280988474,0.658643620276073
0.6702131935433173,0.6703554911016303
0.6568895557468388,0.6567816205932763
0.6448289387619532,0.6439645086167445
0.6460734510469476,0.6457727616446738
0.6645104678662468,0.6644606054101252
0.6614669539794815,0.6614380105599538
0.6711728140324071,0.6712600656370973
0.637775566951488,0.6373309077452116
0.649801190877677,0.6495515846538266
0.6601582414439069,0.6601628054757691
0.6560006467322099,0.6552655271671141
0.6632304205126792,0.6632800683311593
0.6554217023600691,0.6550359502924435
0.6555391966204502,0.6553750715786631
0.6557367591040499,0.6555513196869021
0.6589916170317207,0.6588277103829908
0.649286455697598,0.6490113997484701
0.6716266479341637,0.671806434555059
0.6496320981981218,0.6490967401017941
0.6600571018604922,0.660121911302521
0.6481633874664527,0.6475716146786635
0.6676964989769353,0.6675792641531868
0.6461451968615828,0.6457662500567545
0.6676171277333035,0.6677285146539411
0.6666928360603656,0.666620829506894
0.6613907049397737,0.6616495742192111
0.6651928165173431,0.6653209767072363
0.6568758265150639,0.6567432372665308
0.6746094644137868,0.6748300884971266
0.6668072182521722,0.6669089616104227
0.6568369129517603,0.6567158861179071
0.6142715067905663,0.6124855005715205
0.6669935404768863,0.6670587972702056
0.6641239027229142,0.6640258728830906
0.6011344542680748,0.5992089317265383
0.6256678328341929,0.6242717279262714
0.6578828915767844,0.657670149587332
0.6646739648881046,0.6647913671773826
0.6660041864190519,0.6659626321277794
0.6506441561969878,0.6500787897751525
0.659616248850867,0.6593738334260697
0.6670776795998261,0.6672497120606892
0.6471636382300608,0.6467713259001331
0.6626657541623788,0.6626758750791774
0.6554448672199396,0.6550235404075793
0.6600739885125555,0.6598697964239948
0.6571478379503888,0.657286182516401
0.6602015702540679,0.6600769323108742
0.6603416652181751,0.6602411868892744
0.6613817468314025,0.6612763334997682
0.6662442988885198,0.6663327947924533
0.6657969502509707,0.666022064024546
0.6535678452752467,0.6533454437496335
0.6645223358531672,0.6644479398383464
0.6699083704022258,0.6699220353713011
0.6649763531836322,0.664933101198518
0.6629135904661531,0.6631194395934619
0.6678531907840373,0.6679902240664501
0.65388948605873,0.6535165923322253
0.6592469155372175,0.6592408356795173
0.659243717966699,0.6591152971155176
0.6659349745890586,0.6662235304661744
0.6588810690929093,0.6588196126791654
0.6585027999929776,0.6580982482116605
0.659554966653722,0.6594973797695015
0.6659614888807178,0.666073179683017
0.6610793728442576,0.6612770246997514
0.6629369337843904,0.662932627905278
0.6487527357797958,0.6485011008679942
0.6559074807020766,0.6559373285389631
0.6510326712740472,0.6507032917008007
0.6637080352318727,0.6637838155324042
0.6642254410257888,0.6642194254292929
0.6541956490953049,0.6537854459568165
0.6632073433640606,0.6632068515395393
0.6583979368702166,0.6583009904832833
0.6612590791952095,0.661455193707285
0.665475168319163,0.6654726727534495
0.6197743137384323,0.6180348555940964
0.665558465653424,0.6655946502645533
0.6756933404674255,0.676197052680199
0.6535280771114937,0.6532829192757532
0.6766237880760496,0.6769517265689127
0.642824698866848,0.6424859752163459
0.6330441575153495,0.6319910037353864
0.6479582392501838,0.6476184507461926
0.6561999423596151,0.6559033949951385
0.6619559404328396,0.6617594891429912
0.6654893444805267,0.6656057426284312
0.6646001539481701,0.664774046659817
0.6696284442572498,0.6698885307929906
0.6603084560037766,0.660247050981004
0.651053797776641,0.651035873196312
0.6549094115551197,0.6547420674033961
0.6599634301916919,0.6597537344898969
0.6525266943679521,0.6518436159850433
0.6396824039144499,0.6387492327533206
0.6606362903085377,0.6607374576784043
0.6611941076330679,0.6611453845000901
0.6695667250961406,0.6699353636741493
0.6470104089157153,0.6466871812954924
0.6534000759822189,0.6529964828030715
0.647928387909073,0.6476353225226703
0.6531884382728632,0.6528719890360732
0.6645014795189634,0.6645059309612114
0.6612176489826941,0.6611918098235597
0.6646178958078672,0.6645200241136885
0.6721384217773959,0.6723333246668706
0.6769891864523512,0.677420412770298
0.6567511744473277,0.656206029760908
0.6745872164332924,0.675000195518366
0.6462436008431494,0.6457628977577863
0.669421754010251,0.6697223617904214
0.6425571873786571,0.6421238199119019
0.6605903379727304,0.6604809337471039
0.6615469636277025,0.6615301423996441
0.6681345094148938,0.6681960023092582
0.6701540473600455,0.670251802383137
0.6638098933812719,0.6638264572987007
0.6688154561114967,0.668779148753391
0.6653611998974611,0.6655728285346155
0.6633985952546753,0.6632444995244938
0.6404588695472627,0.6395315865993879
0.6585780509710458,0.6584998639045382
0.6572693201203785,0.6571462138984676
0.6726040753907273,0.6727180123732266
0.6465609817910091,0.6461533036871215
0.6643327080400478,0.664331461905677
0.6522027161738818,0.6520586290355062
0.6492685553285215,0.6489719167612293
0.6187325170808694,0.6168260051654582
0.6583878601127231,0.6583682408758533
0.6400932156234468,0.6393298040398767
0.6559014650713062,0.6556154993361152
0.6636636785910115,0.6636055430977441
0.6566201183309682,0.6567424632808874
0.6619044970053919,0.6618518869264359
0.6734317943246925,0.6739128498141473
0.6462595312297537,0.645408049046827
0.6758687246062367,0.676289138329241
0.659205030912714,0.6587710340746663
0.6630988358821069,0.6629847467605275
0.6483335442228035,0.6479708087742149
0.6346525348842004,0.6336191415351727
0.6676426106040952,0.6679163872812566
0.6277822838488947,0.6265822294228752
0.6695452279227181,0.6694734975623243
0.6765131843120539,0.6767465084613826
0.6546677893784971,0.6546530650881047
0.6551299174570013,0.6547076481799832
0.635379023475108,0.634606720703166
0.6604532962448354,0.6604011884602583
0.6597955152383181,0.6599395113052251
0.6672589988936952,0.6675393640147893
0.643931997418625,0.6432166011077083
0.6713208927135534,0.6712163729164521
0.6653983384817023,0.6655459174782552
0.6695810329777677,0.6696206304085611
0.6345634364487858,0.6334878010828948
0.6630561907270469,0.6632264160106388
0.666498224241324,0.6664773709496594
0.6685562054840997,0.6687934756766112
0.6604787307202129,0.6603390533787107
0.6619720343765714,0.6618406001311892
0.6572784356003889,0.6568672457834688
0.6693499483611074,0.6696866198354382
0.652700883634195,0.6524480618030379
0.6643053104397345,0.6641780389162109
0.6593624792341095,0.6593353861311296
0.6583764708026516,0.6583815585607583
0.6668147567645125,0.6671308033081907
0.6593012514175822,0.6592405344284059
0.6664381849770629,0.6663987307316566
0.6460139014295408,0.6456728435038218
0.6754423791921041,0.6759229350675486
0.65287467267417,0.652534973172213
0.6596504045094054,0.6595693783289445
0.6786939135667848,0.6788888182871391
0.6639333016353959,0.6639852316224419
0.6539202112905773,0.6531901181253603
0.6436293489425389,0.643184754569837
0.6665004996704623,0.6665703414694784
0.6588459738808725,0.6587658309454899
0.6610523047625789,0.6610855596863252
0.656575069458144,0.6565594318960479
0.6299798831356426,0.6288666599783642
0.6594892054764216,0.6592521390756005
0.6776521958219142,0.6781436374222466
0.6693973369052346,0.6695045506456704
0.6602958326492253,0.6600264051980096
0.6310028637105956,0.6297582650266041
0.6527838967827162,0.6526536617633897
0.6527410563577202,0.6526925424804616
0.6619123592381162,0.6620117532313654
0.635492384674436,0.634531730731398
0.6627189878635087,0.6629438472500359
0.653602467330412,0.6533755587955176
0.6423139696734834,0.6417993332225
0.6718145250464976,0.6723118236376168
0.6649120697269678,0.664996655186548
0.6329836825526334,0.6316920236127962
0.6592092705424012,0.6588064280753364
0.6259776591918085,0.6246080510682245
0.6659299292423478,0.6663596582706074
0.6655404671425783,0.6655857474309756
0.6409303654259849,0.6398278303021759
0.66980865202622,0.6701152627869498
0.6384775108258947,0.637363750476551
0.6598246261638433,0.659513812032307
0.6629343760964312,0.6629345624691559
0.6577388171195528,0.6576226567797383
0.6746242470960528,0.6747194909769297
0.654402202606028,0.6543634833291213
0.6743087529610637,0.6748909426443429
0.6667111505956258,0.6668720056868489
0.6622414387860266,0.6619032299587787
0.6592322103124004,0.6592192778022108
0.6776886298434807,0.6782138235317712
0.6537108863792573,0.6535240172461643
0.6709901313646547,0.6714325506221905
0.6615146063282012,0.6614201047225554
0.6544204580611688,0.6539106925200187
0.6486839122256616,0.648130888261762
0.6193705063190738,0.6178406664175248
0.6570135430333514,0.6567803212739294
0.658606962586928,0.6587183056717432
0.6692574185878879,0.6693496421018106
0.6686269173021132,0.6690410733048759
0.6523221602280479,0.6519420077203627
0.6686741750150347,0.668870650132794
0.6233376052809009,0.6216941499806214
0.665324879223488,0.6652200103250647
0.6588985991769443,0.6587164306011332
0.669122404921245,0.6690245406145482
0.6685495422628536,0.669019507090252
0.651043509815967,0.6506906896450453
0.6527392161073257,0.6522403856899871
0.6615593137393434,0.6614090936498923
0.651110035639224,0.6506703718239195
0.6505911186101253,0.6502802227937083
0.6630803814696228,0.6627916000177739
0.651599336129853,0.6511118620526182
0.6644723665378498,0.6645368033239245
0.6616378767803305,0.6615278317057178
0.672214542016217,0.672313200799195
0.662080603904961,0.6621222010342767
0.6225967645269206,0.6212915864459302
0.6556982453846216,0.655689355631377
0.620663676928249,0.6189107795207329
0.6424409974792122,0.6418267711153072
0.6624702588145747,0.6623308368889915
0.669074030190144,0.6692934074979786
0.6144911742943795,0.6128998804624008
0.6524443579207431,0.652268013542372
0.6591127558851883,0.6593076103094586
0.6695477904549422,0.6695456304274597
0.6680209049467798,0.6681178220124109
0.6562947853423654,0.6562586280137184
0.6620640603166208,0.6619822620058853
0.6580633115349313,0.6577826466342004
0.6651394869360847,0.6652341076950179
0.6619566289883879,0.6619015181540023
0.6758121368814625,0.6761494208228782
0.6614805661902106,0.6613335027063814
0.6695146888426275,0.6700086685645715
0.6442853618717683,0.6436443140965653
0.6580026847944329,0.6579164401428992
0.613650791661272,0.6120863251209675
0.6587699206987934,0.658817207280855
0.662383727867787,0.6626364582340376
0.6727229238655112,0.6729649317198718
0.6623003059901935,0.6619141923165932
0.6460674613323337,0.6455837531916521
0.6328483994967726,0.6318033944178425
0.6610270975933414,0.6609749370283676
0.6667948671039885,0.6670997308529351
0.6669081949613912,0.6674612216280393
0.6516593813870839,0.6510940890500356
0.6662013435554234,0.666306735974273
0.6573447747837508,0.6570583511915455
0.6644142610522905,0.6645918426900419
0.6460856158223488,0.6455453865041665
0.6635612451031561,0.6634138822773592
0.6713516974327244,0.6717863051382371
0.6453852125152924,0.645074813157094
0.6649933953274694,0.6649113962140787
0.6612831816612083,0.6614596779250117
0.644918609276476,0.644470063613998
0.6648550438869301,0.6648947123785482
0.6615825829703148,0.6616684526666001
0.6561650714268547,0.6558084676212108
0.6634239428069748,0.6633730059918449
0.6734783749267774,0.6737825412852825
0.6654794095740051,0.6652738237841813
0.6572754579383858,0.6567867025928654
0.662751741598778,0.6628153977237766
0.6434854764213566,0.6430521033147159
0.6633982487333399,0.6635762287321731
0.6572488146831239,0.657256717705626
0.6601942002462658,0.6602742741049714
0.6694509564534322,0.6696554089623493
0.6679109969696468,0.6679039268666013
0.645258718790191,0.6447937088819657
0.6385319709056337,0.6376120111668016
0.6643992057652135,0.6646984038017357
0.6566135035310728,0.6564859676067094
0.6703906456104113,0.6706322318191146
0.6662643592640299,0.6663066521608796
0.6664663798423156,0.6664766415490129
0.6657754879518657,0.6658817237857313
0.664483356896578,0.6643986914913955
0.6545365551882218,0.6543281426824317
0.6602167850614676,0.6600214547246558
0.666962673320496,0.6673206471077763
0.6525508883887614,0.6520510074788048
0.6438561583962774,0.6432894138098277
0.6699043979384364,0.6703092023403434
0.6610280547691794,0.6609653861198146
0.654255059180509,0.6540736295323775
0.6385013823036507,0.6376067560127477
0.6484194286545364,0.6478460379863251
0.6618794958693297,0.6616570619189571
0.6364264398022161,0.6355126787913402
0.6621551068827598,0.6621534599730151
0.6568013729042484,0.6565913465555858
0.6678538824881557,0.6681614570876144
0.6639335830794355,0.6640196164414711
0.6712622980441172,0.6717312238790288
0.6357366573945301,0.6347842888125664
0.6702804404022011,0.6706968515993895
0.6640461066600835,0.663923266525242
0.6601443562756228,0.6599907547896875
0.6469655762203141,0.6468799531781915
0.6637436113582422,0.6636299879969837
0.6619333720176183,0.661846288822281
0.6386172293456184,0.6377338168269628
0.6565508275232936,0.6563627432848482
0.6619910740492698,0.6618463611375005
0.6592785352974467,0.6591981470576738
0.6688314440035216,0.6691162239368681
0.6674487389053485,0.6675711255779815
0.6627585512633505,0.6626079076555826
0.6462608921278297,0.6456907600449487
0.6445648668656392,0.6440210109972848
0.605937106537742,0.6041777390097447
0.6695689535924598,0.6697123517704044
0.6568564580678498,0.6567010323017749
0.6614419515322606,0.6612505719622439
0.6603336086666092,0.6603368575125542
0.6428482358397181,0.6419819462204878
0.6680256711736468,0.6680722266834567
0.6195484256303723,0.6175779515209217
0.6797724408735035,0.6805039931582917
0.6536780385244085,0.6534107257220974
0.6446066458014831,0.6441303244790969
0.6600379057001757,0.6599732541300362
0.6694040021600542,0.6695259554594358
0.6459872319045925,0.6456097429927214
0.659857928934744,0.6598210069218539
0.6472058788105268,0.6468183740227083
0.6377922769358068,0.6368657722175064
0.6702783274908247,0.6703895708883157
0.6618889308455531,0.6618409929012508
0.6656012417803532,0.6657346194966745
0.6653628491108827,0.6652723380055454
0.6452841586309499,0.644681189248224
0.6666434794641698,0.666659478589601
0.6655044265841346,0.6654517578902782
0.6618953259975868,0.661828940288516
0.6547772754850518,0.6543669243697343
0.6687126475720829,0.6690074299673276
0.6632339026929446,0.6632605570703445
0.666932724729156,0.6670407304961414
0.67045863314028,0.6705143742587741
0.6620661408649305,0.6619988893781172
0.6512584786788218,0.6512271359392934
0.6713024039244131,0.6717549870093629
0.6656827271257154,0.6662059029253107
0.663874644374812,0.6639354900170736
0.6514106289800875,0.6509881577675058
0.6640326588307579,0.6642105643424325
0.6637245157944082,0.6637614912162572
0.644007378901672,0.6436836123765041
0.6564785935202689,0.6561521496371419
0.6465070964034487,0.6461976801917918
0.6530770989183864,0.6529752067459583
0.6751410675729232,0.6756732147818669
0.6595368816272914,0.6593178498432728
0.6505127288441623,0.65012277172355
0.6638663473797703,0.6640688771914178
0.6732043706430404,0.6735895612982082
0.6385635672417704,0.6373663115825736
0.6671644308663702,0.6674393562570655
0.661222620149793,0.6614235498977986
0.5866603835429733,0.5841093517495737
0.6560613302425844,0.65592866202177
0.6464510535154915,0.6460631063668528
0.6574177970640906,0.6572001387108475
0.6666865865710088,0.6668120403079415
0.6473648961965723,0.6469714873731617
0.6579512284385909,0.6580794861666952
0.6588231024549069,0.65864469193125
0.6595884264506173,0.6595070429590262
0.6596217885774297,0.6595093776672265
0.6349296809361965,0.6339334653868429
0.6136470971093471,0.6120186756457923
0.6401335058282208,0.6396274620858167
0.6542505969385396,0.6541345431004424
0.6701219470042251,0.6704328307904978
0.6449877778656461,0.6440310725403562
0.6606449335078479,0.6611402161634876
0.6577545524583529,0.6575009040906596
0.6628875803449624,0.6629452850524833
0.6705236053229919,0.6704803704143338
0.6494839713503442,0.6487837188920922
0.6528723951374485,0.6524362969949986
0.6582244736941222,0.6578902922265335
0.6606963033778669,0.6609499321848143
0.6535962302463313,0.653306716891087
0.6602056134728305,0.6601302313345107
0.6619699914502664,0.6620066068783331
0.655398103556518,0.6552670179908082
0.6634535331665536,0.6634850306653519
0.6597457867825745,0.6597134396189704
0.6693448507098625,0.6693838537950566
0.6568025444994493,0.656439928590876
0.6668095239125431,0.6669284335535033
0.6679244121128657,0.667866668722163
0.6548417137958822,0.6545025734995782
0.6586526519091309,0.6583252289082362
0.6674565452593952,0.6680424997429733
0.6184739474072923,0.6168019730052658
0.6635959650765156,0.6637634550923945
0.6521551996863577,0.6519473732443273
0.6519794983424514,0.6515588423254682
0.659523393953667,0.6593722566720042
0.6553464648523757,0.6554617993523482
0.6650332650822416,0.6649628427472608
0.6576229428451928,0.6572692178807898
0.653179464758872,0.6529528832265985
0.6654767067781863,0.6656987865004984
0.6499128731029994,0.6495944436677765
0.6395528431350253,0.6386733686815064
0.6517445311355257,0.6513798388017051
0.6642509631416011,0.6643860713895049
0.6595590187707698,0.6596282701659275
0.6748697039346424,0.6750588242492985
0.650084138596836,0.6497420877017044
0.663133226777002,0.6631767519079822
0.6540530906114844,0.6535781056912514
0.6626988601617504,0.6626106323479874
0.6400972527743374,0.6390320503860021
0.6755241442122548,0.6756519319304317
0.6564405326311229,0.6562431482155521
0.6471089045452407,0.6467746821471865
0.6532270673047172,0.6528377316223595
0.6484359171308403,0.6479917572074442
0.66933232418173,0.6695735633849367
0.6773993470031858,0.6778951326077738
0.6666021704374743,0.6667579848122114
0.6562278049713,0.6559640633901772
0.6632940201019798,0.6635093572312184
0.663551605385585,0.6635294446775781
0.6647098093317335,0.6647127217762958
0.6753735368535417,0.6758626623179478
0.6505955851482745,0.6503412425124859
0.6402600146959427,0.6391646635731136
0.6699846790600741,0.6702338013810321
0.6591436460574179,0.6590976226213129
0.6588728804244637,0.6588656654095217
0.645265927741205,0.6444397259207884
0.6527361753046753,0.6526301993510357
0.6526395071877409,0.6521576599425545
0.66745106244374,0.6675763182324486
0.6418112519792528,0.6408110546923054
0.6577974275038779,0.6577624033488666
0.6525920696980094,0.6521681905877366
0.6484203975103594,0.6481519899006634
0.636191515974181,0.6351772416836386
0.6697148821825032,0.6698933417233718
0.6643975262037526,0.6642765336982442
0.6713562736653926,0.6716704938320935
0.662828243991092,0.662718092547214
0.6617557220076005,0.6616642256734585
0.6646651223871988,0.6646190821411542
0.6203099843656069,0.6187212123295517
0.6618055880676699,0.6617285824774966
0.6668928167098651,0.6670093612332468
0.6546939334869225,0.6542680056106993
0.6577466014977745,0.6578134776184135
0.6593795176482413,0.6593264072451006
0.6685354592257505,0.6686477857083476
0.6700574728975495,0.6701117030212153
0.6607712571514714,0.6609275315342044
0.6663402886978089,0.6663776031741839
0.6658819500372651,0.665676651508374
0.6508865532071435,0.6506317188420222
0.6543133887448389,0.6542678088917836
0.6736983158831409,0.6742175074997518
0.6721834242222697,0.6725277162224356
0.6585106119788957,0.6583348959992938
0.6615407258228694,0.6616146877971795
0.6638623830485572,0.6638607311182906
0.66800878347656,0.6681339651922483
0.6525350145492226,0.6518922676822942
0.6579605741007936,0.6576893869194529
0.6540806494563904,0.654140599469482
0.6491343366931789,0.6486422811874653
0.6553795560107831,0.6553370273005681
0.6515308171399347,0.6512837358769585
0.6666207820367636,0.6664796404477877
0.6566168221006502,0.656619049678718
0.6610301838390775,0.6608554191918008
0.6580238630294357,0.6579923802967202
0.6598530067421711,0.6601403101451281
0.6627391273503785,0.6628782275620303
0.6539317404831836,0.6532445489138221
0.6466416454602232,0.6461261974997362
0.6329675244827012,0.6316696513022273
0.6394251381733121,0.6384374437148949
0.6550220512643906,0.6546602374398971
0.6611071419530133,0.6611663096364544
0.656239154517714,0.6559799171915516
0.6262744318453622,0.6249170137561026
0.65699956000502,0.6567014702926709
0.6544444460818893,0.6542123472121582
0.6552202478722693,0.6550708850046812
0.6558881155460514,0.6557690306002737
0.6602741581116403,0.6602784982250821
0.6471043650345164,0.6462330215419312
0.6638768945370319,0.6636833124277093
0.6631082754292218,0.6630060245167778
0.6544095388602574,0.6541262904724239
0.6250948697037866,0.6237287614932304
0.6564749787305773,0.6562468432375128
0.6617618149485645,0.6615427694274224
0.6569691611214397,0.6566370424188746
0.6618530380798344,0.6614833320814593
0.6712367643644656,0.671562422377587
0.6762342557973475,0.676619172021108
0.6462041138921184,0.6455857270328406
0.6731866416698352,0.673900829276176
0.658056269438698,0.657934062951274
0.6546849013703642,0.6540958361026777
0.6724626689334772,0.6727371520753653
0.6604540595239603,0.6604184203254481
0.6558676936771013,0.6556742952714094
0.6744150516826894,0.6749242153379467
0.6595378838986182,0.6595081370774394
0.6685492171506736,0.6688800933276317
0.6597724182958565,0.6596192195262933
0.6673707820361426,0.667457328571305
0.6489562306052991,0.6484523743036641
0.6474687281743334,0.6468791216036528
0.6522663923738231,0.6520987323441565
0.6583138074421964,0.6579973038176846
0.6639831826953555,0.6641661928628939
0.6610741208865308,0.6610575219133334
0.6628854767554632,0.6625516434472064
0.6653864910186156,0.6653326996505016
0.6684126079025356,0.6685541952039176
0.6566687846435342,0.6566919224033342
0.6722981451372967,0.6726585286059695
0.6698704906697726,0.6700047129439279
0.6611807678607879,0.6609639722610857
0.645469780715127,0.6448839260563172
0.6674088752158603,0.6675615462369171
0.6694957822833343,0.6695493876049847
0.6599018001109485,0.65996291430787
0.6250460498824789,0.6239579059790126
0.6681722159074599,0.6680547629079661
0.6356582731451528,0.6346399933028379
0.6651203282872341,0.6649659366383562
0.6708021090580414,0.6711502722441555
0.6617987429857077,0.6616672244548584
0.6654870610978392,0.6654519201473396
0.6613979470689216,0.6613490025105994
0.6527636068508504,0.6523809217502499
0.6746700484903732,0.6750359419968146
0.6716506141782765,0.671798080707103
0.6467599779186576,0.646542555676721
0.6692628715467822,0.6692943758384344
0.6596538704116215,0.6594987703587333
0.6747076980952622,0.675108888332288
0.6669906016916091,0.6669257895111619
0.6588767170283898,0.658424540949087
0.6606113632728149,0.6606131629144523
0.6556662145454598,0.655462778038961
0.643211463376747,0.6421514378723286
0.6536681336469489,0.6532220721645795
0.659928510402771,0.6598921908536997
0.6642082688108213,0.6643079994353076
0.6624692993297975,0.6624355844577356
0.6233961504644898,0.6220740927445412
0.6613155542409395,0.6612591411371662
0.6699737256280369,0.6702364981578892
0.6639881769470839,0.6638936074492708
0.6611933226667752,0.6610561943647282
0.6626874545580363,0.662665259626798
0.6535192311795779,0.6530587786993332
0.6621759698024654,0.6620873410681021
0.6691343567858801,0.6691937940349979
0.6704583594202421,0.670597093982883
0.6585478800986431,0.6584583364714762
0.671285167396361,0.6713120647241422
0.6572109872862844,0.6570450010274986
0.6552747258875127,0.6548787687388294
0.6510101006586351,0.6507487584462948
0.6511071051893792,0.6508835140395826
0.6708337166215903,0.6711485749269688
0.6602243136820687,0.6599547194081216
0.6623618042503993,0.6624930315949151
0.6515947103850466,0.6513774104111343
0.6631955782502762,0.6635314779333881
0.664250064248635,0.66391846133647
0.6630922400002437,0.663251495411549
0.6562364609808828,0.6559170748619391
0.6671240400887903,0.6671357043304087
0.6465533706333869,0.6460876212790725
0.6690768288142201,0.6694031585784257
0.6494698489335294,0.6490978129259255
0.6632804165662958,0.6634113448480851
0.6482536538793443,0.6473894962277179
0.6508849843275679,0.6505081121318042
0.6525022426186184,0.6522119498002712
0.6558610941641279,0.6555838940130373
0.655427808634382,0.6551309715190922
0.6632617077232871,0.663285849342005
0.6677129409036524,0.6678965053598714
0.6584433143535557,0.6580934091892284
0.6624014049774245,0.6623632763256844
0.6581230593765168,0.6582490493171422
0.659918172005923,0.6597592013829849
0.6587158071390463,0.6584446045641159
0.6512044193606723,0.6508242101243088
0.6189171243110181,0.6174507924775177
0.6655504997392749,0.6656899210131777
0.6618117467565925,0.6616696974221956
0.6631026791359398,0.6629772956250393
0.6511742663852345,0.650862850042328
0.6486230830465499,0.6482689252581495
0.6609319038930838,0.6609035625860195
0.6621233120810736,0.6620009413723486
0.6733343032204842,0.6738218332713584
0.6728955173120776,0.6728752238740265
0.6365283921486472,0.6360961402682972
0.653233448907601,0.6530993301713544
0.6646833318550756,0.6646737343999138
0.6541048188863282,0.653656855877601
0.6621557184624259,0.662075188944704
0.6480615235261997,0.64773458118872
0.6592467703797458,0.6591638381328694
0.6528969155900808,0.6521716684287825
0.662676376483988,0.6624586683459661
0.6599683119360042,0.6600133697604895
0.6226913611336927,0.6210407409754436
0.6489652532142578,0.6486027054571324
0.6666978451899855,0.6671277786815628
0.6656867914010363,0.6656295888738317
0.6563615102923119,0.6560839824796981
0.6669002750973012,0.6669943925944847
0.6674354594193723,0.6678262783203891
0.6639859721155862,0.6640142651376238
0.6570391349310111,0.656812192262411
0.6620993931633271,0.6622155369952952
0.650087440720089,0.6499452856783485
0.6375256623002348,0.6363731444957532
0.6680199666599848,0.6683050763222356
0.6605777636845747,0.6600268386500416
0.6590415624545947,0.6588193719474663
0.6609027864228854,0.6609302115737709
0.6631371451418835,0.6630210862375057
0.6782330980008804,0.6785954244035184
0.6196880352644056,0.6183014216052163
0.6117759860911087,0.6101311397548811
0.6559079671937056,0.6559928170086536
0.6673488235367362,0.6674147515062334
0.6494972982729004,0.6491938029004515
0.6697182772655409,0.6697590580787649
0.6682444967240233,0.6682876828454589
0.6561293950596238,0.6557426920789176
0.6630381178661349,0.6633033432712696
0.6495741321104912,0.6491297120795796
0.6716622073790546,0.6721607628630564
0.6474778617288637,0.6471805094743804
0.6623032684139323,0.6621404294781941
0.6712222719164981,0.6718134665708348
0.6413769161247946,0.6407023664149691
0.6552659056554307,0.6549387784165166
0.671213811869224,0.671513290795351
0.6714331139051875,0.6720918206143526
0.6601489715182596,0.659931194745168
0.659559428480302,0.6594277691949079
0.6581816032321814,0.6580216956930984
0.6644207594678762,0.664375008021445
0.6639752178255571,0.6640061454109799
0.6427726498466049,0.6419955127178343
0.672244780703281,0.6723902685054743
0.6752303603977772,0.6757280012887864
0.658604399575971,0.6583579096245004
0.6687039554782133,0.6690458701149199
0.6654892104623316,0.6655329940726187
0.6490573504415325,0.6486773654613095
0.6720387928431099,0.6723844302410461
0.6619335670418357,0.6620548878878626
0.6707880987864288,0.6709874630431492
0.6604503406646871,0.6602552156013053
0.6696569473337862,0.6697365169854854
0.668633862040122,0.6688480279361276
0.6717014860831371,0.6717393518625245
0.6382214568801385,0.6374915532529838
0.6513021375106132,0.6506525129742657
0.6714053133520843,0.6717840730499429
0.6679523240921253,0.6680182123104849
0.623993093861088,0.6227113543020085
0.6724080828688155,0.6728296806029409
0.6677904123785974,0.6677183117460823
0.6572747882620327,0.6570311914118535
0.6606283080531214,0.6605168137305114
0.66154962018694,0.6614007511513397
0.6634225249553205,0.6636589953555447
0.6611909115389337,0.661350327691179
0.6650728965122262,0.665002720992034
0.6567409650650687,0.6566391531525155
0.6682127578940426,0.668518603970303
0.6613922923130279,0.6611494230003546
0.6583619908253977,0.6579647877636174
0.6656506107595291,0.6656356138800896
0.6540385474455559,0.6536745694403955
0.6669371986978531,0.6669431333544765
0.659511599866425,0.6593731905288586
0.6236330483394746,0.621783070743264
0.6589389850044824,0.6587521883245655
0.6443762717028145,0.6438225895210027
0.667595084579076,0.6678711040899799
0.6655338821629777,0.6655777287829875
0.6666366032956759,0.6665604723222932
0.6631377047206739,0.6630986989193473
0.6681228423813304,0.6683096696932997
0.663291752977106,0.6632158440817449
0.6584459219334311,0.6582285527415274
0.6619375231088612,0.6618903385433168
0.6588663481680148,0.6589467857093632
0.6623626423539746,0.6620426585266075
0.6583807711833014,0.6581711868803978
0.663224069362365,0.6632166437323284
0.6571603143398611,0.6570063549381394
0.6470192469699595,0.6464638047678178
0.654105964788941,0.653895998861066
0.6611145384119078,0.6610307603966945
0.6667102622395112,0.6667771642959056
0.6556159140289094,0.6553341291796295
0.6618278955068284,0.6616461540031503
0.6543642098073692,0.653995322566508
0.6145337060669576,0.6129877317530874
0.6737899698645159,0.6740884536690157
0.6399967762196773,0.6392649418264129
0.6573758569756993,0.657077819662027
0.6719184736072642,0.6723955520676971
0.654067595134611,0.6539459187933592
0.6670258338198828,0.6670375781667598
0.6621178012840382,0.6622562603208685
0.6524285268048111,0.6522197730543842
0.6667463958613651,0.6669017665203513
0.6562762222116696,0.6562408904493576
0.6484310360891645,0.6479556890870402
0.6577097305857641,0.6577230801590704
0.6674838034009832,0.6671980340046516
0.6408272527210591,0.6402027822155798
0.6578044119071076,0.6575747735296886
0.6728195529436254,0.6732119291681712
0.6504911495215757,0.6498563512536415
0.6613971826276895,0.6610748465277394
0.6721166123085125,0.6723785520113617
0.6674771046529713,0.6676633049485097
0.6534560118598269,0.6533017556138547
0.6815484246682553,0.6823458444879178
0.658503467365679,0.6581626236199483
0.6547866664728117,0.6546454313493089
0.650811929198959,0.6503164016226971
0.6677141540008054,0.6674625808744237
0.6580170028981489,0.6577701008610408
0.6506027433123689,0.6500093695179352
0.6497035005655492,0.6491926664314627
0.6653327337176758,0.6651777674528653
0.6555298019675979,0.655272629241122
0.6590237666074106,0.658749055357355
0.6427337373449553,0.642393556974358
0.6589994644410789,0.6587932046488146
0.6561604753479701,0.6561285203197795
0.6578780472724224,0.6578657255245074
0.6551596653356999,0.6547646807344758
0.6487632171179876,0.648301887693161
0.6642057695826651,0.6642939806977304
0.6623027297621311,0.6622384273315378
0.6617126742947147,0.6615768717010819
0.666741839270819,0.6668201562063946
0.6546332954950692,0.654455440301009
0.664458793569519,0.6643619644060417
0.6688920546791808,0.6688748028021165
0.6513686186319827,0.6510639845373627
0.6561628989307527,0.6562227512078255
0.6666656986175364,0.6666864613204594
0.664285155610849,0.6644157530107582
0.6657615126323062,0.6660854392092399
0.6526932233899743,0.6523713004463053
0.6684818365778283,0.6687823970911747
0.6573096771001549,0.6572086152350531
0.6688723497901421,0.6692058125832365
0.6545344927471766,0.65429340245471
0.6577754295632057,0.6577979318281705
0.6721902362231579,0.6728295958937315
0.6571005046538263,0.6571564966508655
0.6633189741619452,0.663415105832911
0.6647183911302467,0.6649565741943423
0.6714439894642881,0.6717563117675082
0.6711957219001987,0.67153602288839
0.6526198976056715,0.6520545154177385
0.6675136040964577,0.6675171284954058
0.6569829774664138,0.6570246671774498
0.6680667950050705,0.6681355925801504
0.6602434455846138,0.6603143044735642
0.6659940504996783,0.6660552142002447
0.64732590940066,0.6464152660730512
0.625849327746256,0.6246356763839034
0.6593426341320991,0.6588994636213173
0.6630867456888656,0.6631476777238718
0.6599766806899268,0.6597368071758924
0.6716379745486267,0.6719579668430852
0.6754058604498437,0.6757433294837079
0.6683490068617116,0.6684557061264585
0.6682305797935661,0.6682300662846654
0.6652035893101171,0.6653639839618672
0.6551645791302027,0.6549779129201297
0.6657435189489403,0.6655693166160064
0.6644068552063117,0.6643519936324743
0.6539683247565531,0.6538605500868024
0.6464064177122016,0.6460557318754536
0.6646370798626577,0.6646255512923611
0.6753058660154021,0.6756604254947343
0.6604241260285275,0.6605699572200647
0.6557824194178672,0.6555676012585123
0.6698926701092334,0.6698739622595891
0.6630701389902917,0.6629540223041003
0.6687544161247159,0.6687664377183954
0.6556616747518023,0.6554182901291878
0.6634802512986467,0.6635750799152358
0.658450164273688,0.6583670460353857
0.6592805992463563,0.6593478954540312
0.6806919544065957,0.6810565224602755
0.6577269589186006,0.6576448498014629
0.6605869851517154,0.6600008519977543
0.6624342338679396,0.6625323077394909
0.6419572630151416,0.641433696165858
0.662025625709065,0.6620784058512021
0.6444542707623405,0.6439539805826673
0.6535264799619457,0.6532245073331431
0.6649728207866173,0.6649863648331762
0.6670538603088265,0.667071666582222
0.6657084269093355,0.666106358748242
0.6601423122582373,0.6600488879076718
0.661609764034735,0.6615828703415583
0.6479996738246797,0.6477094282347619
0.6434438728262993,0.642868846744439
0.6645363761941898,0.6645802404618475
0.6589209329565875,0.6590482105581241
0.6349923296216335,0.6341666351561686
0.6516750064011761,0.6513325218682859
0.6280492506332475,0.6269390728928085
0.6591971436448012,0.659089836376973
0.6551786221732864,0.6549757403339591
0.6676362964673824,0.6678849427524862
0.6647120845994744,0.664521845998158
0.6275305076376972,0.6263717873616598
0.6739730316849402,0.674147185661299
0.6553499166173297,0.6552520578196472
0.6667681275558788,0.6669178612455392
0.638045196624427,0.63705674752236
0.6678784614254827,0.6678556348183896
0.6755423233918942,0.6760594146782029
0.6593273425362014,0.6592038564547851
0.632325749823849,0.631104390868583
0.6703809894207903,0.67046466608166
0.6714967444720119,0.6718647990435959
0.6542771907230966,0.6537588789192134
0.6269553605030133,0.6256523380498952
0.6543783174678353,0.6539999958997593
0.6595915916227403,0.6594697566915608
0.6517324432566908,0.6517604369473466
0.6518885158355778,0.6514811003344239
0.670367200579949,0.6708233389785065
0.6624304912433787,0.6618898045371394
0.6489992602617979,0.6486809483400868
0.6630786994801456,0.6632573372224418
0.6535343519998246,0.6534048828721943
0.6569458907057719,0.656916300035692
0.6608504527941398,0.6609419586684294
0.6552127271073096,0.6550430204225408
0.6601362311523185,0.6601748415510073
0.6331674473665535,0.6322078164698098
0.6513095582678843,0.6508069837605722
0.6719616389695211,0.6723339327729543
0.6511474627184541,0.6507649655690148
0.6688385740363972,0.6690021990192634
0.6732552740222988,0.6735976798184179
0.6431317566952597,0.6426453646666928
0.666433999883707,0.6664724549582467
0.6564507389851005,0.656408655753417
0.6653844401387254,0.6653391239445039
0.6577401565965938,0.65768414885829
0.6514455353569866,0.6508769845835118
0.6474679651550599,0.6466449620476566
0.6603717967840143,0.6601050995840749
0.649566477298771,0.649290257942646
0.6565488073161568,0.6562516324375671
0.6643881200712803,0.664278225358328
0.6557958849058815,0.6555353054176098
0.6600737192592704,0.6599635488945379
0.6730107937132305,0.6733152233318801
0.6556210607292742,0.6553469725764134
0.6746233377526718,0.6750642877765884
0.6521112258816986,0.6516865833331802
0.6649788020655576,0.6650962596681832
0.6433838357184489,0.6424170764930554
0.626451347044071,0.6252456031291903
0.6143879444724611,0.6128279052042007
0.65912056038224,0.658969764092713
0.6374181838666612,0.6365479246388153
0.6655667650166874,0.665711356101093
0.6533202690896285,0.6531022474226896
0.6643353647306315,0.6645606419782213
0.623105992878701,0.6218420307911743
0.6483319871186723,0.6477331139681758
0.6585678065430269,0.6583556681549664
0.6601089639245616,0.6600708492447779
0.6637845226301244,0.6640641213940953
0.6633461278068629,0.6631463335850964
0.6596501098373396,0.6594230050592972
0.6725961680148398,0.6729261226570162
0.6431847635283319,0.6423159254546138
0.6519567356088751,0.6515831489801842
0.6362994087521049,0.6355089050958689
0.657286120707659,0.6572219268937284
0.6573905289154904,0.6571196826860268
0.6563225227854265,0.6563213225623193
0.6609305686442952,0.6606422173022831
0.667615055088776,0.6677359551290092
0.6666335184625352,0.666685335429031
0.6720066468842728,0.6718572743694133
0.6400743710952274,0.6394722621201898
0.6706038528868499,0.6706546491996304
0.654954369195865,0.6547662706245652
0.6494477325095565,0.6491011224906071
0.6559390635711471,0.655600231020158
0.6631994786770679,0.6631363756252698
0.6634490906066975,0.6636567084817288
0.6598295240858586,0.6595261318213946
0.666354903362601,0.6666733901338231
0.6615114854688587,0.6613281930887518
0.6401566721980038,0.6396749614429976
0.6641718354459565,0.6642872859627693
0.6576540676858719,0.6573151623900679
0.655560519887597,0.6549579019113441
0.6357689715846191,0.6345192630585619
0.6598956120798265,0.6597600630490846
0.652727312459346,0.6525258155835278
0.659241175966934,0.6591640434414902
0.6538024763919346,0.6532824591862734
0.6715111255947404,0.671705223192683
0.6730717096809149,0.6732367538921181
0.6770840657683671,0.6775141546331249
0.677435600748964,0.6776418200443899
0.6564675473064759,0.656451644671082
0.6690069653321702,0.6691218676315698
0.6737957639310493,0.6742161958317254
0.6731172714047313,0.6734276192890514
0.6607372927186098,0.6606290892700328
0.6627758555862863,0.6629476981377773
0.6351866765657874,0.6342362173618961
0.6436504656844898,0.6431915118245843
0.6637934051947763,0.6641761317942927
0.6715910752406159,0.6719406862908404
0.6622152178170404,0.6621439979874528
0.6562780215804254,0.6559807672353404
0.646243161885541,0.6454948415702781
0.6549436284159846,0.654834240405145
0.6657935046154964,0.6663037714464649
0.6615067780440747,0.6615879592794898
0.6433492950444258,0.6424072836129098
0.663764279913865,0.6637068339200466
0.649643254672771,0.649300489190768
0.6554369615922017,0.6553987430162518
0.6512197171225246,0.650542676327106
0.6583825541094157,0.6583645162708902
0.6434078219312539,0.642842838137098
0.6590530332263964,0.6591084694182212
0.666834124251629,0.6667486140334024
0.6622973042481346,0.6621753609976422
0.6627929256782845,0.6629836354333827
0.6707908908348927,0.6706697134257258
0.6634117066540133,0.6636442409687334
0.661904276111301,0.6617775961313475
0.6586985727926554,0.6584991796214896
0.6679304537937035,0.6681861247231232
0.6596663054294769,0.6596337401743331
0.6550878770808465,0.6547979933750158
0.6631137910728111,0.6632523186557231
0.6340141982676337,0.6329968928418928
0.661819717738523,0.66174157012894
0.669052856924146,0.6690846434272284
0.645530625798941,0.6449600977154201
0.6768652498387171,0.6774037073386061
0.6618934233798137,0.6619702645845399
0.6671591246975531,0.6672594196392079
0.6644687771004938,0.6647473844443998
0.6570571992359013,0.6568723218621423
0.6509517436797135,0.6506989659923501
0.667882741717392,0.6681018293348882
0.675575644661646,0.6761695272981614
0.6558274998421525,0.6557249253457437
0.6611676713867183,0.6613021136985187
0.6624146481839887,0.6623830843036729
0.6550787474276208,0.6551206729588989
0.6547861944572265,0.654634537160721
0.667152746712492,0.6671872809383435
0.65556621645278,0.6552813271916056
0.6459273753019885,0.6452704384892541
0.668551549885368,0.6685774859952898
0.6656838117060762,0.6658560627062245
0.6566475618394036,0.6564976502878153
0.6530598852613576,0.6528741151737362
0.6434774388579766,0.6430185323683919
0.6605700770176473,0.6605802429856018
0.6573081453116636,0.6570716840911158
0.6704951525713165,0.6706365724313201
0.6655964944072992,0.6658899925788548
0.6462981150158988,0.6456028848907494
0.6495126058316547,0.6492961453692281
0.6702007640082673,0.670389557282106
0.6656889947933454,0.6658494229757963
0.6651064549151318,0.6653087057680789
0.6507566555494539,0.6503444849625084
0.6688609121191281,0.6690084435144156
0.6560702662059097,0.6559582329692122
0.6587776990195695,0.6586239066660644
0.6470337728382931,0.6466162654325815
0.6017899812187634,0.5992791025057557
0.6665188704103957,0.6666039973068784
0.6695305255213724,0.669759274217447
0.6449501204734681,0.644550488025904
0.6602702465001142,0.6600919907936149
0.6617111973034796,0.6618103867038154
0.6527958744819634,0.6524512681471725
0.6490855493691208,0.6486745116533139
0.658673489205233,0.6587948503333263
0.6319533969134727,0.6307929467805453
0.6706687765899315,0.671181576174553
0.6630656418373987,0.6631849414019773
0.6533993074855248,0.6531986970911418
0.6676097607304003,0.6676293618685935
0.6603978252224445,0.6601867844316276
0.6569591428117011,0.6572138885986117
0.6547062119741114,0.654631284875248
0.6605353725104967,0.66049520226569
0.6496104201899003,0.6493640204037312
0.662273006534167,0.6625133983207853
0.652494122450635,0.6521885432681347
0.647096623623475,0.6468630247378211
0.6615529239250338,0.6615215160491417
0.6512034492841048,0.6507688723919521
0.6578651770514763,0.657647130565675
0.6608871157057314,0.6609476393461854
0.6480347027590614,0.6477168132028884
0.6672018462113112,0.6671440016239627
0.6672595692325226,0.6672356555480028
0.6671390357762466,0.6672136918574587
0.6702104188209022,0.670227058097995
0.6627502626545787,0.6628024870317659
0.6759626665070193,0.6763756086134638
0.6595532861709245,0.6596702479972693
0.6568619087950728,0.6565676056937708
0.6685784454130983,0.6690322425626571
0.6598408785541935,0.6597866765948328
0.6537312879543911,0.653435541683264
0.6560128209046234,0.6558531290046778
0.6688016062862656,0.6688889532272025
0.6591960260297066,0.6590950205325963
0.6558912551530502,0.6556910020568579
0.6649196176223223,0.6650164405546494
0.6195666129286285,0.6182388133583658
0.6561321746869588,0.6559255761580599
0.6687381731524968,0.668852507716867
0.6716597486204691,0.6720700725218507
0.6608750649101687,0.6608244189362124
0.6694952639813072,0.6696564111593825
0.6562612779120767,0.6558446432378036
0.6513671129824781,0.651107474343556
0.6703983070283343,0.6706420078996527
0.6565663413458824,0.656430847618353
0.6484686639572326,0.6479098794978214
0.6694836617836971,0.6696483637732662
0.660210325740457,0.6601324848313006
0.6536874100993917,0.6533240759818207
0.6527231012346809,0.6523633415725223
0.6716614928635445,0.6719912039560201
0.6604183681387996,0.6605269233563545
0.6652765078517067,0.6652966938874308
0.6568911279012741,0.6567731336602489
0.6680225765350883,0.668148775683328
0.647792710634868,0.6475703110021849
0.6541453794008107,0.6538835589207024
0.6640235751513228,0.6642856582233515
0.665069118647691,0.6652657725802289
0.660248000842928,0.6601680554837078
0.6514913243281911,0.6509523008976741
0.6488020949071234,0.6482911322133014
0.6582750132041211,0.6581040734970669
0.6684718939983301,0.668770342448409
0.6513338539991669,0.6508865877258048
0.6433777491478612,0.6425057206168522
0.6630693072718651,0.6630212583985652
0.6621648782383873,0.6620183127018191
0.6654359638005743,0.6654422498293155
0.65917476868787,0.658780285448548
0.6513958321186841,0.6509181623291355
0.6758877179905515,0.6763469189765725
0.6500536659829915,0.649796264479044
0.6728698231418118,0.6727163124125809
0.6639541071615941,0.6638938796154928
0.6645055362337404,0.6643707853924385
0.6693745243440866,0.6693780348514995
0.6648803802208452,0.6649370607052749
0.6582254409755635,0.658134759425281
0.6647832336931832,0.6646865799758821
0.661889667898792,0.6617278565054096
0.6554567295503662,0.6552170444477139
0.6628861768628395,0.6631099936594843
0.6555543724858659,0.6552685587833865
0.6700134540993101,0.6703689949094535
0.6543022876040103,0.654123600911318
0.6551731384331355,0.6546800087378416
0.6492229107761526,0.6487950582059718
0.6441306147865109,0.6433215075736142
0.6750580529789737,0.6754534292383978
0.6689927730666904,0.668948975231845
0.6425585364942004,0.6418812365720132
0.6712013074185438,0.6714790847786556
0.6378395058285261,0.6368874433408265
0.6549045627453091,0.6548685810047107
0.6514222612927695,0.6507899553743477
0.6714040845207976,0.6716703299253306
0.653644766626472,0.6534165990141371
0.6529720156482164,0.6526247563106377
0.6631585173472471,0.6630582039763322
0.6577091420885705,0.6576693501495872
0.6558600274903814,0.6560533210236081
0.6698094232764803,0.6701097418892439
0.6600897138113683,0.6601623009135933
0.6288911776939291,0.6275680496912523
0.6552742624142891,0.6550395526210122
0.6635758646115522,0.6635349159297657
0.6487408912602243,0.6480178144159673
0.631148008347339,0.630403620422646
0.6613840989530511,0.6612736105542624
0.6469813703485862,0.6468295392551995
0.6136360341529757,0.6123072287545281
0.6469868843068531,0.6465446665373366
0.6449959067721728,0.6445944113318066
0.6702712626117207,0.6706794304843245
0.6613318635160693,0.6612075463368575
0.672208669144458,0.672255384706324
0.6622468683439405,0.6621262911071796
0.6601729841585237,0.6602343848668465
0.6688275244718229,0.6693021663253254
0.6390271623404234,0.6381720828040813
0.6358674707579047,0.6346428595384195
0.657883432688861,0.6572069346720804
0.6741155602689066,0.6744601597871156
0.6706827024889246,0.6707326404161642
0.6675064986398456,0.6675826875875608
0.6721348125471565,0.6726146009401965
0.6455580919460127,0.6450424931426427
0.6550087743902846,0.6547421132732656
0.6585052918596361,0.6580379671612984
0.6687193984765686,0.6689949290021762
0.6560755490242013,0.6560058928834013
0.6575634507979395,0.657429273660498
0.650291098799301,0.6499185552220458
0.6549194225871134,0.6545176035533823
0.649784594983095,0.6493675698865191
0.6530221545199599,0.6528680173565594
0.6481744299773035,0.6475733121009776
0.6569888336241514,0.6569083115401482
0.6635284761719852,0.6635340808764933
0.6405396297492367,0.6397373072210276
0.6653080235441083,0.6653228726889802
0.6603718966886489,0.6601706411017156
0.6634671700187801,0.6636070427167022
0.645227287914403,0.6449171080887532
0.6645926148010745,0.6646378469067918
0.6602731108059662,0.6601993937168094
0.6720544551202823,0.6722923543528792
0.6686499947245517,0.6688437278884053
0.6625042663767489,0.6624631823472066
0.6573061296825617,0.6573337166382909
0.6239311528832076,0.6225087213075301
0.6568761354121176,0.6568435069313957
0.6521730508401344,0.6517054709822181
0.6627756027289913,0.662845376040224
0.6593686547533868,0.6594313954488051
0.6701411289993437,0.6704206457664267
0.659211339998457,0.6589683599797371
0.6693097716572063,0.6691160063492382
0.6683371568235242,0.6687220913802165
0.6562705121635144,0.6561798220026797
0.6568592174940668,0.6566836313579405
0.6165975259421713,0.6149174320105457
0.6596622123841798,0.6595015031843838
0.6412050736054844,0.6406478675639293
0.6619863838020119,0.6619631970688169
0.6652802301769511,0.6653772067236348
0.6552351979369349,0.6550958026611451
0.6635524595882711,0.6636872788329238
0.6752153999474412,0.6755484437133472
0.6372814864700016,0.6357872939134126
0.658547429200488,0.6585838147102638
0.6669652277662134,0.666953786973643
0.6692057356490766,0.6692215623997232
0.6697419779390634,0.6698883113961658
0.6548460789518531,0.6545018016824119
0.6801851319837152,0.6805314090316607
0.6661304919753868,0.6660873081507168
0.6522441405977595,0.6518646032035498
0.6407880840606878,0.6399335124468485
0.6591510368185687,0.6589707713919244
0.6532480275662746,0.652760948676221
0.6637562426986754,0.6636581173580083
0.6621935050014758,0.6622525638532739
0.6701739922115362,0.6702485988522175
0.6579846387620444,0.6579997561427056
0.6681524170207814,0.6680683361499338
0.665235119709398,0.665177274830577
0.6357487579506369,0.6348745856336582
0.6714464877100909,0.6718174556218022
0.6596115763426414,0.6595453733721975
0.6638244080272586,0.66397828725594
0.6506920192617255,0.6502441068661493
0.6776776655713042,0.6781662192536839
0.6515398287626389,0.6513852474198998
0.654275814247618,0.6539420410393131
0.6498357135067652,0.6494879244642188
0.6528752846330004,0.6525909701148329
0.6721396140911355,0.6723756105240752
0.663794853406714,0.6637477768785653
0.6635107913365912,0.6635537838400247
0.6581273246120636,0.6578796734727608
0.6571647667919012,0.656917340734938
0.6619188460766577,0.6619600749820116
0.6658553198329711,0.6662367601770662
0.6538577764166513,0.6535034737193337
0.6575658937702941,0.6573052941341928
0.6617516238317446,0.6619277471914687
0.6611098972167233,0.6610286894905697
0.6419500035179051,0.6409792793554734
0.6641708252834952,0.6640759746919692
0.6541755615358422,0.6540262213035384
0.667979931937046,0.6680873827446272
0.664387116392529,0.6644030949663227
0.6584194162539355,0.6584642766456186
0.669939442372337,0.6699925740189488
0.66928072398274,0.669389435293261
0.6592338618777046,0.6590035136034282
0.6590158597384209,0.6589825526256978
0.6491634279946267,0.6488107094972779
0.6690777266330131,0.6692398543355847
0.6444385716708545,0.643736555123545
0.6560922726894602,0.6559532909777315
0.6462761791007657,0.6459074113477249
0.6729678736964434,0.673534658713208
0.6598215739418177,0.6597104748959406
0.6537100720089911,0.6533580214342821
0.6610254098912891,0.6609635872100026
0.6537721499499503,0.6533964413453769
0.6519184227153993,0.6515080438559231
0.6550225958167257,0.6548072940667891
0.6482881521029585,0.6475536992423992
0.6620888832598817,0.6621691027658502
0.653652583276197,0.6534711290147095
0.6523348934580517,0.6519738971725426
0.666281449192059,0.6663837195564262
0.6544395907255167,0.6542208977652261
0.6153366718446382,0.6137225979631084
0.6656330916968067,0.6657732077344942
0.6580931113339504,0.6575851458486867
0.6617400100642181,0.6617441837605643
0.6590162639253085,0.6588769574147452
0.6423788247687767,0.6419209023356461
0.6594720739084062,0.6591699159151081
0.642001200655117,0.6413837729694789
0.656981927526463,0.6568326567853895
0.654928601193131,0.6545874687269175
0.645254720122005,0.6446658076401699
0.6612763984120982,0.6611480903461586
0.6750164116556415,0.6754217250950904
0.6786001533853476,0.6791866982135487
0.652131670420667,0.6519341778586729
0.6338053020723268,0.6326554156570268
0.6587760681762795,0.6587687472214001
0.6602383575824835,0.6600629397452243
0.6515850098306242,0.650901231962528
0.6300670489794461,0.6285076427634055
0.6631485551161762,0.6632735388299984
0.655939443568401,0.6557394832414407
0.6761355245016523,0.6766300760853374
0.6519209331890161,0.6515513337548541
0.6432943309579491,0.6426859928306654
0.6566344178861658,0.6563526262411602
0.6633603215452081,0.6631517483736404
0.6717253440201232,0.6720261547343993
0.6636695635816455,0.6636005193734885
0.6223325848843275,0.6211547285933835
0.660829975342226,0.6609981028597869
0.6721257415661352,0.672578071784816
0.6558430106597832,0.6556963815784151
0.640324599047269,0.6392946700839794
0.660827185062297,0.6606566229861727
0.6825435059473333,0.683225116584191
0.6478693143989127,0.6474175118640602
0.654359742443993,0.6539118251261854
0.6714211799986588,0.6715500947948424
0.6725278485156277,0.6729355595804488
0.6675811992426453,0.6676513068278536
0.656147906819891,0.6560745384615085
0.6601137601964253,0.6599716603534885
0.6679781393414127,0.6681967691782104
0.6668904804312442,0.6668173547172878
0.6695831109482863,0.6696141803003235
0.6434687889693901,0.642975720958675
0.6685183138812784,0.6685846734651218
0.6679330354511949,0.6681405233821461
0.6588904282968566,0.6587790940679743
0.6735616829310077,0.6739413085490565
0.6779604215744126,0.6785382591739398
0.6607689675512637,0.6607255142619507
0.6641783317953898,0.6640486332071991
0.6642004163972011,0.6641053583492122
0.6599733502366967,0.6600551229731814
0.6689756646000122,0.6690948942221936
0.6550036818876814,0.6549166085698142
0.6625502077149696,0.6625692428114045
0.6694862844412003,0.6695047580710717
0.6591267456795358,0.6589807874273713
0.6653119230051635,0.6654366996774298
0.6563961128637139,0.6563062023782519
0.6476157877975101,0.6471404522565852
0.6569458664390055,0.656906258292168
0.6736868721752438,0.6739594848119964
0.6539933429773491,0.6539611941761683
0.6428502512602263,0.6419863023375312
0.6606680522676571,0.6605370510226721
0.6654473517278082,0.6655864696041462
0.6701121484220836,0.6702742303382183
0.6369489986984997,0.6359335178324899
0.6684782492287509,0.668567999133008
0.6521942078285847,0.6517487997735036
0.6575796665906907,0.6574700175012153
0.6563891169093762,0.6558064026255942
0.6708215970262946,0.6711259159043794
0.6718737524142417,0.6718307468716362
0.664994120943641,0.6649986093652189
0.6554984070259866,0.6551908044864954
0.6458816191363348,0.6455569917643871
0.6563767820950237,0.6564925023861123
0.6655990549660165,0.6659878625694393
0.6605069057496988,0.6602328032995288
0.6289125772469946,0.6278576194681359
0.6564358713172977,0.6560157245308568
0.6571751588849574,0.6568216235387362
0.6599190127768391,0.6598601475224315
0.6533902088297653,0.6533167363772023
0.6407754497926976,0.6399607550767232
0.6707863222725767,0.671059062277191
0.6544756514737513,0.6544182342096566
0.6618153648230538,0.6617455549050275
0.6536305545221678,0.6532604730311631
0.6754446736468175,0.6757177713240249
0.6692786627802887,0.6699313374929345
0.6640579254784442,0.6638896449341357
0.6494247174978262,0.648910461013956
0.6429378103499569,0.642256587990311
0.6622670489686806,0.6624545877436372
0.6621907699554381,0.6624284306572246
0.6407181553553211,0.6397487529735952
0.6444973087621995,0.6437092000012272
0.6440728578651573,0.6431411403918966
0.6592818040065955,0.659078746633824
0.6739006819142319,0.6742341063605752
0.667797140076162,0.6680404270216157
0.65099146651539,0.6505192243433866
0.6533224432950211,0.652879216591445
0.6600390804770222,0.6597571294978214
0.6519226919833376,0.6515585000212147
0.6669959906817974,0.6669963844691031
0.6384449503493469,0.6376777331895809
0.6637933874431764,0.6634702856520294
0.6615374785918621,0.6615909003127776
0.6590252088425639,0.6588532398621507
0.676416839869734,0.676923804058928
0.6533742724117773,0.6528095074154314
0.6510358751148166,0.6508670646041026
0.6714826461296897,0.6716660790198252
0.6694016189368193,0.6698587815644098
0.6605703935625817,0.6607104262721027
0.6655634275581366,0.6657538427341336
0.6650672640838745,0.6649968536735398
0.6575392085808307,0.6571313269075034
0.663254761846461,0.6637311738440826
0.6662176284529855,0.6661664099120412
0.6661930636580234,0.6661497477441702
0.6543024170366785,0.6542223744635522
0.6636741185316472,0.6636753994442148
0.6599966215250813,0.6600936616723814
0.6685073798843268,0.6688925057132837
0.6227238368929865,0.6212228395351658
0.6636823935540219,0.6636540097544733
0.6458971384222129,0.645465809251942
0.6666474944393145,0.6667282749976969
0.6630273731020542,0.6628042153751263
0.6608835903921492,0.6611074289191394
0.6476148640539509,0.6470560774794873
0.6322375487355065,0.6311100140751078
0.6534706154878106,0.6531710849132526
0.6541813299787509,0.6536757271848304
0.6659747758930862,0.6659602870025677
0.6246276293556152,0.623499143456521
0.6556424590469148,0.6552774791229149
0.6495470247234535,0.6490323794650019
0.6612263599857691,0.6612555960884223
0.6214200237209586,0.6195776838350311
0.6601108481745239,0.6598378651966726
0.6803880196806272,0.6808302294735384
0.6179615680385764,0.6162293778565604
0.6573398607537817,0.6572661422469354
0.6564546119235694,0.6558785495758754
0.6602820723899916,0.660259671142003
0.6643463145997643,0.6645146444298254
0.6565217664377067,0.6562574278556004
0.654700994742408,0.6544238324436316
0.6654721020858918,0.6657539126033112
0.6689099734671723,0.6689462981766705
0.6736963251786885,0.6739873795463814
0.6656880535470177,0.6658313006774342
0.6579032877629549,0.6578732040520148
0.6707325081023943,0.6709409993747113
0.6655107176265987,0.6655508602338663
0.6562898204197429,0.6559628002034468
0.6771860210260239,0.6774660647657684
0.6620729624938405,0.6621110429875166
0.652914203369571,0.6522797734484229
0.6627948851068683,0.6629227922857245
0.6647337025442173,0.6648692601336708
0.6698165750599772,0.669924663005109
0.6714614937726254,0.6717410406017549
0.6641338886098345,0.6642221619011299
0.6696586958167104,0.6698341723385614
0.6562856474479276,0.6562960157540998
0.6471820950740126,0.6469153679127071
0.6607898407714061,0.6606357473448975
0.6579316889615496,0.6577933241429512
0.6542644030319421,0.65413887060958
0.6628730734045498,0.6628728040560524
0.6510715297344457,0.6506495349175493
0.6486517556295621,0.6484127634939221
0.6878244095859146,0.6884315363132105
0.6594751360314417,0.6596117148139806
0.6537132649830588,0.6532884343826696
0.6536242555391258,0.6532110356343739
0.667159559888944,0.6673018478364755
0.6590110675865625,0.6588403918775697
0.6557029384119395,0.6556248972229751
0.6544050399600124,0.6542274820227245
0.6592143633087478,0.6590801858820379
0.6670574977509205,0.6670182095178024
0.6493392841768225,0.6491651696491764
0.6648348910325564,0.6650126518563187
0.6678472806049931,0.6677991349674665
0.6625236990462572,0.6624048002395575
0.6621577239017069,0.6620955188576975
0.6605117306131092,0.6604409934873617
0.670733805537505,0.6708205303086852
0.6753553184574824,0.6758533622345793
0.6647146222204271,0.6647130679250012
0.6397503564573395,0.6389116759741795
0.6557760835883335,0.6555952701431739
0.6734859166207714,0.6737005371124827
0.6596707676428268,0.6596936579631985
0.6729357943621217,0.6734421753957125
0.6714578567368914,0.671863178358193
0.6649236180255919,0.6648617791540841
0.6601082947619568,0.6598955941039777
0.6511681994209536,0.6507868671140303
0.6550008437999528,0.6546911311394438
0.6778240404009634,0.6779524266241128
0.6706796852393475,0.6707303334009074
0.6722381531260775,0.6724360494008419
0.6627689858840234,0.6628144934818929
0.6748206542219547,0.675324530165896
0.6615789306077603,0.6615773894692769
0.6166224211124525,0.6151264576830884
0.6487729444067081,0.6480828450832248
0.6389776185569144,0.6382416847222927
0.6455981080788316,0.645004775533335
0.6642217199763196,0.6641454397879305
0.659062427259862,0.6589800704601849
0.6685197669320593,0.6685837660293777
0.621640360802818,0.6203315439772081
0.6553042285228233,0.6550320221320953
0.6413904525142539,0.6406790274664722
0.6610950247336506,0.6611230420732072
0.6711856713858043,0.6714882626409714
0.6665992148486407,0.6666263443658771
0.6545798061333027,0.6546759437617985
0.6499502670507976,0.6493834954508213
0.6590511042600294,0.6590136167880898
0.6308432911607773,0.6295992971627437
0.643258728349548,0.6426579870809406
0.6608315212924761,0.660705943939809
0.6678431302574197,0.6679312703555706
0.6505175621059542,0.6500843238671529
0.6537472408100922,0.6533076413699923
0.6205888621405136,0.6190441528931456
0.6574834310866535,0.657364075276932
0.6626464476167404,0.6625010541957151
0.662958468260356,0.6628611005705666
0.663685161856381,0.6636204376756099
0.6582040614426254,0.6577311462324842
0.6617224002166704,0.6617933046323308
0.664736096119988,0.6648608028962636
0.6544878811638208,0.6544521997187125
0.6382910602115484,0.6371668515270231
0.6767808072022228,0.6771371177249317
0.6664094811592679,0.6665019396100191
0.6504335049496657,0.650076459698068
0.6668971900182948,0.667215496697086
0.6560956651110371,0.6558716669539576
0.6715752063229466,0.6720773997633702
0.6709403688392771,0.6708982730385886
0.6566068287273021,0.6564165338984207
0.6543050631275649,0.6540420932224219
0.6689161930779123,0.6690876819396832
0.6650462900892433,0.6648750615901027
0.6353563236189039,0.6341347743107327
0.6530019146106153,0.6530015141041425
0.6664758167285092,0.6664940921848422
0.6684356822317487,0.6685021375939006
0.6571670520224515,0.6570099815824548
0.6560422067945662,0.655844944972869
0.6540679777067212,0.6538779415302323
0.6541069068139274,0.6537582978086843
0.6681402070419113,0.6681063562413457
0.6603909817811677,0.6602181764120629
0.6539905552515668,0.6535457366243712
0.6618817343895823,0.6616841576970127
0.6458342935632986,0.6454318051900474
0.6671936453097632,0.6671277093472125
0.6494639516538585,0.648795733546866
0.6577008488228576,0.657314878240494
0.6643625745892506,0.6641343257454468
0.633943125945397,0.6331773587718338
0.671681858133146,0.6723922690355872
0.6403915676932118,0.6396909693474782
0.6583575569649087,0.6584826618147084
0.6637805797760432,0.6636550027755099
0.6525137380632514,0.6523036775663867
0.6680528783798622,0.668110141857738
0.6650897658191149,0.6651403035990264
0.6452821753035068,0.6448911619003075
0.6485284155468098,0.6480026973668777
0.6507111906897243,0.6505627227367852
0.6725059478023885,0.6729085786051359
0.6677730315807147,0.6681304032974967
0.6444007812645374,0.643680106947017
0.6603531375494123,0.6606324179659686
0.6554014257173866,0.6552224174338848
0.6625531797711235,0.6626878128144342
0.6633307778081858,0.6632073817820252
0.6754246564258501,0.6756905360079049
0.657177222128974,0.6569506066364634
0.6708177106174644,0.6710147652494265
0.6574519635552855,0.6572941316548735
0.6597047871421523,0.6595383374829432
0.6497028961221254,0.6493502056649112
0.6650728011213897,0.6652220424031038
0.6419097048398893,0.64124875926501
0.6639679157010159,0.6640204363269913
0.6591690954923074,0.6590823493129573
0.6688228059515857,0.6689107996917133
0.6699515848355475,0.6702444766807207
0.6617573758738476,0.6617328600341439
0.6411976819347294,0.6405947017989
0.6585979133472054,0.6583820002795193
0.6742189818859458,0.6746038844128295
0.6611412496024518,0.6610733334242128
0.6652798679591823,0.6652778081199635
0.6557510465442353,0.6553872322152501
0.6584176455270883,0.6583251388465519
0.6219024189671276,0.6208799879430198
0.6446992430019464,0.6435739787746614
0.674742579699901,0.6750363985023471
0.6566629012134123,0.656153551010938
0.6591669208623664,0.6591460375723035
0.6768634354723693,0.6773401007188424
0.6575442283924859,0.6574751574294833
0.6044762565951824,0.6025389815346978
0.6548427643441296,0.654706346111207
0.6638325525732929,0.6639734957350747
0.6641470850039022,0.6641356177830002
0.6724394472471698,0.67264982258605
0.6655345692594101,0.6657296519272606
0.6577448974646277,0.6577504560332814
0.652196146876348,0.6517057923076175
0.6685482183940549,0.6686405377700018
0.6703759635914431,0.6703282837380182
0.6481594361682878,0.6478112573277348
0.671063753734467,0.6712419244697289
0.6405800579770848,0.6400858469356252
0.6700264375164122,0.6703574190981362
0.6629658637470317,0.6630343498400444
0.6641672643775649,0.664184044107736
0.6720541712820463,0.672186352516484
0.6643939762931401,0.6644496696564927
0.6685100229173006,0.6689621379130248
0.6760964089330296,0.6767097872992822
0.6650579091820685,0.6649847906211803
0.6647616415403163,0.6646146621307194
0.6738704156061646,0.6743103666611997
0.6643067604064615,0.6643133649377071
0.5992680580258882,0.596995181574178
0.6658245249932419,0.665728127484899
0.6629123378018288,0.66261545746482
0.6464071868039749,0.6456336281158092
0.6726193129453297,0.6726121566087212
0.6661702268340949,0.6662572940525983
0.6644916754229138,0.6644447259314257
0.6555754148057875,0.6552884847855514
0.6741392836982107,0.6747398216107799
0.6575500391058211,0.6574557492156867
0.6470644728543771,0.6463390405510329
0.6519478715085145,0.6515341005398292
0.6391883496597939,0.638092042891816
0.6414140061402793,0.640500947502728
0.658501568636896,0.6583423669995432
0.6517748624750566,0.6516495722562388
0.6681444037443723,0.668161759098588
0.6623178991743948,0.662410712002587
0.6664643536361526,0.6665155533816315
0.6720558241398047,0.6721546855489238
0.666458378746642,0.6667592913445128
0.6345311010568929,0.6333442484210445
0.6662215128683643,0.6663203112944792
0.6564793828749808,0.6564959986705128
0.6573038780023078,0.6571902500804558
0.6704894886385171,0.670544425342763
0.6685545057403766,0.6684801379049627
0.6708462538685744,0.6708395723989884
0.6581900289607076,0.65802611991
0.655144882383094,0.6549489483116092
0.6516056229035904,0.6515301627418146
0.6533490226765438,0.6532057821700326
0.6561367858134388,0.6559296932489798
0.6662486297094597,0.6663417770282608
0.6774580617164556,0.6779237909058282
0.6609507770413727,0.66087949021448
0.6588271913794888,0.6586637775333333
0.6352966782955847,0.6340790623765002
0.6569602489796161,0.6570037709533221
0.6560452934029312,0.6558293635112219
0.6606043651037479,0.6605788486144033
0.656520354184078,0.6562458226625518
0.6462394650437484,0.6458692106197959
0.6725794522942012,0.6729499775242614
0.6733123688818707,0.673755191386757
0.6469384771183349,0.6461146662226067
0.6593166951946796,0.6593015245826692
0.6528354935549124,0.6523451616601887
0.6507241984908575,0.6505871909773135
0.6517528145116579,0.6514854570808243
0.6548199349328394,0.6545001845115362
0.669444890092727,0.6697692256030654
0.6704630806242372,0.6710752863803569
0.6636307423751748,0.6635817640155414
0.661676722829866,0.6615866912101425
0.6691448955813993,0.6692254311788008
0.6571028829715686,0.6570598283659852
0.6640699670827139,0.6640514388177744
0.6497627678254513,0.6497365237075146
0.6643699501604478,0.6643335005373997
0.6636860032684242,0.6638123723996182
0.6561977245221859,0.6558160025804343
0.6663724422619266,0.6664604978961542
0.6372607137657996,0.6361299078692001
0.6498406836289872,0.6493925440697526
0.6390574255554307,0.6385711096633283
0.6593867185910361,0.6593289159362458
0.6581309744657807,0.6581410742139068
0.654346824846688,0.6541841558383196
0.6368560445378781,0.6357915320633964
0.6553730823369003,0.6551956319606724
0.6569322018939319,0.656863898877295
0.6673676588269983,0.6674687445909104
0.6559190118711181,0.6557722986341478
0.6565467190605918,0.6563480664727007
0.651922144900828,0.6514846472267298
0.6541974128758138,0.6537028384052745
0.6530005591319135,0.6523119125930172
0.6500895480297052,0.6498721332870613
0.6467795335112791,0.6463062133583998
0.6635019648730234,0.663612309492198
0.6602358708640271,0.6601010886941893
0.6727104422754877,0.6730829782159089
0.6653513679197354,0.6655183412937486
0.6771776220327949,0.6777897967743006
0.655011019671972,0.6548586006714522
0.6588801449424269,0.6587904847011132
0.6527104689685951,0.6519772695782708
0.6663611327249215,0.6664508978824708
0.6629120548341587,0.6628177412851309
0.6586463809825467,0.6585792704172089
0.6742258503121048,0.6746064900128969
0.6705885714886595,0.6707282745800198
0.6517865267863803,0.6512812965202993
0.6648026158850672,0.6648005200597387
0.6562028369222453,0.6559466075102818
0.6695040493549708,0.6697915198809204
0.6441302809186787,0.6431858013213076
0.6551014200939475,0.655063419463499
0.6691804320722593,0.6695045530112977
0.6517660598157922,0.6512111350553655
0.6661420954397117,0.6662005582514142
0.6535869488735274,0.6532676841645101
0.6736126028257277,0.6738533680417187
0.6465446452355785,0.6458111758159601
0.6603853886904161,0.6602991125758196
0.6516958734854845,0.6514155282918628
0.6718327750414459,0.6718618431845829
0.6565650466950363,0.656382284601607
0.6738633365405645,0.6742282999763177
0.662836873319425,0.6628739758647242
0.6402575665929292,0.639389959311246
0.660757869955932,0.6606574470503382
0.6607585500206743,0.6607924728454291
0.6637319520615311,0.6639791349935521
0.6608494327957586,0.6608363646049269
0.6564227389830016,0.6562492981161927
0.6621726959925955,0.6618390183185856
0.6624342152423427,0.6624246816223535
0.6693411218332781,0.6693803155928635
0.6655711436074054,0.6654237937646345
0.6387872485672446,0.6379330572894937
0.6653846997044244,0.6656624060976667
0.6571620395882922,0.6571329070195105
0.6582234577777859,0.6580166375436023
0.6627626771568466,0.6630061489135973
0.6637197283026386,0.6638785833681344
0.6682265086462836,0.6686071271245475
0.632599556968036,0.6313642523826023
0.6540372836391295,0.653804984648734
0.6534054415422547,0.6529490171124193
0.6576609092360701,0.6574906320092488
0.6484777386384614,0.6479197665997629
0.6461175305772906,0.6458562223700599
0.6696167036828428,0.6699827280339035
0.6614676328154065,0.6613367035229276
0.6398495839154028,0.6389821480868615
0.6484724307602862,0.6481457156234098
0.6584891896644818,0.658440147345845
0.6604556847483385,0.6603855541932082
0.6578741887232463,0.6577599648077017
0.6617329539243001,0.6614595498545105
0.6469646337304913,0.6463739241874887
0.6479440432901465,0.6476658342617406
0.6398515516043178,0.6388530092910916
0.6571598008511824,0.6568791232393862
0.6440304746448321,0.6430945241444002
0.6687104640176567,0.6688333343901738
0.649859700055827,0.6495367116032467
0.6568290290272097,0.6567047593114778
0.6557229080379032,0.6554437862502168
0.6507882381247557,0.6504088982171087
0.6303013296987744,0.6293551567381931
0.6711443966984225,0.6712996471650442
0.6539648390954862,0.6534358163430378
0.6636098010851196,0.6635907547316908
0.6683990699109246,0.6681923266009788
0.6678470082534363,0.6680835228754965
0.6704070237580143,0.6706752634459228
0.670680557808572,0.6710495916547196
0.645098561830594,0.6439448069267002
0.6645915557006672,0.6647163037804562
0.6443381863846385,0.6431618448875098
0.6825254104999942,0.6832538760454678
0.6558534245565457,0.6556369362680007
0.6497021678074015,0.6494998155885628
0.6629729299089324,0.6632350148886834
0.6456703489915452,0.6453580475006713
0.6526736408458325,0.6522110655222288
0.6690759446745547,0.6691206467228362
0.64916394936425,0.6487632848085306
0.6435240988450464,0.6425175382983576
0.6622209125566305,0.662155640391991
0.6508926043905127,0.6507016279964277
0.6657766383677944,0.6658626401263347
0.6569671706286713,0.6565123101192526
0.6646550990303737,0.6647832995759188
0.6484563761685143,0.647789033960797
0.6664625933132171,0.6665901816146522
0.6630025333380913,0.6631270397686049
0.6587638487180251,0.6588739187698813
0.6561073570612671,0.6557208735875919
0.6534274441536124,0.6530365734343958
0.66169395649366,0.6616630646195734
0.659346091052183,0.6590695412413471
0.6491106832927006,0.648710894749447
0.659004768398821,0.6587852704102417
0.671012280870954,0.6712717899778268
0.6669858375983373,0.6670444574959689
0.6535634453491843,0.6531555400566317
0.6739355069497506,0.6740850751773939
0.6398769297655182,0.6392414921506304
0.6571109185186976,0.656967635949403
0.6460953511307048,0.6457664582589469
0.6522329361780059,0.651935136366289
0.6550622157897483,0.6545636204694223
0.675885218561798,0.676327987227898
0.6561720865621312,0.6559055165378966
0.6668291417486631,0.6671571530235186
0.6684799381079347,0.6685443679397733
0.6683050453014647,0.6683337310586768
0.6701035790398286,0.6701115675231815
0.6569336474506964,0.6567418119490578
0.6735748591581678,0.6736486759632793
0.6651850921126048,0.6654370355563584
0.664209552262691,0.6643762380149215
0.6413400047703969,0.6405175538561135
0.6724493148856565,0.6727713416338975
0.6511787705621912,0.6511214858261666
0.6500166030151477,0.6496617352936026
0.6535571283310305,0.65332553509159
0.6351959122023588,0.6338979207212091
0.6613159227125838,0.6612377803875595
0.6716287684581054,0.6717703255564433
0.6639231198770831,0.6639088747374818
0.6538649405149883,0.653782123581639
0.6576574480289619,0.6574122240067578
0.6602757760438314,0.6601726468196911
0.6514594950719884,0.6510754474273833
0.6626807800951158,0.6626792935566332
0.670357262859184,0.6704576712089731
0.6228036015819752,0.6209865132491796
0.657245157441964,0.6569907542270421
0.6559426626274172,0.655988571791335
0.6539823504649931,0.653782742563247
0.6421867504935936,0.6412701180147011
0.6734200791890624,0.6735362701124289
0.6797019045832015,0.6805683860980912
0.6425893586958562,0.641769074472941
0.6645104602949874,0.6643741818951162
0.6586512942660679,0.6584378276205749
0.6563223791441811,0.6561951721135687
0.6536581560281112,0.653477856978611
0.6732064739479897,0.6734957826136134
0.6553062429802754,0.6550734516070249
0.6632456987544129,0.6631195499793096
0.6571304772113917,0.6569593332048549
0.6515635107414326,0.6513821799823183
0.6560436819498239,0.6558604188485593
0.6508364009381653,0.6500059947968133
0.6600586331280927,0.6598308150188399
0.6685797894267032,0.6686873783538593
0.669485238180581,0.6700083546218262
0.6668662608187166,0.6669659880346807
0.6580409973437523,0.6577700311111663
0.6495004310751427,0.6491493216778061
0.6364349636247907,0.635435029909698
0.6461421235126571,0.6457533884093982
0.6666490210822201,0.6667220888162869
0.6621709285584507,0.6622193393291733
0.6611030811440777,0.6608090101003286
0.6746713854237522,0.6749081847019676
0.6333618473856658,0.6321365025758001
0.6649096091299835,0.6649236875319489
0.6662710290615795,0.6662862763258547
0.6558184430112619,0.65566883565775
0.6299570932953875,0.6288880027781312
0.6595429035939325,0.6594652050840739
0.6621843521613016,0.6621920751016241
0.6650911730396999,0.6649868206821903
0.6670836118592595,0.6670945959671547
0.6598029707684215,0.6597800086362481
0.6584825041370661,0.6582682234159221
0.6619624287531463,0.6619759829399942
0.6403149774712589,0.6398343388967326
0.6662677946071542,0.6662535417947468
0.6354484615538324,0.6346220121424364
0.6657950024533382,0.665939991491658
0.6537956305242731,0.6537427300903045
0.6689397046835166,0.6692706853523118
0.6697377357308469,0.6701511246516567
0.6518022579271923,0.6515480069873913
0.6554955652649912,0.6552672038297427
0.6814848762395632,0.681999142558364
0.6556148626208573,0.6554441486196483
0.6792146670675949,0.6797399346223879
0.6654667494282744,0.6655379071201697
0.6542789417110895,0.6540447489018155
0.6701982106901959,0.6703759684261086
0.6748928487483516,0.675190319381602
0.6617279034703233,0.6619331422728938
0.6531254335740571,0.6526931347983607
0.6697014524625554,0.6699937331757313
0.6489250066840245,0.6486505388587245
0.6270367349683803,0.625527349172985
0.6612075932035768,0.6611599949575867
0.6671455455142219,0.6671228713681434
0.6773993326809609,0.6780745349536895
0.6660689936183187,0.6664031918010288
0.6671414667490949,0.6670257772399594
0.6516352297167973,0.651255711183204
0.6599534657669657,0.6600754921704206
0.6465522142681837,0.64573860988275
0.6593441780291364,0.6591428349066065
0.6547228638240674,0.6546447675205858
0.6624812900819478,0.6623765783087849
0.6457481666907297,0.645219842278326
0.6559662025525329,0.6558160539284125
0.6410609681408028,0.6401959027173091
0.6701887181893077,0.6704027913790009
0.6622075043547446,0.6621156393281942
0.6599063236334928,0.6601491733272911
0.6519111709248567,0.6514659693635124
0.653712544268513,0.6533656220964976
0.6702824637446417,0.670672882753139
0.6548823848129913,0.6544818937375112
0.6748603559169266,0.6752158075584445
0.6606513045564292,0.6605831775198289
0.635941271167245,0.635272018117817
0.6657499173375327,0.6657187751641231
0.6561145755092467,0.6559844063171844
0.6592860184228017,0.6594021698881525
0.6454248015011398,0.6445610522666722
0.660846182643124,0.6607681187961093
0.6279079972343846,0.6265497127681405
0.6611571893163384,0.6609466655651234
0.6663910134815443,0.6664426792309395
0.6631905563091071,0.663497136402744
0.6512445472518282,0.6509079922502216
0.6722024127518467,0.6724053848902601
0.659273085088499,0.6591556271925384
0.6558324174095795,0.6557181187593377
0.6621702545160384,0.6619868113585814
0.6476745681757855,0.6472558640401699
0.652708550675337,0.6525669808052269
0.6538093404277665,0.6532655237086524
0.6537756073617718,0.6534341289706804
0.6513111016610882,0.6509774257926872
0.6563680115529676,0.6560937062786276
0.6538355322216005,0.6533305428679758
0.6478716227866217,0.6473654064328579
0.6567077961486533,0.6564821765034254
0.6638264299979759,0.6639512654601256
0.6623226477271922,0.6622940181614144
0.6643433838028789,0.6644261094346864
0.6617995367016167,0.6616685615464799
0.6600460232566364,0.6599224725379202
0.6485397307713561,0.6479327348697933
0.6555628249834377,0.6553785690168474
0.6754060944051439,0.6759916229415416
0.6419587685253243,0.6410963572451969
0.6602295609105143,0.659920879663942
0.6557594181081858,0.6552591980138143
0.6554555606391529,0.6552890091743604
0.6573575925557962,0.6572107695736752
0.6712215949329153,0.6716571926263889
0.6587209097424903,0.6585977883124243
0.6592866793128409,0.6595501310548485
0.6570475670444846,0.6571289952203778
0.6612499909454649,0.6612520022328394
0.6606380770441898,0.6607230986883137
0.6667993263995396,0.6670385357863509
0.6646170610637531,0.664461323824529
0.6689161014165139,0.66921330980387
0.6672890544783558,0.6672773861369385
0.6591070089859083,0.6590951579016164
0.66163278292294,0.6616427230438585
0.6772439605102284,0.6778723190924395
0.6636114592280482,0.6636251025924154
0.6654562651761778,0.6656058259410085
0.6670695412333616,0.6670087348385729
0.6627550913070084,0.662639758922509
0.6705700225567094,0.6709497002520601
0.6528395446221451,0.6527062831283674
0.6572416391251052,0.6573010523333944
0.6511964158411937,0.650920114798026
0.6583877936881638,0.6582085431958621
0.6672694385753744,0.6673832015512474
0.647184981180293,0.6466810489523233
0.6592008342928278,0.659349798337956
0.6537259676397729,0.6536875618112057
0.6584283010537241,0.6584581355572345
0.6627390198489096,0.6625446622108795
0.668819481113728,0.6692048617471329
0.6643421274365878,0.6645431191555731
0.6687748938724827,0.669087583234457
0.669290281942516,0.6697374145438422
0.6619028565639712,0.6618545374855783
0.6664386398897801,0.6664091934175727
0.6505838987836652,0.6504157684549599
0.6511921922486128,0.6506223633836432
0.6643912373100851,0.6644215208706222
0.6658929888392611,0.6657775437441904
0.6598980870720644,0.6596343710936543
0.6524880284755656,0.6522831020035236
0.6517123230863756,0.6512903671688532
0.6654923369398216,0.6656158431922734
0.6759931866187762,0.6763059162962501
0.6766840981129557,0.6770122833188865
0.66900886904132,0.6691223734488292
0.6524688799191118,0.6522313985808676
0.6374265065828012,0.636439579722313
0.6653861788774058,0.665467958223594
0.6585487150155781,0.6580760725041681
0.6597087792388769,0.6594323339966284
0.6444484799470691,0.6439626302230106
0.6525431113792991,0.6523264812357228
0.652174539903129,0.6514144583804539
0.6484328528841496,0.6478251840362317
0.6462521827514252,0.6454951788862273
0.633680453346913,0.6325504619270829
0.6689351040673388,0.6692407118114642
0.6651989993834528,0.6652556123700932
0.6645015093575541,0.6644382868570777
0.674122525575508,0.6743370600225609
0.6550296291248241,0.6548457064663392
0.6572329153901791,0.657249789235675
0.6618565157801625,0.6617905843812634
0.6624705710640161,0.6625733567318164
0.6557838154461808,0.6555909364776
0.6816821669583106,0.6821257574547512
0.6717459651211745,0.6717502662337905
0.6480140100583874,0.6473163148991636
0.6329509193747955,0.6319925240611906
0.6687183385189194,0.6688228575894536
0.6479957314858664,0.6476218854119828
0.6624778405515065,0.66265540975004
0.6603508942351914,0.6601053795982696
0.65733770908063,0.6569388514691171
0.6707201900850603,0.6707585353479052
0.6793048711459775,0.6795455026805597
0.6528705570262565,0.6526045694179294
0.6520150195922643,0.6518021458144451
0.6644933692226502,0.6644884178637175
0.6599398490597387,0.6597210687590453
0.6718109375909025,0.6720915955141682
0.647982955282767,0.6478684526132875
0.6720229612100926,0.6725517008623524
0.638307566464959,0.6374272920507843
0.6515346150008257,0.6512961914080324
0.6625344648006375,0.6623914459920094
0.6573190308070578,0.6571532341712181
0.6699124027745066,0.6699518471759324
0.6482574623263825,0.6476485914009689
0.6550632352311282,0.6548453669009553
0.6609169180430492,0.6610698193595699
0.6827947884057783,0.6834157307361981
0.6604506183821726,0.6602316893077683
0.6619818736566085,0.6620676635493522
0.646644081755057,0.6459237358106982
0.6623337058310108,0.6622452464390977
0.6413212813206962,0.6405924962563928
0.6672485714689196,0.6677310255896955
0.6497558634612963,0.6493906404285361
0.6365670260912338,0.6358290473806933
0.6519995550859401,0.6512836236237959
0.6470473906475511,0.6462187354702559
0.6548763433456251,0.6545524719147043
0.6574618789795611,0.6573735624343353
0.6187595551128925,0.6175795030550274
0.6157787831322797,0.6137234349935992
0.6641275751038098,0.6641419652036192
0.6574915320140249,0.6574441525386365
0.6602902539648803,0.6603300413201589
0.6482461988707116,0.6476887393447512
0.6560986377076532,0.6556904336781074
0.6642311043152059,0.6642628190006967
0.6637251694347883,0.6636070205470455
0.6602487770550385,0.660085278778088
0.6028314837377181,0.6011157344770987
0.6538947609220278,0.6535194359499343
0.6661116434763616,0.6664215325472856
0.6516294922065262,0.6511817600844376
0.6471160354648305,0.6465164132273049
0.6546392017577602,0.6542600704664158
0.6625708075469204,0.6625498665370901
0.6699351802543911,0.6706861037133675
0.6575522086925639,0.6573880288211077
0.6436148859228934,0.6427319803381086
0.6606845235029902,0.6608196770418255
0.6569883211514576,0.6568800231399466
0.6553445857094333,0.6552196009562673
0.6579767108394249,0.6579978958843551
0.6671743280713349,0.6671936703246942
0.6565200521668513,0.6561967629016312
0.6621201127438413,0.6622223051717462
0.6695331925322309,0.6693986877349344
0.6620299730024293,0.6621021578600879
0.6544776283153771,0.6541749191257991
0.6430244513401231,0.6421445450657968
0.671067917030625,0.6713670963071605
0.6528561507908011,0.6527115115394453
0.6709208828031794,0.6713276730829031
0.6561562343854395,0.6558100632775443
0.6520707900085415,0.6517721159623896
0.6703017631905517,0.6702320761834574
0.6665854753506227,0.6666503255877236
0.6612928433043452,0.6611442804274581
0.667031996487266,0.667197153479565
0.6665000446696872,0.6661969484233724
0.6554395026727622,0.6550551161775858
0.6804082789783885,0.6810519589096039
0.6784502227239371,0.6790623485386703
0.6613456238932408,0.6612485523018543
0.6618216880465929,0.6618227105247256
0.662928374506518,0.6630629271421782
0.6747211542784511,0.6748656433577248
0.6738069231567779,0.6740475042661058
0.6545281538882561,0.6543835591780096
0.6632252157593769,0.6631715384497369
0.6644359668993397,0.6644289345430885
0.6722788973741289,0.6728400516618332
0.6492945106932592,0.6489435894410462
0.6559905159528525,0.6556807679026863
0.6461840844950774,0.645700422358852
0.6546340565017117,0.6546425276820312
0.6531930162664483,0.6528354584239331
0.6631499638966456,0.6630618328315643
0.6786550579223982,0.6793390306513771
0.6518370737306767,0.6517185065233633
0.6625335246969273,0.6625214883119025
0.6672975962315578,0.6673068567160458
0.6655244509054303,0.6654701507337251
0.6586657331453643,0.6584219084598364
0.6553129283286927,0.6551459792925793
0.6502730708662527,0.6500600187122696
0.6516879842156365,0.6513046485429193
0.648354272635155,0.647455204985812
0.6594943331106803,0.6594544482513627
0.6576080592941942,0.6577800070347986
0.6651100820221062,0.6651654713964013
0.6627688094198543,0.6629285490653969
0.6747373810911323,0.6750567083129003
0.6625642131767192,0.6624723214538317
0.6720414522036651,0.6723359841450387
0.6577186692444597,0.6578052346217812
0.6614713882015413,0.6614444509523537
0.6624316028049104,0.6624692412201436
0.6607554906785547,0.6606563036663237
0.6619057205821806,0.6618035863036523
0.665733133155966,0.6659082017129394
0.6695835628731179,0.6699012765420063
0.6558202609356463,0.6554832203656603
0.6409659337809023,0.6401823923408139
0.6559231569340567,0.6559097924274653
0.6621147139963256,0.6618343122580667
0.6718073932305987,0.6717856668945683
0.6689565379594994,0.6693842472835411
0.6757400129600444,0.6760650752114643
0.6601846050589701,0.660024580971451
0.6668951729018493,0.6673938407785468
0.6523882774777587,0.6523111730266534
0.6596531462151767,0.659462914602171
0.6493958619278755,0.648980168279512
0.6541658184957875,0.6538410487335888
0.6694813897516245,0.669427308541085
0.6606443755620314,0.6607779413394983
0.6580768416030811,0.6578745752019981
0.6617240065931751,0.6616735706168209
0.6517075620054762,0.651258395544462
0.676839250578158,0.6773201941201574
0.6643106673353791,0.6643598617773011
0.6549780583613878,0.6545799113435629
0.6794165093766666,0.6799751994093794
0.6657230344133068,0.6658206934772922
0.6621200145009029,0.6619609708174521
0.6544854393295466,0.6543854975273593
0.6558196593058832,0.6555473889929183
0.6586668629298781,0.6585884846681627
0.6635789163841815,0.6637357902909301
0.6515910677847874,0.6508974212585028
0.6566283146600286,0.6565300598430697
0.6586765927628262,0.6582957912314035
0.6380236680056108,0.637293303717071
0.6462025374733494,0.6456383486084983
0.6696598447555862,0.6697340696160365
0.6768476684249118,0.6771416394035725
0.6564005516459873,0.6562130935963687
0.6582137745033861,0.6582816455725162
0.6684622706935001,0.6688151750086347
0.6515823776923962,0.6512407020343226
0.6778591389991109,0.6785166572343924
0.6471619060544943,0.6467998623081874
0.6503108839682898,0.6499464030524627
0.6593766732643371,0.659392848453372
0.6705166842137886,0.6705245869104268
0.6697594230805783,0.6701205863891628
0.638031367917195,0.637029869870995
0.6704062667713402,0.6706561185086181
0.6661882759517792,0.6662935725449881
0.6682077202393097,0.6681282862162949
0.6636158996456781,0.6635750017778338
0.6514825684876668,0.6509998072151032
0.6626866192124008,0.6625800777657743
0.6750943240091896,0.6754262152325212
0.6543789121372825,0.6540386753806452
0.623986999088955,0.6223910786893655
0.642406844593509,0.6415582750867858
0.6666812499738047,0.6667539487995293
0.6630628435800512,0.6630527684236791
0.6571893188166069,0.6570086732898308
0.6545092488087261,0.6542154537206032
0.6579273416238228,0.6577848272397981
0.6413412112820963,0.6405953766668934
0.6509815827571565,0.6505943406919991
0.6657449423481863,0.6657992748741363
0.6630769370221788,0.6632121424365534
0.6437359184895183,0.6429404652611826
0.6564181136994881,0.655903614428079
0.6542211079921466,0.6542324324065004
0.6552810055520736,0.6554262662194298
0.6639130036682988,0.6643091403314797
0.6683072105036468,0.6683024102725701
0.663175578575411,0.663237999525495
0.6549099032585891,0.6546351462343076
0.6588031854272283,0.6586926778332326
0.6700615121869138,0.6703786173098703
0.6690146504695939,0.6693121761044123
0.6646276852625634,0.6650268267789631
0.6761799764179107,0.6767891178895545
0.6595655360583969,0.6595033483606833
0.6588745002532261,0.6588274351159895
0.6646255648665248,0.6645487734998838
0.6639135982851749,0.6638148861583638
0.6550979480913517,0.6549580363289398
0.6735173473573746,0.6738787838375295
0.6657650547662006,0.6657170060251347
0.6683981858095631,0.668367257457541
0.6554263576252024,0.6553286223231158
0.6569568771372314,0.6568403558519913
0.6611717803958583,0.6607184581005804
0.6779235080231609,0.6782874488872023
0.65225252354061,0.6516761877056567
0.658693261191182,0.6583729481312447
0.6500340765148733,0.6494609479151882
0.6687552091178647,0.6687205826985587
0.6637866193282251,0.6639605733894077
0.673768270949772,0.6740701822348659
0.6540191521782762,0.6537017535714192
0.6558043147143623,0.6556257324478161
0.6549579457904955,0.6546526823610609
0.6687880608342596,0.6689059902877525
0.6680134197013787,0.6681358543048055
0.6687428582570595,0.6687972105366098
0.6646189242065783,0.6647194527203333
0.6602652150198208,0.6601265868152926
0.6718306730102689,0.6718430213857645
0.6709624911091316,0.6712059550603174
0.6650684357218635,0.6654282434781453
0.6549094929253351,0.6549977969952607
0.6592356438254688,0.6591091360010488
0.6786248107050463,0.6792541639273968
0.6519088240664519,0.6515071744686319
0.66401579495995,0.6642101350572094
0.6577412290027489,0.6575098634297973
0.6642393300005127,0.6644795889471863
0.6654124674881793,0.6655847905722893
0.6544304307450576,0.6540675623698908
0.6495630311118722,0.6488236554951405
0.6642540379717987,0.6642842123553963
0.6626819981951797,0.6627659397160117
0.6556827696794426,0.6556833023003019
0.6550533935151698,0.654484764002838
0.6552887203779905,0.6551532674568689
0.6541958381234168,0.6539087021424498
0.6445949549089777,0.6439957968555119
0.666408081420012,0.6664241461401597
0.6559235752329301,0.6556919720581975
0.6315447344812247,0.630225382124139
0.6447489197436084,0.6443394964750904
0.6664618022349285,0.666398659034933
0.6647633648452019,0.6648046714654526
0.635277920098914,0.634585156174034
0.6651405545809522,0.6649728400822598
0.6455926224608268,0.6448171841257662
0.6572931897763816,0.657154602064868
0.6657388897271377,0.666177009647703
0.665190574940914,0.6653984530095218
0.6448287199312303,0.6442324951402587
0.6642274281389846,0.664198082020066
0.66096394306069,0.6608972527217278
0.6523617128296698,0.6521432283114217
0.6731257226606226,0.6731716725383077
0.6593664466417825,0.6591586645207774
0.6468137594644864,0.6462859047181403
0.6432899988632854,0.6424163529329443
0.6383888167424451,0.6373692575073492
0.6691759503146335,0.6693818534662515
0.6298007081620925,0.6285429145274466
0.653571830930124,0.6532263346387666
0.656204314067558,0.6560960458848262
0.6568776952136428,0.656706705605248
0.6496938321843818,0.6496110069989762
0.657894918549566,0.6576559099129143
0.6367694356607757,0.6358937827011073
0.6623325920795828,0.6621620995088565
0.650720537736026,0.6502845464843005
0.6565065018377692,0.6564597996478937
0.6513128790380719,0.6511318612790475
0.6703977829620662,0.6706635688120139
0.6711301799944739,0.6714666063629874
0.6740665160458249,0.6745227959624001
0.6665282162345595,0.6670882865507983
0.6710225876999736,0.6711793949985265
0.6565309114945951,0.6563345427189875
0.6624057758842972,0.6624243877027084
0.6659905462251134,0.6660224635522002
0.6614900585003703,0.6615843428779784
0.6533614395363977,0.6531128576870262
0.666435460534873,0.6664495939897256
0.6705505404283856,0.6706561079459084
0.6478066611973181,0.6473799117651313
0.6579765691509816,0.6576090407207857
0.6641955010396771,0.664724278511395
0.6591106205796625,0.6589776512729577
0.6618048036175523,0.6617341652188324
0.655161155600497,0.6551179880324793
0.6670486795369044,0.6670548083609352
0.6682254985852866,0.6681116038942785
0.6323257362535832,0.6314250254615253
0.6588939255959229,0.6589666696106086
0.6598588604896275,0.6596655101682443
0.6599188579213041,0.6598596737480981
0.6648727564012136,0.6651205678088569
0.6114452148802385,0.6100275475286108
0.6621073155703343,0.6620786612834588
0.666032021467316,0.6660553114248685
0.6504871507317691,0.6501184655496122
0.6549580576445045,0.6546620127069462
0.6653847193252684,0.6657215270153871
0.6457033571360332,0.6450527466472897
0.673829246535561,0.6739038218536483
0.6506304101642675,0.6503653160585707
0.6642749881156012,0.6642485759911008
0.6611524426168244,0.660939748402386
0.6634146713193471,0.6635566531842686
0.6721094132996563,0.6726819691415942
0.6686177767751088,0.6686364019976191
0.6571728259267584,0.657211091746358
0.6048673467802484,0.6027707492994956
0.6475601720376427,0.6471644634208006
0.6449823542213919,0.6442717806080888
0.6496237067525367,0.6487701831695287
0.6501066591385032,0.6498752100102767
0.6533125654231853,0.6528944827137244
0.6726407151978315,0.6731479242801746
0.6586739575338298,0.6584765101745859
0.66116936950308,0.6612745368937466
0.6730665172337985,0.6732691340994824
0.6430075638245831,0.6426256479178366
0.6502771354123407,0.6498812166141966
0.6644971572597917,0.6644600220914854
0.6701595221781655,0.6702061199796062
0.6517921944236782,0.6514628776959903
0.6651700306591828,0.6651362933353482
0.6670420136443189,0.6671267950503803
0.6599856625299769,0.6598426716986564
0.636784718855259,0.6357183893990503
0.6460005661834919,0.6457979665606292
0.646359183604183,0.6457769494276675
0.6575986920183268,0.6575524575735927
0.6591781070749856,0.6588732537829057
0.6678133902163778,0.667843244742058
0.6644244684681947,0.6643632573055195
0.656371676919911,0.6564405314261942
0.6618082439345278,0.6616493360577483
0.6725061951433594,0.6728666269860878
0.6465854732362826,0.6463849664339513
0.654373069717262,0.654207935977996
0.6608569568484064,0.6608268625135909
0.6518988385730405,0.6517077899752273
0.6535710322155137,0.6532520693598185
0.6617501575455366,0.6616891012866607
0.6516188562514758,0.6513389798199771
0.6623522660115138,0.6623149841173515
0.6520957884329635,0.6520495964862318
0.6339618475262975,0.6330107980975603
0.6593883728472517,0.6593615691736255
0.641528373079202,0.6407931279442702
0.6695800676922373,0.6695489317169415
0.6604690422296804,0.660286691380404
0.6755345816251576,0.6759710569073482
0.6655130373996317,0.6654477992746319
0.6651312321704284,0.6652653728900797
0.6661226970597909,0.6662252913927272
0.6713776644930136,0.6718756903234553
0.6491162424368868,0.6487370791756937
0.658370560871313,0.6582013561762767
0.6327756812842649,0.6318021679067551
0.6705892464414458,0.6704766483718669
0.6575657725607632,0.6572889715471776
0.6490849685614466,0.648708575337301
0.6545731218055989,0.6540967057013753
0.662130995307589,0.6620148014836139
0.6481651343436381,0.6475270043866612
0.6648820532315443,0.6648213726786611
0.6674707345485846,0.6673184176897247
0.6604411122081654,0.660334789510443
0.6524056450445119,0.6520505660971814
0.6078681902273265,0.6060792938642661
0.6607751588723193,0.66073789936033
0.6614728418947402,0.6612197704191571
0.6605299916188454,0.6609787875768379
0.6617896046050891,0.6617667705359725
0.650149024598013,0.6498691263083232
0.6445937904211663,0.6440436980817814
0.6673480864970666,0.6676893866406162
0.666934148548766,0.6669551414127045
0.677709326823202,0.6781165700008281
0.6729408103581461,0.6731549473645255
0.675087473452,0.6755348756875463
0.6573726433213669,0.657089609640682
0.6692171283897956,0.6690420192487991
0.6382151297583394,0.6373952933784647
0.6676465534778983,0.6679629627924011
0.6739306135124754,0.6743727535206737
0.6674407892504302,0.6675090750698537
0.6613869762051818,0.6613641425127799
0.6610363984030556,0.6612635540064185
0.6542100760798324,0.6538920434064627
0.6716237767302505,0.6716246131042901
0.6600509989093707,0.659896787286184
0.6700743830505163,0.6701352404544187
0.6703704985835507,0.670417275642427
0.6378641699087422,0.6370341862036314
0.6608190817678911,0.660701338379889
0.6401499799307082,0.6393778808330711
0.6642249615657134,0.6642055543536167
0.6583276975100445,0.6583754987142487
0.658635659815213,0.658692535295663
0.6601908203653422,0.6600748074998678
0.6636161086152885,0.6635459271031484
0.6630841401850861,0.6630584948037715
0.6643842984993562,0.6643611562241956
0.6656745362004308,0.6658201967100577
0.6587108000800618,0.6589582400863414
0.6605953920588722,0.6604770495623342
0.6642335852150832,0.6642107203030071
0.6605260304303123,0.6603499462640099
0.6595902471860516,0.6595020270997602
0.660288682762055,0.660066470045126
0.6578919314833294,0.6579696066982228
0.6564543005566987,0.6561972770704309
0.6686933883300291,0.6687493115095149
0.6724162116306176,0.6724719895733827
0.66136521226666,0.6615833729526447
0.6681383551298117,0.668315044457878
0.65208100201702,0.6518929361807475
0.648554589814192,0.6478798225584433
0.6655835734584217,0.6659428109692254
0.6607355464590265,0.6606592691388402
0.6773394015196892,0.6776160304824639
0.6684636372256698,0.6685088728593876
0.650358838403511,0.6499901282459776
0.671238429810361,0.6715284956726517
0.6725294545934772,0.6724909447945252
0.6628310068239395,0.6627902462290061
0.6714198527222222,0.6715595576436642
0.6150931350221648,0.6134941198279348
0.6602086557231636,0.6607380279796494
0.6532435109485898,0.6527982546069435
0.6478698044999148,0.6472145776256201
0.6709048078659733,0.6713013490586883
0.6644940006018495,0.664316090147409
0.6642391790229026,0.6639807690252839
0.6519156978740505,0.6514743989313784
0.6400002313863744,0.6392478155994379
0.6339705251680086,0.6331003314594195
0.6664541986238303,0.6665146760758502
0.6526842868925551,0.6522245001702798
0.6532583639718625,0.6523769637279065
0.6607023304505371,0.6608672599553262
0.6651779393836321,0.6654887382372584
0.6470840684658297,0.6468688114874951
0.660170144182789,0.6600791454313463
0.6573939780974749,0.657188066971111
0.6473681613857986,0.6470383701750277
0.6605676539499522,0.6604586915940814
0.6654884983038964,0.6654579968371336
0.6451112754213608,0.6443434680041726
0.6568411487601502,0.6566311005322898
0.6678840046750899,0.6679735431243594
0.6508172500233101,0.6504145862839104
0.6604770462334286,0.6603558608112172
0.6663704626424974,0.666617352305844
0.6676623470607657,0.6679983996587149
0.6582704942795778,0.6581558259480271
0.6658589701436637,0.6664054191617966
0.6400474227988748,0.6390773621389761
0.6421795429222569,0.6416096049947235
0.6491477207121847,0.6487134608617608
0.6517476480886991,0.6518439364542148
0.6481818294293225,0.6476679335276601
0.6653832728485747,0.66528116328785
0.6585753247110122,0.6585166480648041
0.6269816625496543,0.6257687109199201
0.6642303846621986,0.6641505141705526
0.6666553034331382,0.6667723561267338
0.6670890119254357,0.6674978219828172
0.6691136337263102,0.6692168969970755
0.6523126233240852,0.6518843327759901
0.6484230671952933,0.648015067944317
0.6620091002967059,0.6622714320651243
0.6720120834908464,0.6722263964652542
0.647850446379155,0.6474340548465327
0.6697299062582079,0.6697864406632047
0.6410776935726554,0.6401510899322538
0.6659433065280992,0.6662663621380125
0.6472717680959534,0.6471023743369817
0.6552706221538582,0.6548869100921519
0.6377919257373644,0.6368448047166171
0.6671210966561694,0.6672675205573879
0.6741101467345643,0.6743700758121065
0.6514297177222111,0.6510394888138549
0.6610934368914942,0.661268730708503
0.6663337584856177,0.666372505443861
0.6214172015242139,0.6199638433357366
0.6583038151291821,0.6583842504641741
0.659237390967072,0.6590263785115613
0.6676768904150729,0.6677883689030011
0.6639495599394384,0.6641375753447243
0.6565132798901996,0.6565165299900386
0.6677110314955805,0.6679729652189446
0.667497398721778,0.6675915017172471
0.6646153418885281,0.6644316688324259
0.6580241645308857,0.6575720278273478
0.6644002986247166,0.6643869609685737
0.659091584731343,0.6586118836436566
0.6587786984500498,0.6586849571236008
0.6618471069862925,0.661565879886719
0.6527220080204217,0.6525680747389402
0.6406353540862972,0.6397226469887873
0.6589141554014369,0.658788768423055
0.6707282153994858,0.6709996459023723
0.6514490313349733,0.65110800918956
0.6228194383806328,0.6213039244027546
0.6628138142820561,0.6629778893514137
0.6591966812594346,0.6592422213147464
0.657824398440152,0.6576846699128952
0.6503884704999785,0.6500712464242429
0.6521462775301727,0.6517444470201879
0.6204009708689533,0.6192006262714691
0.6688812561989047,0.6692755859289823
0.6518406053214039,0.6515608482142154
0.6713579301959453,0.6716223804842754
0.6630426711915525,0.6630376658242745
0.6678100021676645,0.6681179805613541
0.6683534004823891,0.6684382166299563
0.662610156640977,0.6626163621674569
0.6590480724109593,0.6589627923659284
0.6586415912580729,0.6584348916685034
0.6704402218590952,0.6707972727041469
0.6754922909749324,0.6760006708009234
0.6679581741243577,0.6680495015549522
0.6712636396929256,0.6714232911002584
0.6651133465898512,0.6651039250912496
0.6588476370429415,0.6587393356434643
0.6647887831169977,0.6648797800549429
0.648248050691465,0.647739498201837
0.6552214695951604,0.6549230361751521
0.6659411721146075,0.6660276745047233
0.665243257358082,0.6654341766461188
0.6657544513136258,0.665777865329152
0.6676290889283205,0.6679663362477742
0.6571716480199052,0.6567441170903108
0.6487767573153249,0.6485084360954602
0.6298577583989634,0.6285576084102112
0.6679918155435272,0.667981710683333
0.6656725142261788,0.6655697647642226
0.6702126058756062,0.6705184077450118
0.6772026474839112,0.6775311783429006
0.6399989688701051,0.6389521066466782
0.6529140583984263,0.6526415979444097
0.6645949395718699,0.6644680284265303
0.65703795281565,0.6569070847339198
0.6442424105541735,0.6433342265982936
0.6682155221324665,0.6682044785452805
0.6567314161968744,0.6564039611972974
0.6490843867700206,0.6486836452864297
0.6636056461959491,0.6635424165579304
0.6621901319867138,0.6622276352204338
0.6607175983224444,0.660705981985552
0.6667693519917959,0.6667010063908794
0.6471362055131045,0.646680751576973
0.6737163478266206,0.6740818193062567
0.6726352118736794,0.6728547216488516
0.6732126169792619,0.6736012672651429
0.6730861946506379,0.673086349625633
0.6650579365715533,0.6648693688613228
0.6453627238730999,0.6448284170639624
0.6516690620315995,0.6512582684468691
0.6695377448215181,0.6699252471271635
0.6550590329372622,0.6545449070909266
0.665476450919436,0.6654675065995852
0.6637274931423397,0.6636825525450215
0.6662190596605341,0.6663617231350328
0.651139399917404,0.6508035476240717
0.6609814789790306,0.6610021494770123
0.6604446371932389,0.660613603710078
0.6772432211756977,0.6774707855829032
0.6588784793538209,0.6586786523179521
0.6726687987969601,0.6730319491003138
0.6708407597608975,0.6710940289367284
0.612988924665292,0.6111459745246967
0.6630243237122422,0.6631448102255878
0.6718047513927148,0.6722779270911144
0.6654177004909927,0.6655295378234218
0.6485223989520286,0.6479994882880408
0.6648286745407499,0.6646667624900899
0.6583074445086501,0.6581748091735435
0.6745006996841956,0.674818152524923
0.6683859305017388,0.6684650773269607
0.6703295280469956,0.6705646174343493
0.6684693784532891,0.6685145201108786
0.665766232125975,0.6658367964206078
0.6548043508413448,0.6543521865362989
0.6670313473060183,0.667232252522484
0.6426507749420907,0.6421579031453533
0.6718104835393593,0.6721773258413112
0.6534471597280525,0.6531879743617806
0.6297562479516172,0.6284801418326236
0.6644224083260275,0.6641451303340039
0.6615994551376654,0.6615433366705024
0.6837459658119924,0.6844882350475157
0.6584967583382703,0.6585687428138214
0.6515868405684333,0.6513204271740518
0.6739924338380512,0.6740837640839279
0.6524178544161715,0.6524152698137164
0.64823594412609,0.6479593050014067
0.6564724266900146,0.6559862141411881
0.6582987840580917,0.658053947062809
0.6537185767675633,0.6531728777623886
0.6597989671769688,0.6595718835053858
0.6506919420542544,0.6503402029162277
0.6617790035036806,0.6618282752023954
0.6454073732655247,0.6448807749948694
0.6656181771531079,0.6656481473503852
0.658785407065317,0.6586553628961376
0.6756746332047251,0.675819597234607
0.6389100756636842,0.6377155767458518
0.6686058066386097,0.6686827692031089
0.651759063543932,0.6513531866285479
0.669391188929695,0.6694860905443272
0.6652754274149449,0.6652115554193264
0.6615453343148443,0.6614328694509342
0.6415848501381124,0.640544265162458
0.6577419593754086,0.657403838863271
0.6505369816308876,0.6500341463359797
0.6668319540269617,0.6668225709183713
0.6087780573118736,0.6070790767112159
0.6293890607570065,0.6284307186233319
0.6729831038003732,0.6732482364772002
0.6274137731080395,0.626027999831017
0.6669073696918384,0.6669819767944399
0.6698942112894599,0.6702374998083068
0.6642675384915027,0.6642256289827335
0.6670404780257058,0.6670102837775275
0.6598467810891595,0.6597995999588188
0.6368090857834047,0.6360324927816348
0.6491988232079073,0.6488071477248176
0.6767987282441592,0.6772353489042762
0.6761366579466827,0.6764238837683441
0.6720599857273957,0.6723347359096518
0.6683116460486648,0.668304086861924
0.6634843620375988,0.6633492199339908
0.6626552743649468,0.6626347979668649
0.6600411113091798,0.6598320531441553
0.6623026817905069,0.6620726358813328
0.6596274035448803,0.6595822095265853
0.6667900733820641,0.6669345068408425
0.6546528089136678,0.6546195070645057
0.6418816144479581,0.6410423144550808
0.6687101772874376,0.6685567397549252
0.6626429556876079,0.662613610522447
0.6580681121121306,0.6576543731330247
0.653662444987575,0.6533878288952734
0.6683264510463471,0.668410032353644
0.658247748516827,0.6583662290849187
0.65487340091193,0.6546511399166817
0.6689698799975823,0.6690982579637988
0.6629179643622204,0.6629095926506842
0.6569985786101731,0.6565513389579036
0.6729275421989833,0.6731622067022732
0.6600633199785579,0.6601493715719783
0.6344278533880957,0.6333425284848617
0.6644057306380714,0.6644338422473247
0.6496919295151715,0.6491800262202215
0.6661147721820857,0.6660641411637349
0.6627697198161001,0.6627262889397282
0.6693285785774241,0.6697384804079354
0.6495214420545242,0.6493558260997122
0.6315174440558333,0.63056960242996
0.6560027715938928,0.6558632805823094
0.660326777047934,0.6601162673885275
0.6499535635856036,0.64919593551818
0.6465739984010501,0.6462131165166952
0.6664346957992402,0.6665608360683233
0.657794136273581,0.6577479891388286
0.6686249802622257,0.6687506020703642
0.6357007342884163,0.6349511632588547
0.650811286234064,0.6502931564878205
0.6572852430676042,0.6571484814259557
0.6756099094348255,0.6760115796656561
0.6392670162752592,0.63814239230694
0.653709213143767,0.6533911904942327
0.6604497756592762,0.6603259214980022
0.6535774167391154,0.6532803755184626
0.6532546086931638,0.6528450889142434
0.591738859259793,0.5894973395244506
0.6390910269290778,0.6384019842578614
0.6652221595517707,0.6651452072494299
0.667241102633055,0.6671074021735142
0.6711953184941784,0.6712018661205694
0.6514896603739069,0.6512709890706894
0.6779246623961117,0.6783775942449829
0.6751934409459777,0.6756074424876617
0.6580533201502073,0.6577628995077163
0.6595295587103532,0.659167666428293
0.6612692896346042,0.6611866975029256
0.6307434440314014,0.6297227421977838
0.6456900443047447,0.6452365312431403
0.6621476496877594,0.6622121349658815
0.6517618538238532,0.6512058155164279
0.6514179372766655,0.6510564079606936
0.6482945741750012,0.6482893418749084
0.6674293464774704,0.6675012385411003
0.6485825610731957,0.6480674393122091
0.6766248664677412,0.6768500099729703
0.6572156992245819,0.6570528078416809
0.6587350597222315,0.6585533168279754
0.6686472686390441,0.6688035287702607
0.6596432645547841,0.6594264797181283
0.6533729364117954,0.6532212535203438
0.6602629140341125,0.6603141916129629
0.6653424929279972,0.665711202451967
0.6609015203559744,0.6609468041611819
0.6552232404800358,0.6549432063307534
0.6668887407013953,0.6668913373268119
0.6653537001953447,0.6652697880158066
0.6707394144611862,0.671017588210439
0.6556154225889216,0.6553675627758133
0.6539544113473708,0.6536837227756505
0.6504540224841004,0.6498545022012103
0.658445504785983,0.6582877999835418
0.6597006733010927,0.6597489519157824
0.664806682409627,0.6649709377427484
0.6525925590445643,0.652278237449952
0.6593892401358379,0.6593128055106168
0.6660094251915627,0.6660413891394004
0.6656261566712663,0.6655689275798262
0.657988620277804,0.6578895024149894
0.6610034091758976,0.6610737597859235
0.6533321362188422,0.6528762008989029
0.6661904525376143,0.6662814283255791
0.6548917238452119,0.6548868185135863
0.6626161279181595,0.6626876528211689
0.6310650359159715,0.6300701779470805
0.6657038052330371,0.6661047334968802
0.6605441096656844,0.6603946050189411
0.6632006501700307,0.6632788613939352
0.6658920000072936,0.6656101010093991
0.6598954668174632,0.6598413442688065
0.6679290312849245,0.6679441258215771
0.670023688599308,0.6704721514874157
0.6591345415089631,0.6592684755904779
0.6273191613757325,0.6259647653739846
0.6560008320445153,0.6558378840332147
0.6591985360776398,0.6593041663772119
0.6709470112993927,0.6713204702297151
0.6682051633474306,0.6681631993080752
0.6577668155150516,0.6576827479003119
0.6520437326693436,0.6517406056981864
0.6627250945323759,0.6627078637700363
0.6554947876710187,0.6552884329923614
0.6640335267253764,0.6640200308486521
0.6765124577551629,0.6770522913203517
0.6732458374104036,0.6733159538375003
0.6576394723927267,0.6576431324261148
0.6681377387684265,0.6682076669125021
0.6554192405738373,0.6553665666012033
0.6439997014325837,0.6433945106036437
0.6581231391890953,0.6579787088277289
0.6639807345365549,0.6639521547358355
0.6639962046393675,0.6641591969723333
0.6667923725021089,0.6665704299558177
0.6505129207311751,0.6499183274909239
0.6664173258669109,0.6665675965509963
0.6664900237966231,0.6665409253121731
0.6215654017822909,0.6199386029294517
0.646654522068381,0.646215277853055
0.6551105303806122,0.6548662406995466
0.6430662364196186,0.642393402443887
0.680077493418588,0.6806919889310876
0.6371433369388244,0.6363823820183508
0.6625477376876912,0.6624455465509496
0.6580941986772021,0.6582067416510772
0.6399434851582064,0.639299529897426
0.6494754336960133,0.649320556137426
0.6661164663604925,0.6661391772510666
0.6528447717947647,0.6525868121150273
0.6666045253302355,0.666662536906019
0.6683440653225137,0.6686658482761884
0.67151041144687,0.6715798791135399
0.6629143247943438,0.6628275247459927
0.6611278193197625,0.660908078442721
0.6476749987668347,0.6468728580536219
0.6640058077136295,0.6639710797269449
0.6358211668752352,0.6348262129333537
0.6515902938217826,0.6511838400629462
0.6695230813843981,0.6696015807213659
0.6633428958027402,0.6632361339819897
0.6681512614658434,0.6681940222539562
0.6660722166205343,0.6664645450537785
0.656090367676303,0.6558827772063519
0.667466183437209,0.6676008465610721
0.5973317038104586,0.5951240472188769
0.6582955910322701,0.658200950792191
0.6320025294748834,0.6311740757653458
0.6583792933535592,0.658312704972902
0.664482802402057,0.6645007913453785
0.6570779054115938,0.6570743157254
0.6516371040944635,0.651202292125061
0.6482439641968571,0.6478293048656549
0.6655003015853943,0.6654655830683696
0.6460632263967147,0.6455846952588031
0.6639747574734193,0.6639414577080298
0.6631606653031383,0.6631109222127342
0.6613963847967479,0.661411951105534
0.6562822034517664,0.6561133656302126
0.6600747188171575,0.6598457601230889
0.6626355593369448,0.662465828943358
0.6619470801584489,0.661858534745742
0.6513366256963943,0.651042434729523
0.6578492056443039,0.6573069763134585
0.6706449663794369,0.670874240576496
0.6485316196880528,0.6478367545546277
0.6564836271482138,0.6562812667465021
0.6474867982036692,0.6472087853709949
0.631527178305754,0.630170203694205
0.605400633254844,0.6034121284628368
0.6778740000387435,0.6782586082241816
0.6530539827305252,0.6527414380119716
0.669922250816726,0.6700937191791511
0.6618829909917818,0.6617286790960757
0.66090400904994,0.6604833872733401
0.6574087125512371,0.6572600737527746
0.6715393588532836,0.6719786061499257
0.6509373358996855,0.6505644283092789
0.6629320399501304,0.6629985720073626
0.6562958985894859,0.6561706418343787
0.6612494099916696,0.6610736422523508
0.6588995760545404,0.6587641537616566
0.6532173333904795,0.6530360781717732
0.6640437285408327,0.6641980728450031
0.6670868686149196,0.6670598284346694
0.6657561260710135,0.6660405173056401
0.6529450132035357,0.6528427128452077
0.6684821239299825,0.6688643643455372
0.6515594057334364,0.6513859867360932
0.6669520371956346,0.6669923047020411
0.6660526529755615,0.66662091437743
0.6727494141861213,0.6734068588260682
0.6735826279179742,0.6741064751786976
0.664978988465468,0.664988654071776
0.6598828776577925,0.6598931058286117
0.6689210041088266,0.6687722631007327
0.6384649600267707,0.6379872533545808
0.6511562917367802,0.6511016444969873
0.6718999860405641,0.6719185577914624
0.6729353811501246,0.6733695279360702
0.6592373105309641,0.6591328637488864
0.6757849740184485,0.6762085616129119
0.6689674207920728,0.6688836933716175
0.6554885923123195,0.6553502231473595
0.6543885867790121,0.6540731387764106
0.6577520819885836,0.6574613833044434
0.6588749751470564,0.6588356038012675
0.6703491037997014,0.6704029586909387
0.6647709878913332,0.6649126251007416
0.6393082596196891,0.6385688763426403
0.6591056662749951,0.6594171122705778
0.6502189495636299,0.6495307529481966
0.6561584301533017,0.6558555410225955
0.6675954363806196,0.6678680522465157
0.652354961704317,0.6518645507904216
0.6676598857984704,0.6676838840781919
0.6655172442693591,0.665398135656806
0.6431456842993746,0.6423443816953963
0.6701452972084462,0.6702744202211998
0.6499425419264266,0.6494939450329855
0.67836724200036,0.6790796066060253
0.662047218735067,0.6620029971688731
0.6625280640104125,0.6623908667227327
0.6568508221740132,0.6566262851457828
0.6645327457996997,0.66466105128214
0.6578453590898644,0.6578891409114035
0.6715345501260807,0.6719070058702301
0.6553655698001347,0.6547301849246487
0.6589606779579716,0.658903468016558
0.656995218862615,0.6570211538807285
0.6551642584570515,0.65499599797015
0.6652220847410956,0.6650951871821028
0.6603148093258091,0.660452259505253
0.649992865428748,0.6493918382464465
0.6415229047289976,0.6408013209201275
0.6645010021424438,0.6644673806597335
0.662053858011923,0.6620899413812606
0.6736823630681333,0.6739915466035709
0.6608360119849488,0.6609980246214561
0.6573965537946725,0.6572035396486762
0.6516746253546774,0.6513673092261762
0.6768136523847881,0.6772211115468174
0.6706712382660924,0.6706575404057779
0.6601306218488341,0.6600182683585112
0.6725555069810347,0.6726645730925109
0.6608938720346464,0.6610905295622708
0.6645618802346487,0.6644267785759774
0.669537973436698,0.6695351709118383
0.6577303826473814,0.6576546243837014
0.6609474257144957,0.6607319470205171
0.6700700898169293,0.6701991516638235
0.6576007604203115,0.6571763804100015
0.6232571765645523,0.6217799568446912
0.6484112555811836,0.6480858287431076
0.6656335358507846,0.6658729883699804
0.6644046780219444,0.6643842417408158
0.6674316774754014,0.6675073308309653
0.6579819041728829,0.6576940116445691
0.6682648005856413,0.6686094919961075
0.6520101348441952,0.6517583839514187
0.6689953564257884,0.6691461079735325
0.6467281232515186,0.6461330817059746
0.6418911351044871,0.6408421644135808
0.6706768497447625,0.6710073691900351
0.6645889653175401,0.6646757564753834
0.6410180353400042,0.6401813461642633
0.6599713734532882,0.6597591203560497
0.6492143605019662,0.6484778102132034
0.6562171224819665,0.6560142001024618
0.6680904874209,0.6681715565991138
0.6422712287805921,0.6418109854880762
0.6598768709869363,0.6598720278537493
0.6622401655632311,0.6623381161664454
0.6528285559517628,0.6527325090203895
0.6714866056761766,0.6713800390617576
0.6439566818164619,0.6435477255649704
0.6524757113809777,0.6522045007473287
0.6392358611315007,0.6386436425831015
0.6632235702232028,0.6631041312055114
0.6724250910307905,0.6726266569044876
0.6381134609096597,0.6372363171615346
0.6487373798928785,0.6481189089970522
0.6597813897904784,0.6596093075464693
0.6608859246143908,0.6607688373864112
0.6635218453295411,0.6634853697804656
0.6769331232750833,0.6771850486836041
0.6628978145956828,0.663038013542669
0.6686048791639504,0.6687709741025579
0.6600939995609776,0.6600248516481919
0.6628544180311957,0.6628622531243846
0.6681882088782567,0.6681398300002234
0.645839775858311,0.6452872523095575
0.6670801700251718,0.6670175886367212
0.626646471668423,0.6250990789744162
0.6597907746513854,0.6594806302950478
0.6374053307899421,0.6363516702573365
0.6641428349261795,0.6641052139050021
0.6384277278356101,0.6380403455974449
0.6739081861500238,0.674139665401953
0.6642958302540898,0.6645025682491692
0.656573171939781,0.656407307365042
0.6586164238928159,0.6586423566288233
0.6581823188889375,0.6579776244985843
0.6624712926369636,0.6624839749298718
0.6496937174498749,0.6490608176284972
0.6630181651249865,0.6631974873382436
0.6494739952859243,0.6493178742894026
0.6617194979783407,0.6617994914270867
0.6544129802612815,0.6540998303604307
0.6715514718336186,0.6720410236966079
0.6577275618748797,0.6572658350202375
0.6536097730925066,0.6532259369592064
0.6559459258609166,0.6557872330178646
0.6479050840415547,0.6473822273792367
0.6690574327994974,0.6689470020458318
0.6693273920327126,0.6694974559114699
0.6718781076296066,0.6721429246959418
0.6505780880442311,0.6503168611880531
0.6752331881477496,0.6756071477363094
0.6622554706672286,0.6622292356398726
0.6527439250185675,0.6525836032428105
0.663495936286836,0.6635057081227156
0.6624185819470252,0.6626056005654617
0.6558649515969597,0.6556815526064396
0.6560574558413732,0.6556123362134554
0.6674837315024713,0.6675946179802669
0.6608270180074702,0.6605927526487716
0.6773050579827309,0.6776762702698162
0.6633063283595508,0.6634276735645246
0.6680264756734502,0.6681097259323161
0.6581363219380791,0.6579496707178634
0.6683541133930687,0.6686461010231539
0.6639225258442808,0.6638590707711425
0.6538913679813224,0.653439173248843
0.6613772981847955,0.6611397952237072
0.6588100310838259,0.658548875822027
0.6692032348035243,0.6692180739081048
0.6490313125413039,0.6485379555256526
0.6603020673924667,0.6603693634608137
0.6395562753666352,0.638478519698607
0.6669198560055732,0.6670560866671689
0.6597051374508207,0.6596037489396662
0.6576092470109656,0.6573049078806932
0.6416079217312338,0.6409908583838323
0.6550998187273779,0.6545031146469775
0.6429752694464104,0.6424688035095018
0.6549333747006111,0.6546201851137767
0.6630677604039285,0.6631106450921901
0.6573509387204883,0.6574358354344224
0.6706699897512018,0.6708548734471669
0.6628541741392011,0.6627897242412834
0.6688580483623068,0.6689679011112288
0.6582558093763873,0.6579581649163977
0.6663496013500855,0.6663800524855716
0.6621298874232233,0.6622153070801414
0.6563694096158177,0.6563215445569406
0.6587751200754651,0.6586450766830233
0.6560150429148297,0.6559370850772532
0.6706689776688414,0.6706357921226579
0.6707744712808856,0.6711632741559134
0.6621098362152051,0.6622922905181171
0.6544713552538803,0.6544024143486771
0.661643768651846,0.6614978788577262
0.6714261035219716,0.6718972422450765
0.6459303982929435,0.6452932524173396
0.6591323248412911,0.6590042282374678
0.6657612007402588,0.6658883687965302
0.6702301052370305,0.6703863285382926
0.6656232719719316,0.6659058054372377
0.6721442205768062,0.6726039605808357
0.6525061132919283,0.6523804034756324
0.6639891418803034,0.6641155610806273
0.6758768472288513,0.6764617291164132
0.6556351139365115,0.6551964610408986
0.6605980315141375,0.6606929002378297
0.6694549408675117,0.6697916935428119
0.6644555679574653,0.6644268617462661
0.6585477718789836,0.6583938966113585
0.6626802239530074,0.6629539993411742
0.6541194256770428,0.6537261147870035
0.6192624555654662,0.617720295952921
0.6577270716991195,0.6571962066456081
0.6666677047663956,0.6666877132701979
0.6554086204690692,0.6550122875443173
0.6636755653247995,0.6633788721241703
0.6758023799081252,0.6765089181126099
0.6559118582295661,0.6556346583252901
0.6100889903534852,0.6079668229530614
0.6713424797570167,0.6715868299924892
0.6676749041759495,0.667607777602248
0.6604354853996592,0.6605585766578461
0.647590566203674,0.6471678922191353
0.669565511982278,0.6696790855464385
0.6578671709208213,0.657724059917183
0.6612672989666768,0.6609618960300208
0.6657735443405401,0.665979458012427
0.6673845759008667,0.6675355604613029
0.6689900683589894,0.6691397728071038
0.6637110784026234,0.6639878542299089
0.6699160298651615,0.6699148895027951
0.6535944384104382,0.6533694017630998
0.6533623898652393,0.6530475808089227
0.6578121943160334,0.657712169668765
0.655639685969339,0.6554776169524791
0.6538118742277097,0.653488104767716
0.6718680553299078,0.6723662619669347
0.6587081750260517,0.6583865574629642
0.6512500464843871,0.6508960848178637
0.6597070668911762,0.6596392468682509
0.6507129401353726,0.6499636384373914
0.6716112080784942,0.672047678909779
0.6582638627753483,0.658074136454141
0.6415855582603811,0.6409552538935669
0.643498846996467,0.6426915951881094
0.6613073421124301,0.6614475822505367
0.6671196827250145,0.667236793693334
0.6429654813748571,0.6425810558436815
0.6581736323304062,0.6584176004372915
0.6441589602045343,0.6432755905556331
0.6581076891934342,0.6578888920538231
0.6622113822469937,0.662200128051117
0.6681084894977998,0.6681604949725568
0.6344686723702423,0.6334766745759716
0.6558646229397367,0.6556586409012212
0.6409341485089983,0.6406201379571459
0.6635754017315971,0.6634158098879477
0.6589463141156624,0.6583494076678775
0.6461149166963321,0.6456588500184088
0.6492379551039751,0.6488975605499728
0.6533623491688004,0.6529761588136012
0.6636866683067635,0.6637063518394214
0.6641572551106891,0.6640904353974691
0.6736690575755032,0.6739375493433555
0.6531131933918308,0.652901385294403
0.652191348536025,0.6517082893093493
0.6620962350512789,0.6623220694980508
0.6177556992043296,0.6163423040566177
0.647874373778579,0.6472968839011198
0.6622586039892866,0.6621502483245274
0.6563813275525017,0.6561662031505281
0.645682020689607,0.6445792009987825
0.6566634016295195,0.6564642840956642
0.653183063879097,0.6529027054948975
0.6743475633525642,0.6748493159204285
0.6182084408146076,0.6169369651219487
0.6654659004874385,0.6654889620506463
0.6527697981932281,0.652836930813798
0.6603343344615199,0.6603118761504478
0.65908643056383,0.6592203465052517
0.651403482321781,0.6511331671099925
0.66256621791299,0.662541513128602
0.665928742952889,0.6660874978808616
0.6472558330134037,0.6469572233594691
0.6554403000468411,0.6550934461249357
0.6554111209841741,0.654862633995704
0.6574203984746916,0.6573007437452976
0.6733912841329919,0.6738140563371828
0.6736310715254252,0.6737917850512585
0.6662802280215445,0.6663041717532674
0.6664444567656977,0.6664548701452006
0.6677440166590681,0.6680786361098692
0.669001187985896,0.6693505254182373
0.6460471710561373,0.6452071072888663
0.6535670233731266,0.6532240136314267
0.6532698807978113,0.6534792829012092
0.6636925672843696,0.6641095875671356
0.6519918750606937,0.6516676765834786
0.6198623368820624,0.6187013492701596
0.6707834703621947,0.6711220113630724
0.6607137546310073,0.6607419832055615
0.6572024597882224,0.6570383267825195
0.6640896184273065,0.6641954638422974
0.6667148557400265,0.6666794761221289
0.6647848956444042,0.6644315517081221
0.6700324425730741,0.6702406881447083
0.6609931288066908,0.6611411340677715
0.6665509858186349,0.6665363240903144
0.6696823323561024,0.6697187265593013
0.6720613725211319,0.6724127906572286
0.6625932776680511,0.6624927802837081
0.6602883801962889,0.6603519472536189
0.6536627251114935,0.653412957705113
0.6759472720262232,0.6761104430455775
0.6576614415601788,0.6575971556137095
0.6612128050567276,0.6613153742500417
0.660428798273309,0.6606022100255302
0.6461572960089111,0.6456294849131827
0.6739009552361879,0.6743719389643625
0.65881091783943,0.6588284646384256
0.6664814119545378,0.6666699917429264
0.6707334778150544,0.6707895565077454
0.6571493348637392,0.6564748655599256
0.6712751639644603,0.6715453136074175
0.6662792554805386,0.6661354942440292
0.6639809435585105,0.6642363198104186
0.6727524226595055,0.6730764640624695
0.6625466773615877,0.6626631199754158
0.6637620293044522,0.6639787125451799
0.6773816070692957,0.6778071336555149
0.6647955829915011,0.664581909085298
0.6569236202480261,0.6565759839199549
0.6732574287886975,0.6736695899920486
0.6703995860915932,0.6708974941812764
0.6532920972846307,0.6528655659281688
0.6537006973185916,0.653784113968042
0.6657426926218094,0.6656761428873431
0.6772290129523024,0.6776131700920622
0.6580797957480998,0.657814768128284
0.6621151074210936,0.6620274731545692
0.6645322167541766,0.6645266576430018
0.665062268765602,0.6649581729838402
0.6508942206143045,0.6502187581422939
0.657713876798611,0.6575475128377685
0.6642530990013774,0.6641365809606818
0.6630973176716664,0.6632245735384358
0.6523919478345536,0.6520795181597034
0.6493303980433881,0.6489588626512908
0.6645995785897555,0.6646510958126035
0.6290285884923834,0.6275784525993757
0.6677627178223713,0.668117560969953
0.6727629916135203,0.6730029962367475
0.6682318094932448,0.6683221531373797
0.6688031394697865,0.668760119121918
0.6527365746811433,0.6523444968576084
0.6606515481789925,0.6605417548716795
0.643363827729752,0.6432461048918421
0.6675507095227036,0.6676454989384486
0.6478905368132578,0.6472920228123823
0.6452762669061739,0.6449227627903353
0.6596071275813216,0.6593716383520968
0.6600819270616147,0.6599826754600199
0.6511085476509494,0.6507314916361416
0.6563117796137184,0.656375213889727
0.6436716687972575,0.642964400975848
0.6782712369226567,0.6786226883319483
0.6431486961404806,0.6426732734259497
0.657050810752118,0.6567896284796898
0.6447836867991399,0.644028126659504
0.6499470172324618,0.6494640220646349
0.6637684399043289,0.6636746555189645
0.6605347953821861,0.6605654253341393
0.6763277471802731,0.6766665786276054
0.6474272261348646,0.6467819788834673
0.632098169184496,0.6307894776843626
0.6542680263759885,0.654025977947822
0.6734939579308195,0.6738259335443325
0.6684511311204351,0.668373435865714
0.660846769682499,0.6607840769400795
0.6582741523123987,0.6580769688175796
0.6696679571709001,0.6697483688755456
0.6657016133321155,0.6659659465337303
0.65155773956094,0.6513074859769601
0.6696240342224706,0.6699162671698085
0.654456827299202,0.6538820650557674
0.6739221683032225,0.6744905220592974
0.6611387328219399,0.6609573853870944
0.678826712334921,0.6793360218012998
0.6640215846201659,0.6640122632134096
0.6543358186951191,0.6541783141899379
0.6647865824301246,0.6650025658621184
0.654329349612139,0.6538113570422656
0.6396718133222156,0.639101233146735
0.6702583349859528,0.6703055344892882
0.6622190438879169,0.6618707551098948
0.6487260430044248,0.6482768594574717
0.6441063300300596,0.6436818194391557
0.6668746590197587,0.6669091492468704
0.6666401591639394,0.6668731606356237
0.6558082181940394,0.6553617020430145
0.6590467216276742,0.6590373229650509
0.6715334167476951,0.6717331207776955
0.6523109336256675,0.6521529208062222
0.6604159745078616,0.6605004383519529
0.6696559146921319,0.6699187444377408
0.657770865032811,0.6576976787165183
0.6687739656032895,0.6689962150306475
0.6575744715399824,0.6575605710623956
0.6542223022954553,0.6538277401451023
0.6640062396640656,0.6641225366438119
0.6570132493154104,0.6566943216473525
0.6624868582653016,0.6622259359017727
0.6661314096229626,0.6661307203451593
0.6534576612694055,0.6531723469790696
0.6601259524614492,0.6601178636820252
0.6506614519232378,0.6502663458395357
0.6523456964951642,0.6522141458032085
0.6568571142807954,0.6567202260195025
0.660404962686054,0.6602904086246073
0.6495665341230773,0.6491691558538359
0.6593676323337663,0.6591104265441221
0.6522659455598673,0.6517364906029518
0.6590196458135595,0.6588813436780265
0.6641119692502839,0.6640817109920154
0.6618700440330431,0.6618404311205988
0.6294664877137438,0.6284827547589054
0.6589305161421285,0.6590294651781112
0.6526963790709452,0.6523023894848459
0.6604086458160484,0.6602516086686139
0.6662249221175988,0.6660873731212721
0.6504152903332306,0.6502166078786856
0.6626405777931937,0.662628236812798
0.6540486153817161,0.6539159579166116
0.6610852705742548,0.660699731864373
0.66290303050758,0.6629890222260096
0.6602195693562232,0.6599781968766071
0.6584143013073235,0.6582753056745237
0.6627130531806067,0.6631038125008697
0.6701194701618297,0.6701799124503144
0.6566817490394101,0.6562010314302477
0.6352565642018977,0.6342655238517519
0.6531340127220923,0.6526962764613953
0.6743762115453742,0.6749852885243544
0.661306750863402,0.6612412910092844
0.6632896753985783,0.6633113443793985
0.655731111901022,0.6555213006301074
0.6627434299820395,0.6627059500502073
0.661793880714224,0.6616781679305652
0.6361542153121842,0.6351355996049177
0.6564642069653437,0.6559320477963975
0.6552261473126393,0.6550765849417528
0.6382419994991615,0.6373140847527363
0.6804144892553196,0.6811814707562422
0.6493383661862657,0.6489250176333543
0.652254480678713,0.6520866081201255
0.6559198909901465,0.6556648137467724
0.6607782302769121,0.6607398203784358
0.6473761228955456,0.6468529769314528
0.6546237148281194,0.6544938740011266
0.6475070419083582,0.6469915453059605
0.6506237944119189,0.6501683174795865
0.6597791151335894,0.6595992160337731
0.6532160276764978,0.6527471767159383
0.6571099137715448,0.6570524688628201
0.6588132021231443,0.6585943999421485
0.6739979127408346,0.6741715821291914
0.6680833980118006,0.668130704656777
0.6453194307884924,0.6449449514714225
0.6709529959085554,0.6709264051470951
0.6572331803522904,0.6571440756325596
0.659893947812839,0.659759329120444
0.666923985864221,0.6672642242216321
0.6607421715782429,0.6604447436898415
0.6620955547400673,0.6620192586723042
0.6503304498786565,0.6499885690458349
0.6717629279233134,0.6719494211968582
0.6491531009761082,0.6486924033922878
0.6612579309397875,0.6611642005083271
0.6518585169422326,0.651520724266573
0.6670230554483209,0.6670390416999417
0.6592041973797184,0.6591564563838825
0.6614459468239733,0.6614885908717039
0.6533335579298523,0.6530956663993704
0.656868497064949,0.6566323254394315
0.6676676148390405,0.6677862317140235
0.6328352722073901,0.6316529092278262
0.6437971353561173,0.6430552027905754
0.6761559547533927,0.6764242680319406
0.658177264770638,0.6578645807483252
0.6629143029478531,0.6630141709770319
0.6726333386740259,0.6728637855560082
0.6628366267455807,0.6627215118717773
0.6575237738403705,0.6574266568926499
0.650449372190357,0.6500682471037489
0.6706934498711651,0.6707146680914314
0.6684843163633014,0.6688058028710666
0.6543051457836395,0.6537183218915628
0.6672045254996781,0.6672761011094799
0.6256166588703078,0.6242502851456727
0.6611723863960404,0.6610130986431444
0.6592452034064185,0.6591136338182353
0.6507166531751679,0.6503850717103642
0.6702513752625554,0.6706386558613695
0.6618416842371367,0.661723743921163
0.6664107268138537,0.6668473412888605
0.6826607713106632,0.6831524339703625
0.6618824651739565,0.6620741299359783
0.6733829635499005,0.6735992089408206
0.660859485365697,0.6607329318568762
0.6535963991948491,0.6535940551146528
0.6484674228486388,0.6479030717267424
0.6575220790437442,0.6576015716512061
0.6545888303377678,0.6541054769911991
0.667616216476187,0.667870593117947
0.6678028026061384,0.6678671250500247
0.6457931246473761,0.6452889004404205
0.6674958710599419,0.6676576805872809
0.6540884745367834,0.6539558949952471
0.6669019908407345,0.6669037944152763
0.6495353693965285,0.6493424649715951
0.6566881575529493,0.65659204582231
0.6569824619928002,0.6568105689063268
0.6582094742139052,0.6581431701518705
0.6489717810624187,0.6483538011698642
0.6678007334497107,0.668067454697485
0.6496277646789782,0.6493712628065356
0.6671960533739654,0.6673235271932801
0.6480742643240509,0.647699298793438
0.6491114892663318,0.6485855592260317
0.653954782029854,0.6536315065225733
0.6773448955958943,0.6778546944844696
0.6687960303582456,0.6691050909352767
0.673516008494593,0.6736251156926474
0.6661406198960412,0.6663875752389642
0.6610195259134585,0.6611308029511946
0.657371235605702,0.6571237913136049
0.6574765463145351,0.6573112556646635
0.6508148982034294,0.6504227360892305
0.6659005570248334,0.6660175888938487
0.6622633309451883,0.6624330414979387
0.6531593604521462,0.6526770630811904
0.6344516173610141,0.6331173163525775
0.6395979308868007,0.6388167953382079
0.6563824993772214,0.6562456411557356
0.6528938795396093,0.6522736107480306
0.6536430079086071,0.6532452219451199
0.6745705482387157,0.6747510321160317
0.655161199685971,0.6548629161939771
0.647037412807908,0.6465780110229435
0.6484260516785644,0.6480258890636296
0.6565309835541467,0.6558108535957042
0.6685490026351215,0.6686594793536255
0.6627517344996053,0.6627085851148314
0.6688760559954884,0.6689570809967728
0.6644216884785953,0.663967736465211
0.6647754151280759,0.6649778522563736
0.6605029458615752,0.6605827464398137
0.6758644753680647,0.6760429133317621
0.6393830346276905,0.6382970556058768
0.6658643320895711,0.665919799786089
0.6623065808203048,0.6620997165622668
0.6621062826259069,0.6620069255478347
0.660874381846539,0.6609372459086704
0.6680052314547389,0.6683813865187419
0.6646433307785732,0.6649382692912682
0.6670088774348786,0.667066485236115
0.6592237146878427,0.6591133021177433
0.6488584990688162,0.6487334545123313
0.6557842909167279,0.6558962658869147
0.6459452975601496,0.6454642995479003
0.6553128325154034,0.6551980023566826
0.6424708317832808,0.6421352842988115
0.6574404043516848,0.6573572866112871
0.6602412189008839,0.6599078737761855
0.6529232801439867,0.6527400189240773
0.6415568265840137,0.6409987127830059
0.6657627408147657,0.6659547802009045
0.6542815434094841,0.6541954976514825
0.6662976470009616,0.666331405221618
0.6692984055893478,0.6692963109402535
0.6693096127631251,0.6695859063848877
0.6695715378602893,0.6699632016373573
0.6599591785056399,0.6598606140043797
0.6467150884311786,0.6463158733531525
0.6615499635664361,0.6613917548133317
0.6591442339350415,0.6592158578673799
0.6454446109767451,0.6448608475203014
0.6594150312368238,0.6591494689750597
0.6639707999974451,0.6638583040179946
0.6418392881518988,0.6412307693574812
0.6633709493767915,0.6633517190524583
0.6566935406042687,0.656526086480704
0.6663721087992217,0.6663878532357255
0.656986788683046,0.6566317781441069
0.6699075333866328,0.6697685905436537
0.6562844735984927,0.6562924012707242
0.6685822372702543,0.6688447199277836
0.6166455410922235,0.6151954045879204
0.6702519578435056,0.6703951688832301
0.6485807537879443,0.6482317150891832
0.6568780460591901,0.6566910082073543
0.6565130562465034,0.6561910851776531
0.657864265710891,0.6578550597357755
0.6620384049382053,0.6619187360936865
0.6472241092934858,0.646239917001308
0.6654997424974709,0.6654813101680357
0.6101056730954864,0.6081986620362059
0.662418354311765,0.6626084234514865
0.6683418512731298,0.6684306367190496
0.655891417163421,0.655800249259586
0.6597845849521986,0.6596006361983652
0.6665881791649622,0.6665499159291216
0.6723736571653198,0.6725138256296208
0.664876560711614,0.6648929438351379
0.6634919136415793,0.6636145295278553
0.6587214159418922,0.6587426330888055
0.6529847904407805,0.6525371904432696
0.6623325802807996,0.6626145256401245
0.6622256172468757,0.6617821478392282
0.6642168464221999,0.6642062580018914
0.6192262585633231,0.6174953359939234
0.6673120208758805,0.6677071038314298
0.6518051471810371,0.651314252286612
0.6517920484892201,0.6515380946418334
0.6618397831895786,0.6618426868814208
0.6736944972476592,0.6739869110124609
0.6602366516304314,0.6602168511156309
0.6617617733755708,0.6617489551039076
0.6600268240305599,0.6600448562245562
0.6463526282705142,0.6460028259486077
0.6606482123968769,0.6603825924227357
0.6687847264511027,0.6690782247088594
0.6600685545469465,0.6598630307565077
0.6606145568063687,0.6604598820819387
0.6514968418608684,0.6512464510641783
0.6644018425432947,0.6642984686229177
0.6667958648977679,0.6669539498532815
0.6554723875604671,0.6551164620470694
0.6658700625105071,0.665782460424127
0.6585954974712416,0.6582514445444879
0.6489492615556436,0.6486560595375057
0.6609977069752557,0.6608091592590902
0.6211260217923094,0.6194502638766229
0.6662572449490607,0.6665485582612318
0.6387762687062116,0.6383104116535072
0.6544767159091319,0.654247916945417
0.6523439491520919,0.6520050081555593
0.6528520886561098,0.6525638635145813
0.6532240496520592,0.6527766024082018
0.6517939435071389,0.6514806527034775
0.6679220930372622,0.66780174409422
0.6695901771067675,0.6701301061151375
0.6618146183464553,0.6617500845392458
0.6703314609167603,0.6705969436341744
0.6625240766721652,0.6624397514911657
0.6627341738466723,0.6628096361994871
0.6628836386609062,0.6628145388316206
0.6573722989972237,0.6574359436439154
0.6503346964258157,0.6502294278562608
0.6590106417512108,0.65887319522533
0.6768219462432989,0.6771174003747562
0.6496109105119322,0.6492160859165677
0.650205873048087,0.6499026226468866
0.6504604780762823,0.6502829909130223
0.6627328868758924,0.6628289123701989
0.6509736070234878,0.6503592969593619
0.6513109663548627,0.6508658321216179
0.6610884238575907,0.6612589420868328
0.6727814395483125,0.6732533542960597
0.6546955217133177,0.654555216965415
0.6514977077860097,0.6511574502366392
0.6643783341388219,0.6643466457948537
0.659304736684329,0.6589757855586074
0.6622873768330967,0.6622686479799822
0.6620405772243609,0.6622687587573584
0.6569514470324791,0.6566841834140804
0.6683681118555378,0.6682916168152127
0.6661771685303274,0.6663157872698983
0.6586289225281684,0.6583966536991152
0.6484137343113909,0.6480276430012897
0.6525385073915173,0.6522559047028581
0.6132336981131343,0.6117163414901154
0.6620569611952305,0.6619884534390991
0.6523671875357837,0.652029855449651
0.6516560542050605,0.6513077870271846
0.6639581427834854,0.6640451281144812
0.6673945222506422,0.667288129827727
0.6734361139631266,0.673988380387161
0.6704427989841977,0.6706409079256075
0.6556260619979961,0.655209155795039
0.6791197183189894,0.6797740121975583
0.6534895450771354,0.653295348530036
0.6753739690477094,0.6758360398681571
0.657117121113015,0.6568030257760571
0.6579810160376757,0.6578704952474331
0.6573753026887212,0.6573019773699438
0.6529912240951578,0.6527841611826524
0.6572264606887676,0.6569958883335564
0.6659576418657477,0.6659041511778611
0.6759788200339583,0.6765716073286565
0.6646664258698917,0.6647029230506054
0.6595961614094279,0.6594439131780547
0.6698888913761216,0.6699716611543809
0.6660709266508824,0.6661870460176976
0.6564889474450952,0.6561056354069984
0.6578785375038113,0.6577406245854538
0.6627347676796473,0.6627642023474973
0.5952411712889525,0.5926239672494537
0.662373973905057,0.6627244009398814
0.6631195036071207,0.6632448563002712
0.6452267082063197,0.6447824524254797
0.6561354485647042,0.6559196464910897
0.6570292289901025,0.6569560669270433
0.6545235989790846,0.6540606725678626
0.667238335403051,0.667207958167963
0.5866645128243939,0.5845212717016894
0.6576865552783842,0.6573910500097635
0.669835994636934,0.6699245908068874
0.6631938579022091,0.6633326377153252
0.6185806564569151,0.6173097556538432
0.6545130959744208,0.653983666280991
0.6428147455633708,0.6424130091997897
0.6622518015898191,0.6624250176904508
0.6583293368724199,0.6584691219072815
0.6612285245358818,0.6611044364271143
0.6746660954807646,0.6750794350361469
0.6745278144855059,0.6747133273907613
0.6734888078527222,0.673705676238293
0.6603541434804384,0.6602789250114913
0.6728431725620867,0.6731596002111354
0.6607296966940603,0.6605606505606869
0.6447186324739836,0.6443204502216653
0.6670436281487578,0.6671351458908339
0.6694895243446499,0.6698509903091407
0.6375907592168146,0.6365785308831091
0.6806111210782504,0.6808941660822909
0.6753296187917186,0.6757236929798531
0.6673222511296595,0.6674025860933253
0.6622669061801383,0.6620410409994786
0.6568771960240752,0.6566689691967103
0.6436940782413274,0.6428139767045052
0.6752946715659219,0.67612200703264
0.6592413442437746,0.6589178285607219
0.670301973151207,0.6704320794512982
0.6546940252884439,0.6543165601827141
0.6518725547751061,0.6517721408531951
0.6581208600452308,0.6579193539067694
0.6395471154927893,0.6385222717659862
0.6691636735147657,0.6694234073568438
0.6563979634588332,0.6558413468246472
0.650356150306603,0.6502863293276224
0.6696750715066374,0.6700871387857393
0.6600360736656767,0.6598080601225209
0.6602261969369748,0.6600450560018529
0.6606250202715115,0.6606506297796804
0.6694159376663296,0.6694358921407624
0.6558186613952057,0.6555567013807989
0.6391267296746731,0.6384679222054588
0.6605099397453675,0.6604675796966162
0.662613279823989,0.6627545560578536
0.6614768520925525,0.6614006578618701
0.6668671034024328,0.6671318757167901
0.6544606003805895,0.6541652278966239
0.6704657592703488,0.6707816048205801
0.6557195814678796,0.6555642427513357
0.6288642214936071,0.6277472840700961
0.6484335484945192,0.6479110589744864
0.6767722202313063,0.6770724079610722
0.6648695884223593,0.6647826391317656
0.6672990546512584,0.6675029039572282
0.6596136270616816,0.6594324994940525
0.6598099053903822,0.6598133195045455
0.6540949619161821,0.6539292006609818
0.6798675082614983,0.6805390262682907
0.6453023681767607,0.6445882033604292
0.6707828020687117,0.6707739044710064
0.6391504636172122,0.6382089852858411
0.6537933526110578,0.653175139136369
0.655598058242916,0.6554967352146301
0.620781054662564,0.6189419643654263
0.6648420875212272,0.6647912416514069
0.6703783526998532,0.6704565596974611
0.6603071786615325,0.6602702081958792
0.6437385853843113,0.6433181461573477
0.6807062257205367,0.6812194448071145
0.6541026333741393,0.6537619718229645
0.6667580632363188,0.6666937657772711
0.6606381657384952,0.6606809385533725
0.667697835212967,0.6676542623901833
0.6608747776961824,0.6608051885364129
0.6657834782802361,0.6659131742663357
0.6613029257881906,0.660703497991572
0.663551381088173,0.6634206181157623
0.6640559903054365,0.6640108539744144
0.6619783614837081,0.6618429409278652
0.6537831075406768,0.6537671936079907
0.6701868966295964,0.6702054396144026
0.6493149501668676,0.6489472740739601
0.6517343990177099,0.6517441692220924
0.6577037588585632,0.657552058747593
0.6604629307531804,0.6602459295980516
0.651304286518097,0.6509260473666612
0.666406276921268,0.6663091050813092
0.6642993001839779,0.6644321757640183
0.6738442496896246,0.6741039734769678
0.6739918424757115,0.6742983264726728
0.6541857907279673,0.6536543128029602
0.666513858592546,0.6666724206295439
0.6595898436952354,0.6595102665893637
0.6593851161931518,0.6591124235688933
0.6587556139915416,0.6587085311836347
0.6721938127848579,0.6726063591950695
0.661810003483867,0.6619319655235134
0.6702791773778384,0.6706181311654409
0.6589245330506968,0.6590242296361567
0.6581089688231792,0.6579149731972699
0.6725132377870469,0.6730363581329517
0.6744735697364906,0.6750362160250367
0.6608459615142109,0.6607288196271506
0.6065539651677615,0.604589956213097
0.6702027628797588,0.6702400068753338
0.6641140341057957,0.6640343091055579
0.6557596775835186,0.6554878254367379
0.6645230758470293,0.6644617999274035
0.669338016767766,0.6697430386605254
0.6801226919217803,0.6804392648406132
0.6568969165724983,0.6566715695746741
0.6622586536057857,0.6624034146834462
0.6668371515265884,0.6668568892226521
0.6592704287289758,0.6590992480083105
0.6597751556682417,0.6596952040374792
0.643325769014031,0.6427094535477476
0.6591036608370102,0.6590271476299921
0.6566335655765496,0.6567655357490556
0.6503597222318112,0.6499571890304223
0.6440300256370055,0.643425192013066
0.6559122118348933,0.6556536567374105
0.6626538077649667,0.6627363070943348
0.6552489023957574,0.6549393279058681
0.6608433728753553,0.6606401860249513
0.6484464506986786,0.6477056770075815
0.6633853638824636,0.6634914648440733
0.6536183453717196,0.6530899549269626
0.66067351623184,0.6607678451555901
0.648436803844505,0.648157838318267
0.6469688451570742,0.646564150590019
0.6633017117074267,0.6633028622032245
0.6296105902085665,0.6281057999860518
0.6473910550861344,0.6470823360685832
0.6566219834151507,0.656314752625967
0.6324386980680197,0.6312974846734153
0.6559021033508496,0.6557322527572594
0.661306303520846,0.6612650449538202
0.6576160540550606,0.6572043462406756
0.6619579284154294,0.6618927621096272
0.6421787637815972,0.6416813273233029
0.6486797062833192,0.6482803977653536
0.6605326967159932,0.660094311022973
0.6600633544816449,0.6600159630998164
0.6722128951562317,0.6725768914333083
0.6646254541848228,0.6646581416725892
0.6655699686369658,0.665391163832004
0.6566053515126646,0.6564613759758193
0.6746343643144618,0.6749570863613188
0.6562549957074084,0.656177906072567
0.6635090209313368,0.6636529876951394
0.6634780423096103,0.6634530857830516
0.6609414169315357,0.6608784225888972
0.6477845571046142,0.6473662836084288
0.6695564187585907,0.669564222079808
0.6569841370326034,0.6569528479290195
0.6485263908179976,0.6481295714585202
0.6657268476913268,0.6657396513109433
0.6682675198482917,0.6682739139114966
0.6643304775492102,0.6641270749650203
0.6646704386637985,0.6645957058414851
0.6705960259192327,0.6709457771409923
0.6529813466555138,0.6527822179040516
0.645546025069448,0.6449088445943244
0.6713301005746212,0.6716784017742428
0.6648709843438156,0.6650052239772246
0.657361812226287,0.6571884843663103
0.6629840382475672,0.663268461659286
0.6781402857943608,0.6783402371763255
0.6739747491260211,0.6741096480328572
0.6603495983275958,0.6602342449105432
0.6709728415702356,0.6711670659064433
0.6710807716787257,0.6713058507217173
0.6576352341721396,0.6576366183665214
0.6690792491663415,0.6693688657104551
0.6548577481667572,0.6545891336921796
0.659723342098167,0.6597382726119908
0.683492031419206,0.6842414844962802
0.6666441843675539,0.6665013861140059
0.6579377083512399,0.6578874138806776
0.6506960789063237,0.6502744466981292
0.6726577788679912,0.6729500396541451
0.6543808412945872,0.6539088646068671
0.6633805995326916,0.6635670095249542
0.6653962078610554,0.6655365532669262
0.646925371205241,0.6461660957111616
0.6334106323392907,0.6323468465116618
0.665868156302716,0.6660175546548655
0.6442809357354498,0.6434479662405959
0.6604255727258812,0.6603715319223382
0.6559405091717891,0.6555609717395474
0.6669206425793297,0.6672896010943865
0.6468188434995239,0.6466061628981643
0.6690693948199862,0.6691187053337703
0.6544910393372403,0.654659198767168
0.6702309786684585,0.6706694013998206
0.6540228975689351,0.6538836967228927
0.6687195540538238,0.6688185945317227
0.6511791076099248,0.6507711637667696
0.6713640228208875,0.6715678651125712
0.5996472400611739,0.5977976688111116
0.6569926417295853,0.6568056459621185
0.6597644429823617,0.6594774910751477
0.6494388055463306,0.6490564232105358
0.6742213306094095,0.6745051919824994
0.6660655759995981,0.666207387195531
0.6657649672671183,0.6659012511546237
0.6516606127465641,0.6513547957647251
0.6663274541179516,0.6666612677124903
0.6573440538431456,0.6570709505579047
0.6419063257140931,0.6413273049062553
0.6752730201819945,0.6760549413187635
0.6552986493560158,0.6552321528117965
0.6610011888722482,0.6608477117705026
0.6695721676807278,0.6694935478345423
0.65503346223674,0.6548933682541597
0.6593556377721937,0.6592802258220449
0.6562930556143592,0.6560033961001538
0.6649727104388491,0.6650218684149631
0.6576404746780642,0.657433199336868
0.6514064894121875,0.6514304679025863
0.6699266308307839,0.6701591313950653
0.6658182762564848,0.6656148679466227
0.6762895684629191,0.6766154199778273
0.6497551178807343,0.6493139936572845
0.6680249322616763,0.6680563728777366
0.6564364124121378,0.6564939751945722
0.664946080465144,0.6652412082104661
0.6624429535755392,0.662362343724152
0.6666988163256342,0.6665958900089466
0.6705472277233802,0.6704044180554212
0.6776179552079246,0.6778160753970826
0.6465197201530446,0.6458714979461423
0.6625824494386652,0.662582367526431
0.6731510280515791,0.6733666444539678
0.6589685462685515,0.6590449157361602
0.6617405176192758,0.6615329610595365
0.6651035445694559,0.6651138736015983
0.6604488062007529,0.660327268850236
0.6575506248518039,0.6575722342830287
0.6339218437954284,0.6327947887024437
0.6596302066281597,0.6595139959715126
0.6697777899827031,0.6700401232432647
0.6306252007638276,0.6291265981213412
0.6555565251826337,0.6553686277548694
0.6585029658680633,0.658609498799333
0.6517305038458499,0.6515620723528763
0.6470210174597709,0.6465821357316794
0.6704283031968722,0.6706841098880154
0.6671067913684128,0.6672181318382255
0.6462678984385919,0.6459060946652445
0.6696128900915953,0.6698090614345684
0.66382006976026,0.6638254424447418
0.6603730517220826,0.6599646604519666
0.6529294833842592,0.6529965080461525
0.6582261292733003,0.6580462319565771
0.6328440550198946,0.631614968715648
0.6583216713557921,0.6582152337879881
0.6649810837750988,0.6650448031560381
0.6704834887150263,0.6707307514658499
0.6531422091632387,0.6524954456838057
0.6738922685007213,0.6741124743233539
0.6610865525224107,0.6612533014162246
0.6585644027857225,0.6582517262723914
0.6705347622053588,0.670817828550253
0.6662399585212201,0.6664547477146618
0.6577384060899678,0.6575192328190483
0.6446859279980268,0.6437631403531472
0.6655200999912629,0.665513427911318
0.6778288655717709,0.6782001186864814
0.6563863262527718,0.6560368373292377
0.6687272850265069,0.6690991032648443
0.6614070064132175,0.6614625342377137
0.6662905048092485,0.6665092771970682
0.6366124717876387,0.6359149068674865
0.6641592905773224,0.6640655523165204
0.6606046684699894,0.6603902443073555
0.6722436769337408,0.6727499301048742
0.614788373998103,0.6132658367089628
0.6641881066022736,0.6640006956369762
0.6173426545433307,0.6153581946613612
0.6632173335831295,0.6632396545097204
0.6574786682735079,0.6574153743878618
0.6503450401722227,0.649991218884896
0.6430832804068632,0.6425760533902353
0.6474234109254486,0.646700641975875
0.6678627076806021,0.6681475603221048
0.6616890274281297,0.6614986371243794
0.6675587818479437,0.6676616505917882
0.6676105454374802,0.6678436886816891
0.6458480902489154,0.6449870366137809
0.6618602403326186,0.6618862275953848
0.6590272881236954,0.6589088859540664
0.6654497219427913,0.6653811277046295
0.6524166256071778,0.6522059060295967
0.6631393587662502,0.6633977656258252
0.6712901609067161,0.6717412041840762
0.6610471097258313,0.661050972716452
0.6696697653619992,0.6698067138248086
0.6558923761008945,0.6556506801584738
0.6563802602201265,0.6560838267895679
0.6241199474785265,0.6225952449924848
0.627096407939074,0.6260280011228574
0.6679823829741817,0.6682547131723025
0.6521829120189933,0.651837188200566
0.6676698063624771,0.6676869308634452
0.6371726118407753,0.6362591298604743
0.6479737775192682,0.6474979650718158
0.6719927294820423,0.672495394734491
0.6734539916563367,0.6735349427068605
0.6746479983579254,0.6750641347400314
0.6507145716164703,0.6505867888595495
0.6729211790447427,0.6733985315823785
0.663727739213468,0.6638861030875598
0.66927927844176,0.6694278195821276
0.6652708112435785,0.6654322927889045
0.6700983840566396,0.6703560416776918
0.6669702819036543,0.6671266058164431
0.6649447070876314,0.6648873620669021
0.6658090789836725,0.665966649126579
0.6719842436705901,0.6721643631547751
0.6700418251731857,0.6704011046737235
0.6524173305327121,0.6523993822320964
0.6588220158629368,0.6588740547246282
0.6841239781354252,0.6848188377166261
0.6673589102531549,0.6672966855017277
0.6654390071041234,0.6654252118493333
0.6351116696021445,0.6339527015826172
0.6598758763583131,0.6600483646314824
0.6479538164273089,0.6472138607958399
0.6432822678922414,0.6424065132835102
0.6475925740030612,0.6470147483238543
0.6704434992060655,0.6704856896992665
0.6632741760284973,0.663265429630806
0.6706648281890175,0.6709777933259203
0.6605242576521781,0.660432980874822
0.6686567479965546,0.668736932428698
0.6649334451387716,0.6649052440386001
0.6647235519496012,0.6646354252729759
0.6649521169897941,0.6647907979751458
0.6692630141142505,0.6697163682732725
0.6700325962213289,0.6704242271329576
0.6680922969148093,0.6684582519208085
0.6669033475178279,0.6671014301276825
0.6492934004138123,0.6488492643361887
0.6635723263509526,0.6635705967056138
0.667998437222483,0.6681213169523287
0.6558961782904535,0.6551343242734764
0.6609630710186318,0.6609253643545795
0.6600962783295414,0.6596923928560549
0.6484698565660755,0.6475716348550098
0.6554905202459198,0.6552443880190164
0.6553942716313454,0.6549711540959073
0.6435663638121024,0.6427705071936995
0.6643204337394387,0.6643443730788379
0.6387041650439906,0.6378862831371159
0.6668548202812783,0.667324753574875
0.6516261457129744,0.6512206737179096
0.6608754141057553,0.660575217258051
0.6704524678897207,0.6704857945567407
0.6518074938235406,0.6519474916751501
0.6616003173315894,0.6615040215465616
0.673263789117556,0.6736446245340528
0.6564408235178953,0.6566553306648453
0.6432586143571785,0.6421904598428668
0.6654901534238071,0.6655565610258347
0.6670097878135095,0.6669959158260975
0.6457335020486328,0.6451678679440188
0.6630080550857418,0.6631030251436193
0.6613289079165307,0.6614687531399723
0.6558683916189924,0.6556114861129881
0.6714546051180104,0.6717015514318088
0.647667444914645,0.6475736989360097
0.6430408458128407,0.6418259172727661
0.654157180063232,0.6536792910573803
0.5859224956790998,0.5831942248769335
0.6580194691065575,0.657853343885807
0.6647904184872595,0.6647011687130577
0.6477720240422923,0.6474455523666592
0.6601003089423878,0.6599428597278585
0.6725483541360529,0.6729889072255049
0.6418797900428735,0.6414040140761678
0.6715745743238912,0.6719707722684988
0.6594173192387195,0.6593586607263938
0.662603155379758,0.6624777719325199
0.6664052967944099,0.6666419493257791
0.6572096184080591,0.6570761590041502
0.6606652674560379,0.660465404806731
0.6364395453009946,0.635448927335759
0.5932554500191792,0.59095953262501
0.6491439550055621,0.6487752877987614
0.6498307982579103,0.6493759569458151
0.6680678066751876,0.6679980781442446
0.6704730288172651,0.6707197839856378
0.6498226685540748,0.6492502703061245
0.6557084139044231,0.655436073877529
0.6593605238430926,0.6593086162049367
0.6475784384662359,0.6472314013418794
0.6625327546096664,0.6626997474029287
0.6672804975659102,0.6669806016552114
0.6502898502330658,0.6500737474070962
0.6519417474352774,0.651480955200673
0.6558416746324365,0.6553086360864453
0.6605399649304711,0.6604636140249421
0.6561245741363895,0.6559614976013157
0.6750632248469706,0.6755933619056761
0.6594071873947567,0.65928654102889
0.6733662684176702,0.6735181336643309
0.6689134217798319,0.6690219975870474
0.6534877294834758,0.6530744975202984
0.6293066045126178,0.6282033762515241
0.6505660173905943,0.6501399507765873
0.644476390442468,0.6436260810225642
0.6557172154284654,0.6553152927930965
0.6371195091466264,0.6364550253540748
0.659187024589378,0.6589157021344978
0.6648822825626226,0.6650463262684891
0.6606982308123335,0.6605412502310418
0.6590672830486002,0.6589483477572102
0.6448955884370696,0.6441700466853595
0.660096919715492,0.6599857523067955
0.6609059399109154,0.660663782807361
0.6620710000875961,0.6622585025862746
0.662846647347101,0.6628913679351629
0.6262086167641323,0.6245927969228111
0.6545069311554794,0.6544568304353748
0.6837289536938784,0.6843873370666763
0.6639223058958934,0.6635721379815285
0.6426399001395972,0.6417342271295366
0.6642401821392818,0.6640820530487873
0.6773272213418524,0.6778154293791734
0.673848069929747,0.674059330868919
0.631901804541517,0.6309664089910051
0.6535024564594699,0.6532775296744384
0.6730020830440174,0.6733619326187777
0.6535343939634413,0.6534079684228059
0.6515205960106851,0.6512896381095103
0.6483811161710055,0.6477981244792459
0.6544581375121924,0.6542958991518576
0.6636276082014374,0.6637648896036186
0.6482692662884316,0.6476451150781356
0.6541590750568356,0.6540522706272636
0.6652896979888163,0.665646204628827
0.6647656176412065,0.6646984574995887
0.6341890077607163,0.6329886435578097
0.6555798110105345,0.6551924158141762
0.6417183963574102,0.6410886332393004
0.6765906442690963,0.6770327539166286
0.6656395638916928,0.6656795035326152
0.6486427991851651,0.6480287040112901
0.6595857817975762,0.659737741372683
0.6531535582745943,0.6527844008046204
0.6618255435494819,0.6617179361611987
0.6730849032751054,0.6735106821543159
0.6624091111697941,0.6622310399617612
0.6803606198762941,0.6808224476290868
0.650661229277245,0.6499335254106982
0.661772991875006,0.6620157286165204
0.6796478023057764,0.6800546703873257
0.6656896110434467,0.6658161702187626
0.6199941424381564,0.618637582563134
0.6670954166669125,0.6672334118289359
0.6577385171329424,0.6575449611487598
0.6509847356448646,0.6504915778053231
0.6551762904095562,0.6548462364320128
0.63929011655065,0.6381401301541634
0.5882237258474676,0.5854075574722248
0.6677138091488288,0.6680142584695012
0.6713124808018095,0.671659738718962
0.6671387096287372,0.6675371342575126
0.6551965041143353,0.6551024216615988
0.6619311344671223,0.6618423055772255
0.6656427104457323,0.6657612978367373
0.6514016728772272,0.6512405795047015
0.6712015217185369,0.6716815306867396
0.6604688536225285,0.6600575036849599
0.6590083984035141,0.6588626115349012
0.6543374253728913,0.6540500467561698
0.6392656486657371,0.6384392882416787
0.6477071201479809,0.6472283076194622
0.6731305938432834,0.6732210857988561
0.6528344321522426,0.6527452807591203
0.6706855297803036,0.6707258724021286
0.6612778549623336,0.6610858546750544
0.6567875285985914,0.656392823837194
0.6699113551959298,0.6702940039659276
0.656592802481144,0.6567975001581633
0.6626459002260423,0.662212746242828
0.6562878394545993,0.6562193329800917
0.6485739903623017,0.6482535737965339
0.6742648821384567,0.6745007781133294
0.6649191390156626,0.665034482153675
0.6601486833725438,0.6601035030350626
0.6599115845902374,0.6598039084451834
0.6510429786188975,0.6505649094724604
0.6560459604723364,0.6559865897386178
0.6672710706792937,0.6672581151113843
0.6576741439910818,0.6575739387821582
0.6667176136222468,0.6668268490770894
0.658884009262685,0.6587644036839202
0.6676219013314785,0.6676671328615382
0.6639595689807016,0.6640610868263376
0.665562913387912,0.6653480973338698
0.6531231349375547,0.65261974254504
0.6715290400330002,0.671844724867712
0.6577502047868276,0.657543224851216
0.6427731196781342,0.6420214124621435
0.6520874076531677,0.6518342972075802
0.6470550608552526,0.6465561450118542
0.6725356880892872,0.6725280891464931
0.6468224268335099,0.6463426656193567
0.6650856033969662,0.6651332888531862
0.6661801588296418,0.6662757176851593
0.6515558369844288,0.6515048108911564
0.6648197720012534,0.6647432641061912
0.6698973582553671,0.6699880048124308
0.6712314800039815,0.6713384892766232
0.6709143532799382,0.6709967626452986
0.6690318586495818,0.669035951147231
0.6544151103267603,0.6541630323102668
0.6593806597707952,0.6593742818020183
0.677655967738009,0.6780771430357984
0.6659804175968566,0.6658707221526405
0.6637346749974941,0.663712598661385
0.656615249700963,0.6563412500913323
0.6582171353018332,0.6580567939758775
0.6554035115247313,0.6550339139118027
0.6703459400288915,0.6705013945060146
0.6644381188719504,0.6643161422368784
0.6729311773475202,0.6730841238457048
0.6643056446856999,0.6644420648443359
0.6389500102904871,0.6379785145551665
0.6571250564886946,0.6569219623474194
0.6682850012997448,0.6683860436915106
0.6821719629279801,0.68290824606111
0.6611559983672611,0.6605832712670063
0.6754628840503504,0.6758295084672425
0.6323067804506985,0.6312302995705977
0.6634704469879995,0.6634206257428743
0.6586249032141902,0.6584123778945217
0.660390529404275,0.6603655443353033
0.6648533866530183,0.6648183920178217
0.6481516737352424,0.647690196898452
0.6723209429325874,0.6729932436282582
0.6519307262119789,0.6515922136519533
0.6667789751309335,0.6668431592718577
0.6667772825377092,0.6671157382132221
0.6611085917473799,0.6609491415760215
0.6687957396404899,0.6691133026759954
0.6563358958376044,0.656037826603189
0.6601311981897533,0.6599921115308168
0.6577352450838472,0.6576784599958923
0.6681450398661805,0.6681251047642227
0.6572554324679889,0.6571170748477226
0.6613406904843121,0.6609872881645318
0.6585571309835905,0.6583033914469691
0.6471077802851546,0.6468286618871438
0.6627419249052063,0.6628362148326226
0.6182376869694911,0.6168595535806364
0.6580002205846075,0.6578183714121445
0.6710608514163299,0.6714133942982123
0.6643038545273301,0.6641568393860904
0.6597932269499172,0.6595058763684272
0.6617492442914749,0.6617172483056423
0.6621540432338768,0.6620223829089532
0.6515879031688423,0.651137051522322
0.6655475817943505,0.665624552623369
0.6485240406218209,0.6481311138055349
0.6637174417118406,0.6638316125692642
0.6620140737906889,0.6617431726185272
0.6646203583331274,0.6646162924725537
0.6513633213600432,0.6506939017390202
0.6651667568401164,0.6652243719250368
0.6467830283902183,0.6458576774150042
0.658619197650528,0.658494420685233
0.6464354581388204,0.6458540218966053
0.6615911344952127,0.6615804704228907
0.6767196616668856,0.6770675433023047
0.6577320658252661,0.6575072041226911
0.6762399995059654,0.676524290080637
0.6619880391604825,0.6618348925540671
0.6579433632069946,0.6577670937932751
0.6636817236053962,0.663674375762703
0.6529621896966737,0.6525198640657025
0.6614159155842145,0.6614993012504592
0.6577268551210405,0.6575504638065267
0.6591932268052015,0.6590217452811213
0.649721195475726,0.6493177690184619
0.6493062622203661,0.6489947336081401
0.6658477833581344,0.66602586726061
0.6734133824284163,0.6738059667231188
0.6551410386206675,0.655028825014013
0.6334477411651748,0.6319988850993362
0.6616900264729566,0.6617958932286457
0.6648720242314001,0.6649279479198075
0.6641848425551731,0.6642792508116134
0.6543770682270034,0.6538102358032285
0.6539598328813157,0.6535548946116467
0.670927717055989,0.6714430488521506
0.6582673999342232,0.6580670259533924
0.6541807371846934,0.6540612464239453
0.6741557526527813,0.6744279207461492
0.6337502722609276,0.6326966943836286
0.6682527540787006,0.6686713232894903
0.6537528333050244,0.6530473833324522
0.6610307241878063,0.6611589602196776
0.6654226054481596,0.6652551887748235
0.6739803932643238,0.6740145258838861
0.6504277375756102,0.6501343647022821
0.6722958026031138,0.6726381779625938
0.6624297346167887,0.6623160098059513
0.6650759136939988,0.6649422767563317
0.661967894512713,0.6619696267898508
0.6466603897356396,0.646060518969525
0.6603917125629524,0.6601564001694996
0.6678650386047529,0.6679896737862707
0.6583392490439981,0.6581828609938709
0.656611183969562,0.6563606765346706
0.6703909278643476,0.6705821169246928
0.659286214904378,0.6593992620741842
0.6653611146655997,0.6654135649889839
0.6552222502454059,0.6552819793302592
0.6405900791882922,0.6399794762746642
0.6329897534683145,0.631769754103304
0.654300483578618,0.653926686226567
0.6786019296712313,0.678896533427048
0.656251048900575,0.6556688226156169
0.656081598527824,0.6557025749615846
0.6706247386981886,0.670967125651542
0.6345254409923156,0.6334175982555525
0.6585959408652378,0.6584984058533171
0.6597723869526024,0.6596832166925988
0.6573155140369087,0.6570877047372696
0.641638847248207,0.640578773725442
0.6597925735291365,0.6598891994525262
0.6487948947816973,0.6484638762482895
0.6692687638580264,0.6695760153635532
0.6632218545626777,0.663315993599161
0.6652892962933993,0.6651415762402275
0.6547121185449496,0.654747088887102
0.6707190299502765,0.6709753958581421
0.6637391806689235,0.6638315817226578
0.6594872954830242,0.6593195689744186
0.6525633044038701,0.6522124281710612
0.6650260557959885,0.6651421849502875
0.6579857149434543,0.6577200928183559
0.6470728753993852,0.6464145274649022
0.6500437622924089,0.6495546696578258
0.6368585933619096,0.6361216330516195
0.6629261577738729,0.6630874666874964
0.645503766652693,0.6447545910735998
0.6600991191052797,0.6601562780830437
0.6526406869414516,0.6521705357390968
0.6584915454760145,0.6585730826042641
0.6574153020792626,0.6574731717330448
0.6648820285132496,0.6650505578830644
0.6626574103981067,0.6627206767761462
0.6607077221186128,0.6606169677275944
0.6286312581857425,0.6273892957748393
0.6742830841812043,0.6746058629033387
0.6614461643274385,0.6610273726297804
0.6743199962541595,0.6749533164519883
0.6608166939750652,0.660763115572969
0.6574789570732039,0.6572680837774298
0.6680042215185313,0.6680290670867615
0.6583592049659738,0.6582846708409386
0.6442097945444908,0.6433019133492398
0.6640731444748367,0.6639507462380108
0.6662685840239827,0.6664587850915465
0.6645517038866131,0.6646968780713476
0.6479797228561068,0.64756149043976
0.6577048507761152,0.6575442575982522
0.6606130239392649,0.6604503934489018
0.644893192126659,0.6444066064241712
0.6639774030801258,0.6643252026145925
0.6634650054143613,0.6634187845410783
0.666453685416423,0.6667415927426494
0.6472834081749028,0.6467613041506423
0.6454664211015518,0.6449322751002786
0.6737516600934945,0.6740410463160065
0.6396634440591817,0.6391852797864862
0.6683109384854908,0.6684555257351162
0.6715898150898961,0.6716728517227217
0.6524334226606311,0.6520292643833905
0.6534170984070098,0.6531537399635279
0.6493453625209467,0.6490589059767664
0.6668964872530502,0.6669565627629488
0.6316508280405018,0.630249057258798
0.6602310320960543,0.6600408960095663
0.6606879796255878,0.6607192289905225
0.6628557476097079,0.6628225606805175
0.6529478309261003,0.6526357104486569
0.6144913725392117,0.6129040052159138
0.6684072504683013,0.6684631784705112
0.6472734019969528,0.6466074214213822
0.6768460028814287,0.6772282085982113
0.6613157275462658,0.6612134713998875
0.6705359466167335,0.6709266192552552
0.6581669685110643,0.6579201163089269
0.6329114636269233,0.6315806082244168
0.6583180284896307,0.658013384059876
0.6593460139966595,0.6592564279419241
0.661017115563206,0.6607239760697226
0.6499279643917341,0.6495269796214749
0.6700574471248313,0.669991782337096
0.6699396548021868,0.6699704003235225
0.6691343386538284,0.6691409585965594
0.647281150287491,0.6465914793503783
0.6692836441832923,0.6696707334330204
0.6551024854553757,0.6550818087776819
0.6609958869784855,0.6608719739365465
0.6701684108382633,0.6701334694953904
0.6643716817890772,0.6644120659474063
0.6708009683039461,0.6709117653882305
0.6748999407578998,0.6752818534860212
0.6704861469544827,0.6706336110824933
0.6689651228872581,0.6687903584753366
0.6470748644347754,0.6465396246031859
0.6511887160786924,0.6509608922653395
0.6617816192038024,0.6618664356762753
0.6563681652625601,0.6562446270866114
0.6538310827896084,0.6534719344692681
0.6693104604402794,0.6694397286136262
0.5928574221933031,0.590594508770357
0.6562095936050424,0.65591519598333
0.6540122162232721,0.6539445841232607
0.6361383070042321,0.6351224779566326
0.6706916482295127,0.6709081532712529
0.6534344016865918,0.6532180603996749
0.6619625065267802,0.6616563207892553
0.6698298472068334,0.6700787516268318
0.6589666770658517,0.6586859161272097
0.6752609577403785,0.6755504363636243
0.6630934458661066,0.6632074447892676
0.6551441524879488,0.654977382835204
0.6523533566214614,0.6519386328949826
0.6491761652981527,0.6486963770028287
0.6570239611700641,0.6568962547681256
0.6633656860989227,0.6635361468882882
0.6509206282043623,0.6503120012508283
0.6571315086397286,0.6570739332916269
0.666761968250815,0.6666731880519102
0.6508786852750765,0.6503476570224324
0.6660565478694702,0.6662792418026451
0.6680361453609905,0.6681484912511555
0.6451163556943307,0.6441968224708484
0.6418361418011951,0.6408130567862492
0.6627363166171324,0.662748150667207
0.6540968936662701,0.6538202034023541
0.669692429587368,0.6700586956817185
0.6621507987020983,0.6621545378516547
0.6124438180253204,0.6109711678393122
0.6697581850144068,0.6700888593141909
0.677600178198976,0.6782297244057292
0.665392184132226,0.6653343344201319
0.6483842169646157,0.6477059985628906
0.667968560341302,0.6682991099688452
0.6590360089503515,0.6588858639131787
0.6605915415201913,0.6606302493838598
0.6649608663720838,0.6650479576191709
0.6410777523159226,0.6402441099312928
0.6630783265830731,0.6628282007385493
0.6534701375589362,0.6529326733132188
0.6658142880111069,0.6660110237115662
0.6489643011835473,0.6485533970577083
0.6681224087817123,0.6682172155214944
0.663358389641753,0.6633978316317724
0.6627577888958611,0.6626907983073872
0.6614205627644099,0.6612808746278838
0.6708444056673931,0.6711292314013884
0.667896507269582,0.6681864919339117
0.6619145518189804,0.6617658542197118
0.6506131934093251,0.6501350100875065
0.657355512136616,0.656938072462697
0.6469615375395976,0.6463617177538357
0.6670950206189151,0.6674557681413528
0.6731529930937106,0.6734934930994536
0.6618313556231893,0.6619931766885095
0.6650137856361713,0.6651497493658818
0.6407110860317171,0.6399055215605993
0.6577249126056632,0.6576357287155175
0.6616697099634192,0.6616240341761805
0.6655444895047461,0.6655553264263646
0.6685830309054547,0.6690152356740671
0.6688589143200288,0.6690228681413276
0.6591611219619985,0.6590743878844578
0.6527114803055296,0.652344452413353
0.6704591906724389,0.6704844740425137
0.6636690179857964,0.6637111053626893
0.6595314105018116,0.659492048353936
0.6704011618515758,0.6706815679031007
0.6544872442425292,0.65414914855516
0.6640465559853582,0.664081094981576
0.679237463688472,0.6798812961785463
0.6612055455641199,0.6611084400340379
0.654830125267222,0.6545714190259271
0.654539515235234,0.6539327950368432
0.6310319866699361,0.6296451314810014
0.6542674628051671,0.6538598579139239
0.6685964531719463,0.6688209881422024
0.6694999451109251,0.6697485586933789

